DARTS-: Robustly Stepping out of Performance Collapse Without Indicators

Despite the fast development of differentiable architecture search (DARTS), it suffers from long-standing performance instability, which extremely limits its application. Existing robustifying methods draw clues from the resulting deteriorated behavior instead of finding out its causing factor. Various indicators such as Hessian eigenvalues are proposed as a signal to stop searching before the performance collapses. However, these indicator-based methods tend to easily reject good architectures if the thresholds are inappropriately set, let alone the searching is intrinsically noisy. In this paper, we undertake a more subtle and direct approach to resolve the collapse. We first demonstrate that skip connections have a clear advantage over other candidate operations, where it can easily recover from a disadvantageous state and become dominant. We conjecture that this privilege is causing degenerated performance. Therefore, we propose to factor out this benefit with an auxiliary skip connection, ensuring a fairer competition for all operations. We call this approach DARTS-. Extensive experiments on various datasets verify that it can substantially improve robustness. Our code is available at https://github.com/Meituan-AutoML/DARTS- .

==> figures/vis_landscape/s0/direction-11.json <==
{"d1": [[[-0.8765815496444702, 0.620858371257782, 1.3730895519256592, 0.2691263258457184, -0.14794421195983887, -0.8508989810943604, 0.8283734321594238, -0.4065343737602234], [-0.24036699533462524, -0.9281962513923645, 0.7070503234863281, -0.09116065502166748, 0.5389596223831177, -0.799280047416687, -0.9754210710525513, -0.7633289694786072], [0.6805899143218994, 0.5981216430664062, 0.22599714994430542, -0.26305556297302246, -0.03596111014485359, 0.6475189924240112, 0.5561206936836243, 0.17218786478042603], [0.15434128046035767, -0.18771663308143616, 0.5403395295143127, -0.13244427740573883, -1.732216715812683, -0.3514077067375183, 1.6495193243026733, -1.7652019262313843], [-0.42877858877182007, -1.9926730394363403, 1.345048427581787, -1.0997339487075806, 1.090489387512207, -1.1417436599731445, -0.6158677935600281, 0.5111189484596252], [-0.6738554239273071, 0.09569375216960907, 0.42180877923965454, -0.5103229284286499, -0.14037756621837616, 0.5873030424118042, -0.6460871696472168, -0.5010432004928589], [-0.05688921734690666, -0.3980505168437958, 0.8740672469139099, -1.096639633178711, 0.13499237596988678, -1.1366280317306519, -2.100719928741455, 0.47682616114616394], [1.1589889526367188, -0.683120846748352, -0.16120976209640503, -0.2341448962688446, 0.09641137719154358, 0.47995856404304504, -0.9455620646476746, 0.6129406094551086], [-0.6070917844772339, -1.1395803689956665, 1.0046228170394897, 0.31282728910446167, 0.9037993550300598, 0.5129676461219788, 1.170138955116272, 0.12977029383182526], [0.08697764575481415, 0.22435693442821503, 0.694178581237793, 0.7482529282569885, -0.13672854006290436, -1.3670443296432495, 0.21026009321212769, -0.6173551678657532], [0.8961859941482544, 1.515120267868042, 0.4889601469039917, -0.014638746157288551, 1.3749085664749146, 0.8937253952026367, 0.649225115776062, -0.36562207341194153], [0.07527977973222733, 0.3122129738330841, 0.9196549654006958, 0.17211635410785675, -0.9092466831207275, 0.025686752051115036, 1.56106436252594, 1.8398668766021729], [0.033778831362724304, 0.4967360496520996, 0.32615283131599426, -0.8310731053352356, -0.4793476164340973, -1.1616674661636353, -0.3166307508945465, -0.11185425519943237], [0.2119361162185669, 0.02929958514869213, 0.2876056432723999, -1.3020390272140503, -0.15059059858322144, -0.3087884485721588, -0.88570237159729, -0.41830503940582275]], [[-0.38609400391578674, 0.14309443533420563, 0.17432522773742676, -0.18124863505363464, 0.17774400115013123, -0.0794655978679657, 0.09172908961772919, -0.024701301008462906], [-0.23377107083797455, 0.013096450828015804, 0.18133074045181274, -0.565900981426239, -0.14803916215896606, 0.14119215309619904, -0.09384613484144211, 0.798784613609314], [-0.18616092205047607, -0.12801770865917206, -0.271210253238678, -0.7134813070297241, 0.004654340911656618, 0.10350379347801208, 0.582450807094574, -0.5358814001083374], [-0.3179354965686798, 0.5432765483856201, -0.3208116590976715, 0.1445492058992386, -0.6500183939933777, 0.17902156710624695, -0.26905250549316406, 0.35472723841667175], [0.07459951192140579, -0.46257779002189636, 0.7049310207366943, -0.4136958420276642, 0.24286200106143951, 0.534015953540802, -0.0027075528632849455, -0.47755175828933716], [0.16011589765548706, -0.01657225377857685, 0.044882435351610184, 0.38081812858581543, -0.07936898618936539, -0.2519706189632416, 0.34259510040283203, -0.0698181688785553], [-0.03517478331923485, -0.1413414478302002, 0.4696711301803589, -0.08840805292129517, -0.0758914053440094, -0.16296632587909698, 0.21287418901920319, -0.2065291702747345], [0.10519026964902878, -0.16277195513248444, 0.28158751130104065, 0.1229591965675354, -0.1809101104736328, 0.30824559926986694, -0.6094048619270325, -0.43533462285995483], [0.4150134325027466, -0.38922473788261414, -0.008502607233822346, 0.12165476381778717, -0.14476874470710754, -0.09244756400585175, -0.06329627335071564, 0.05341643840074539], [0.3487776815891266, 0.3078090250492096, -0.3502439260482788, -0.378091961145401, 0.3751879334449768, -0.02100509963929653, 0.038119252771139145, 0.04768206924200058], [-0.08129969984292984, -0.09866227209568024, -0.026522986590862274, -0.5990045070648193, 0.14227819442749023, 0.24402503669261932, -0.2971963584423065, -0.002846728079020977], [-0.19704127311706543, 0.6172875165939331, -0.08750113844871521, -0.2750002145767212, 0.19211304187774658, -0.031181152909994125, 0.5374361872673035, 0.32736125588417053], [0.29017338156700134, -0.14984482526779175, -0.24282297492027283, 0.07324313372373581, 0.1719176173210144, 0.0966670960187912, 0.1636769026517868, -0.10521281510591507], [0.04014198109507561, 0.12374575436115265, -0.4402678310871124, 0.46976613998413086, 0.022559352219104767, -0.23533178865909576, -0.19111254811286926, -0.18359433114528656]]], "d2": [[[0.02370966412127018, 1.2394061088562012, 1.5492626428604126, -0.2846655547618866, -1.097219467163086, 0.4383832812309265, 1.0268374681472778, 0.15216752886772156], [-1.8560973405838013, -1.661692500114441, 1.0645052194595337, -1.7673242092132568, -0.7057720422744751, 0.1693609207868576, -0.7972667217254639, 0.33877381682395935], [0.27274954319000244, -0.39342200756073, 0.41795843839645386, -1.2878741025924683, 1.0107733011245728, 0.11035477370023727, -0.8359395861625671, 0.9829459190368652], [0.38988324999809265, 0.5277328491210938, -0.11657533049583435, -1.8679648637771606, 0.4484877288341522, 0.3710252046585083, -0.2071322351694107, -1.3894829750061035], [-0.005722908768802881, 0.7420559525489807, -0.13693299889564514, -2.864109516143799, 0.444524347782135, -0.469578355550766, -0.9749375581741333, 0.1858525425195694], [-0.6931372880935669, 0.16027827560901642, 0.7034092545509338, -0.5784543752670288, -0.8907671570777893, 1.1622835397720337, -0.8421927690505981, 0.5656982064247131], [-0.21250306069850922, 0.6546685099601746, -1.178056240081787, 0.874112606048584, 0.2090124487876892, 0.14130951464176178, 0.682063639163971, -1.3412708044052124], [1.4655873775482178, -0.5347599387168884, 1.015088438987732, 0.561238706111908, 0.11929530650377274, 0.7720046639442444, 0.5278518199920654, -0.2699964940547943], [-0.6083464026451111, -0.5739790201187134, 0.3805992901325226, -0.34517064690589905, 0.17099785804748535, -0.7464366555213928, 0.7451632022857666, -0.6597603559494019], [0.14974913001060486, -1.4885241985321045, -0.22695253789424896, -0.2149350345134735, 1.1921015977859497, -0.38695305585861206, -0.21300236880779266, -0.386333703994751], [-1.0034537315368652, -0.24472151696681976, -0.10912852734327316, 0.28294137120246887, 0.22832919657230377, 1.349534511566162, 0.485000878572464, -0.15593425929546356], [0.7051835656166077, 0.060134414583444595, -1.2224583625793457, -0.21098864078521729, -0.06417269259691238, 0.7611665725708008, 0.6126500368118286, 0.5658614039421082], [-0.44873714447021484, 0.6212268471717834, -0.22692354023456573, -0.6894420981407166, 1.2500098943710327, -0.29430463910102844, 0.6245182752609253, -0.14480775594711304], [0.5530741214752197, -0.17942512035369873, 0.07612967491149902, 0.3346022069454193, -0.19672831892967224, 0.6925076842308044, 0.5913743376731873, -0.6950954794883728]], [[0.3938418924808502, 0.302074670791626, -0.28173258900642395, -0.16353395581245422, -0.05620168149471283, 0.5775406360626221, 0.02865413762629032, 0.18242880702018738], [-0.19561126828193665, -0.17981214821338654, 0.26872122287750244, 0.25116315484046936, -0.41622745990753174, 0.191459059715271, -0.19902892410755157, 0.1279475837945938], [0.5646381974220276, -0.2860991656780243, -0.34525224566459656, -0.8494389057159424, -0.032497406005859375, 0.31339219212532043, 0.0391242653131485, -0.17833225429058075], [-0.19024237990379333, 0.14652110636234283, 0.3727756142616272, -0.2356983721256256, 0.02053956687450409, 0.47322145104408264, -0.044537726789712906, 0.08368005603551865], [0.07270713895559311, -0.07143896073102951, 0.269970178604126, -0.21555419266223907, 0.3773515224456787, 0.08800804615020752, 0.2141810655593872, -0.051808252930641174], [0.36574333906173706, -0.6483356356620789, 0.32764557003974915, 0.00574695598334074, -0.17355933785438538, 0.2113095074892044, 0.07262702286243439, -0.3207213580608368], [0.32023170590400696, -0.3388700783252716, 0.3003217875957489, -0.5666356086730957, 0.21992579102516174, 0.4294198453426361, -0.42819422483444214, -0.21718327701091766], [0.16673053801059723, 0.3911648392677307, -0.25515085458755493, 0.12412534654140472, -0.3110003173351288, 0.26502272486686707, -0.39262279868125916, 0.12456074357032776], [0.12016711384057999, -0.43514037132263184, 0.5887139439582825, -0.01932654343545437, -0.05382555350661278, 0.3892732262611389, -0.05901414155960083, 0.09452790766954422], [0.07589823752641678, 0.1464707851409912, -0.1364036351442337, 0.029186982661485672, 0.20853377878665924, -0.2040962278842926, 0.0693931132555008, -0.356456458568573], [-0.008318203501403332, 0.19228367507457733, -0.21859019994735718, -0.32644030451774597, -0.38211649656295776, 0.7860373854637146, 0.5527582168579102, 0.11076381057500839], [-0.1708015650510788, 0.5859885811805725, -0.1431635469198227, -0.01304304227232933, 0.4682866930961609, 0.056974224746227264, -0.15093718469142914, 0.4331520199775696], [-0.13083864748477936, -0.01842024177312851, -0.12489869445562363, -0.4307655096054077, 0.021059496328234673, 0.4022744297981262, 0.19682753086090088, 0.1128411665558815], [-0.10711473971605301, -0.5414288640022278, -0.17842817306518555, 0.2767757773399353, 0.4665890336036682, 0.08620338886976242, 0.20516881346702576, 0.11445602029561996]]]}

==> figures/vis_landscape/s0/direction-16.json <==
{"d1": [[[0.6096329092979431, -1.1942799091339111, -0.2340012639760971, 0.5922973155975342, 0.9067060947418213, -0.49328476190567017, 0.512872576713562, 0.8186755180358887], [-0.6095854640007019, 0.041299160569906235, 0.5385031700134277, -1.3920470476150513, 1.4286948442459106, 0.00703799445182085, -2.9004037380218506, -0.11954320222139359], [0.16260144114494324, -0.835311770439148, -0.4889354407787323, -0.6751216650009155, -0.11984854936599731, 0.29770737886428833, 0.5627792477607727, -1.136993169784546], [-1.512770652770996, 0.2459525763988495, -0.4753723740577698, 0.19572791457176208, 0.28248560428619385, -0.9835200905799866, 0.26361891627311707, -0.4023928642272949], [0.8697149753570557, 0.107782281935215, 0.38295045495033264, 0.9273171424865723, 0.28234657645225525, 0.49128925800323486, 0.6236149072647095, 0.8789710402488708], [0.5214439034461975, 1.2637302875518799, 0.031355634331703186, 0.8833654522895813, -1.8749895095825195, -0.8447073698043823, -0.5776516795158386, -1.3243262767791748], [0.46931445598602295, 0.3997567594051361, 1.6919349431991577, 1.287030816078186, -1.0341695547103882, 0.13532835245132446, -0.7543331384658813, -0.8399189710617065], [-0.5874117016792297, -0.5880098342895508, -0.27632614970207214, 2.1892082691192627, 0.044955093413591385, 0.012923353351652622, -0.6423346400260925, -0.3304995894432068], [-1.5221010446548462, -0.22765199840068817, 0.6438292860984802, -0.32353147864341736, -0.11587896943092346, -0.6220145225524902, -0.38688337802886963, 0.26865875720977783], [0.11440963298082352, 1.517657995223999, -0.619289755821228, 0.7014551758766174, 0.024677664041519165, 1.4274195432662964, -0.30611225962638855, 1.0918524265289307], [-1.05702805519104, 1.328500509262085, -1.7251784801483154, -1.0655477046966553, -0.14760547876358032, 0.9221663475036621, 0.14951090514659882, 1.3914775848388672], [-0.14798900485038757, -0.1741851568222046, 1.0001052618026733, -1.2699209451675415, -1.1171265840530396, 0.21589410305023193, -0.39069676399230957, -0.8481411337852478], [0.7890781164169312, 0.3036559224128723, -0.16406212747097015, -1.5685619115829468, 0.24985578656196594, -0.7858723402023315, -1.2840907573699951, -0.03521950915455818], [-0.2271081805229187, -0.6536694169044495, -1.1979429721832275, 0.1545354723930359, -0.12393198907375336, 1.2246495485305786, 0.1266421675682068, 0.5000650882720947]], [[0.08307605981826782, 0.17538093030452728, -0.779910683631897, -0.25535666942596436, -0.363180935382843, -0.1817701905965805, -0.02706471085548401, -0.0008173755486495793], [-0.4361312985420227, -0.310238778591156, -0.41492483019828796, 0.031037352979183197, -0.2154095619916916, -0.3963179588317871, 0.22215233743190765, -0.4053366184234619], [-0.21832114458084106, 0.32494595646858215, -0.0200173519551754, -0.17908328771591187, 0.5221656560897827, 0.30608707666397095, 0.8080815672874451, 0.17943185567855835], [0.40748274326324463, -0.23851847648620605, -0.26225218176841736, -0.02497335523366928, -0.053555604070425034, 0.33369672298431396, 0.33072206377983093, -0.5642858743667603], [-0.013904250226914883, 0.3570615351200104, -0.04077513515949249, 0.09444757550954819, -0.11875423043966293, 0.15290012955665588, 0.24777261912822723, -0.15477943420410156], [0.2669541835784912, -0.45713961124420166, -0.17105139791965485, 0.7721197605133057, -0.33741649985313416, 0.016189074143767357, 0.1975734382867813, 0.319377064704895], [0.03972163423895836, -0.00023935736680869013, -0.2713802456855774, 0.136987566947937, 0.05046076700091362, -0.28057143092155457, 0.010072533041238785, -0.0019433330744504929], [0.34303781390190125, 0.2121061235666275, 0.712041974067688, -0.1577075719833374, 0.24827952682971954, 0.10719910264015198, -0.5343872308731079, 0.25021395087242126], [-0.7807021737098694, -0.4903301000595093, 0.1579924374818802, 0.25169306993484497, 0.008132828399538994, -0.29024484753608704, -0.1538602113723755, -0.008057703264057636], [-0.019877318292856216, 0.2339845448732376, 0.3532918095588684, 0.2391645610332489, 0.1738387644290924, 0.1798522025346756, 0.21347962319850922, 0.039957139641046524], [0.09014759212732315, -0.041508834809064865, -0.14804576337337494, -0.10589756071567535, 0.46203547716140747, 0.08950984477996826, -0.5304829478263855, -0.8152739405632019], [-0.2570970952510834, 0.057406920939683914, 0.01454512681812048, -0.464065283536911, 0.2122611701488495, -0.08328679203987122, -0.028248270973563194, 0.1488645225763321], [-0.3602767586708069, -0.13785487413406372, -0.017895333468914032, 0.2875823974609375, -0.38917651772499084, -0.30755943059921265, -0.28417032957077026, -0.25613340735435486], [0.6784543395042419, 0.4647789001464844, -0.47356894612312317, -0.46360090374946594, -0.4154655933380127, -0.08953901380300522, 0.08259952813386917, -0.5441627502441406]]], "d2": [[[-0.5551217198371887, 0.39179474115371704, -0.41861316561698914, 0.5820062160491943, -0.3567526340484619, 0.4995189905166626, -1.1369316577911377, -0.5738523602485657], [-0.23633845150470734, 1.5169527530670166, 0.38886937499046326, 1.073412299156189, -0.9575058817863464, -0.3872920572757721, -1.3451882600784302, -0.6816444396972656], [1.3700852394104004, -0.9398989677429199, -0.8164031505584717, -0.22008512914180756, -0.8948379755020142, -0.14273807406425476, 0.14495709538459778, 0.27727362513542175], [-0.7024979591369629, 0.8959831595420837, 0.35253825783729553, 0.06675340980291367, 1.3810975551605225, 1.5135506391525269, 2.1115381717681885, -1.5980517864227295], [0.8042377233505249, -0.41180551052093506, 1.7552690505981445, -0.5367422103881836, 1.6041184663772583, 1.0229485034942627, -0.5073515176773071, 0.1572878062725067], [0.5847347378730774, 0.47066524624824524, 0.0459933765232563, 1.0546979904174805, 0.7370929718017578, -1.3768302202224731, 0.8811776041984558, -2.0414295196533203], [1.5898512601852417, -1.0825201272964478, -0.058771416544914246, 0.39343416690826416, -0.7933905124664307, -0.41465580463409424, -0.5802942514419556, 0.15917238593101501], [-1.5877493619918823, 0.09165237843990326, 0.5731003880500793, -0.9492058157920837, -0.8925209045410156, -0.3164771795272827, 0.5114195346832275, 1.403098702430725], [-0.4495299160480499, -0.5053811073303223, 0.16452772915363312, -0.8373934626579285, -0.1994277387857437, -1.529809594154358, 0.03554621711373329, -0.4028615653514862], [-2.2325124740600586, 0.6572858095169067, 0.8117409348487854, 0.2937113344669342, 1.4616198539733887, 0.20860524475574493, 0.5184904336929321, 0.23998837172985077], [0.26008954644203186, 1.3071995973587036, -1.2143383026123047, -0.6738773584365845, 0.7979046106338501, 0.4590619206428528, -0.20739451050758362, -0.6504306197166443], [0.05887922644615173, 0.19838769733905792, -0.8381222486495972, -0.7252294421195984, -0.16859979927539825, -0.6454745531082153, 0.38986286520957947, -0.6663482189178467], [1.0312002897262573, 0.7936038374900818, -0.8409073948860168, -1.3923654556274414, -0.44827720522880554, 0.4237932562828064, 0.47227537631988525, 0.1524709314107895], [-0.25865262746810913, -0.6747738718986511, -0.25801920890808105, -0.3109164535999298, -1.4005992412567139, 0.5093490481376648, -0.31776362657546997, 0.18719245493412018]], [[-0.09288884699344635, 0.03880370408296585, -0.21132852137088776, 0.0638652816414833, -0.28029781579971313, -0.3204549252986908, -0.12146902829408646, 0.26885873079299927], [-0.2102709710597992, -0.10218557715415955, -0.5393328666687012, -0.13993725180625916, -0.1727902740240097, -0.023774830624461174, 0.07667345553636551, 0.412575900554657], [-0.3724338710308075, -0.046120692044496536, 0.43617093563079834, -0.22874057292938232, 0.3676838278770447, -0.6157386302947998, 0.48838990926742554, 0.168654665350914], [0.29339873790740967, 0.13142766058444977, 0.2554064691066742, 0.3510245382785797, 0.5803804993629456, 0.32304689288139343, 0.20008450746536255, -0.06689103692770004], [0.03145081549882889, -0.010722223669290543, 0.07980062812566757, 0.02288186363875866, 0.6318915486335754, 0.17296425998210907, -0.22655616700649261, -0.1938723921775818], [0.16728539764881134, -0.347199410200119, -0.7434888482093811, -0.6760663986206055, 0.3448270857334137, 0.058363646268844604, -0.007085449527949095, -0.2921124994754791], [-0.05820145830512047, 0.1432778388261795, -0.3148427903652191, -0.11317559331655502, 0.39548560976982117, 0.04927981272339821, 0.6288051009178162, -0.12209516018629074], [0.47884202003479004, -0.35341060161590576, 0.30835726857185364, 0.20063722133636475, 0.05874258652329445, 0.0919545367360115, -0.5978478193283081, -0.5294322371482849], [-0.37163710594177246, -0.09682055562734604, -0.3650791645050049, 0.3486233055591583, 0.6728384494781494, -0.1752191036939621, 0.11389435082674026, 0.381542444229126], [-0.44698360562324524, 0.12294578552246094, -0.2054520845413208, -0.05507465451955795, -0.15280254185199738, -0.11665501445531845, 0.2939603924751282, -0.07940245419740677], [0.32699504494667053, -0.10469639301300049, -0.3508802354335785, -0.10283611714839935, 0.4034305512905121, 0.18145278096199036, -0.4892796277999878, -0.37182292342185974], [-0.28274106979370117, 0.35036665201187134, -0.4309014678001404, -0.6089963912963867, 0.2815732955932617, 0.5711702108383179, -0.20732203125953674, 0.016799321398139], [-0.1712072342634201, 0.027745725587010384, 0.003182036569342017, 0.0918845385313034, 0.209138423204422, -0.6804152727127075, -0.08896293491125107, -0.23248328268527985], [-0.21734263002872467, 0.17633739113807678, -0.10144881159067154, 0.24800585210323334, -0.4039985239505768, -0.7112467885017395, 0.42904597520828247, -0.26516494154930115]]]}

==> figures/vis_landscape/s0/direction-19.json <==
{"d1": [[[1.968867540359497, 1.877518653869629, 0.06789455562829971, -1.809695839881897, -0.23304201662540436, -0.010129704140126705, -0.4958074688911438, 1.2636590003967285], [0.6296185255050659, 0.34276577830314636, 0.38766932487487793, 0.6376543641090393, -0.2951134741306305, -0.7272974252700806, 0.9445489645004272, -1.0512808561325073], [-1.2882822751998901, -0.9426822662353516, 0.26401668787002563, -1.1941375732421875, 0.8491065502166748, -0.6735763549804688, -0.24501432478427887, 0.8265536427497864], [-1.1581076383590698, -0.09474330395460129, -1.8650147914886475, 0.8743032217025757, 1.4942091703414917, -1.0816287994384766, -0.4925971031188965, -0.9309114813804626], [-0.6899685263633728, -0.20835818350315094, 0.24965187907218933, 1.0994821786880493, -0.6680213809013367, 1.4955099821090698, 0.4298560619354248, -1.215934157371521], [0.001534081413410604, -0.49586203694343567, 1.9494163990020752, -0.6577483415603638, -0.7944331169128418, -0.7836740016937256, -0.6410439014434814, 0.8016470074653625], [0.6129796504974365, 0.6064653396606445, 0.027596889063715935, -0.5409368872642517, -1.8130431175231934, -0.18998371064662933, 0.6858277320861816, 1.034205436706543], [-0.5127915740013123, 0.30177533626556396, 0.29967793822288513, 1.5272165536880493, -0.0672639012336731, 0.7815629243850708, 1.3477857112884521, 0.11846182495355606], [-0.27863362431526184, 0.25248846411705017, 0.23677943646907806, -0.13233397901058197, 0.0645558163523674, -0.4990905225276947, 0.06653349846601486, 1.028672695159912], [-0.8204649686813354, -0.8489019274711609, 0.4200972318649292, 0.8473404049873352, 0.6662285923957825, 0.3033236265182495, 0.2841780185699463, -0.4628523886203766], [-0.8414285778999329, -0.48414087295532227, -0.1743544191122055, -0.21336105465888977, 1.2308275699615479, -1.4571576118469238, -2.399960517883301, -0.7111055254936218], [1.555135726928711, 1.3401633501052856, -0.16800543665885925, 1.235595941543579, 1.020087718963623, -0.03511339798569679, -0.34522294998168945, -0.8809301853179932], [0.3654814064502716, 0.8962507247924805, 0.7511955499649048, -0.8007906675338745, -1.298321008682251, 2.282626152038574, -1.5255141258239746, -0.9044537544250488], [-0.6522591710090637, -0.6072533130645752, -0.752197265625, 0.4031428396701813, -0.02076825127005577, 1.1543065309524536, 1.044826626777649, -0.006027482450008392]], [[0.16273432970046997, -0.11711625009775162, 0.007560831028968096, -0.3811129927635193, -0.8644675612449646, -0.2724040150642395, 0.5386534929275513, -0.7778706550598145], [0.07021819800138474, 0.9496147632598877, -0.1698656678199768, 0.15870875120162964, 0.4954294264316559, -0.07370635867118835, -0.19786138832569122, -0.5086094737052917], [-0.1556054651737213, -0.4425729215145111, 0.037200890481472015, 0.4298847019672394, -0.06782085448503494, -0.025852007791399956, -0.10642803460359573, 0.02660365216434002], [0.13610310852527618, 0.27767297625541687, -0.11763138324022293, 0.00771119212731719, 0.08896755427122116, 0.2536129653453827, 0.016941791400313377, -0.20132367312908173], [0.39030930399894714, 0.17856162786483765, 0.21557141840457916, -0.13297134637832642, 0.14841298758983612, 0.23883312940597534, -0.14258143305778503, -0.0826164186000824], [-0.34397071599960327, -0.6022648811340332, 0.6638691425323486, 0.30833467841148376, 0.4892474412918091, -0.7240848541259766, 0.09138237684965134, -0.30149808526039124], [-0.43955036997795105, 0.35587286949157715, 0.5307183265686035, 0.5025555491447449, -0.10385243594646454, -0.04387330263853073, -0.16468164324760437, -0.3833475112915039], [0.09023627638816833, -0.13527676463127136, -0.6177082061767578, -0.35861992835998535, -0.48567530512809753, -0.5291926860809326, 0.06835934519767761, 0.011716434732079506], [0.530242919921875, -0.5570611357688904, -0.21079233288764954, 0.029510457068681717, -0.3618529438972473, -0.3002440333366394, -0.07464058697223663, -0.0007616057991981506], [0.5256266593933105, -0.5835548043251038, 0.29224395751953125, -0.40912339091300964, -0.8095310926437378, 0.34490686655044556, 0.3219206929206848, -0.186414435505867], [0.3114446699619293, -0.35559481382369995, -0.006833014544099569, 0.4603690505027771, 0.2563299536705017, -0.771185576915741, -0.059546682983636856, 0.4271247386932373], [0.10890387743711472, 0.06160345301032066, 0.20968565344810486, 0.2669157385826111, -0.1563819944858551, 0.3892318308353424, 0.23995356261730194, 0.25589480996131897], [-0.014327941462397575, -0.11336862295866013, -0.4179166257381439, 0.21012017130851746, 0.1450725495815277, -0.11641000211238861, 0.10563820600509644, -0.2782656252384186], [-0.3143507242202759, -0.20021863281726837, 0.16799770295619965, 0.5548529624938965, 0.11362550407648087, -0.3158574104309082, 0.03854284808039665, -0.4284583032131195]]], "d2": [[[1.9849207401275635, 1.5129694938659668, -0.2421197146177292, -1.9497036933898926, -0.4978492259979248, 0.43704718351364136, -0.08691153675317764, 1.3385858535766602], [0.7596654295921326, 0.9266002178192139, 0.09884180128574371, 1.2486709356307983, -0.2010878622531891, -0.4122166931629181, 0.8521444201469421, -1.0635184049606323], [-1.13527512550354, -1.097697377204895, 0.1438048779964447, -1.1202938556671143, 1.3119816780090332, -0.19300661981105804, -0.6810891628265381, 0.051539767533540726], [-0.6659314036369324, -0.3436761200428009, -1.4742351770401, 1.411926507949829, 1.4841665029525757, -1.1995424032211304, 0.26841115951538086, -1.1846576929092407], [-1.3584060668945312, 0.359441876411438, -0.4858623743057251, 1.3514173030853271, -0.293828547000885, 0.8967012763023376, 0.33531245589256287, -0.8786045908927917], [-0.46249303221702576, -0.08207610249519348, 2.056199789047241, -0.2591754198074341, -0.46568527817726135, -1.3049486875534058, -0.10252398252487183, 0.9501758217811584], [0.18023677170276642, 0.05428313836455345, 0.39139801263809204, -0.6077057123184204, -1.4676010608673096, -0.09294970333576202, 0.6023237109184265, 0.930121660232544], [-0.910346508026123, 0.26443299651145935, 0.26267245411872864, 1.6037904024124146, -0.2738802134990692, 0.4655674993991852, 1.5653746128082275, 0.22063082456588745], [0.15428054332733154, 0.4391974210739136, 0.2942589819431305, -0.35791081190109253, -0.11763370782136917, -0.6454393863677979, 0.22652943432331085, 1.3695701360702515], [-0.37431827187538147, -0.9240735769271851, 0.7843539714813232, 0.20022019743919373, 0.044120486825704575, 0.35825714468955994, 0.42603638768196106, -0.35939621925354004], [-0.49209731817245483, -0.06526321172714233, -0.20590822398662567, -0.008082887157797813, 1.7392486333847046, -1.2421661615371704, -2.0020527839660645, 0.23765981197357178], [1.5731457471847534, 1.1437394618988037, 0.3594549000263214, 1.0681626796722412, 0.8463700413703918, 0.2761526107788086, -0.3742334246635437, -1.0868065357208252], [0.17519445717334747, 1.5637900829315186, -0.018545622006058693, -1.1133846044540405, -1.8378387689590454, 2.31630802154541, -0.9183432459831238, -0.8536636829376221], [0.09926881641149521, -0.9095126390457153, -0.09234324097633362, 1.1030915975570679, 0.14116694033145905, 0.9282329678535461, 1.0506879091262817, 0.22129379212856293]], [[0.0716448575258255, 0.024483075365424156, -0.009994025342166424, -0.29459500312805176, -0.9490686058998108, -0.28726765513420105, 0.17714442312717438, -0.5474379062652588], [0.13823772966861725, 0.8931376934051514, -0.18751975893974304, 0.4943786859512329, 0.341651976108551, -0.06833966076374054, -0.08283162862062454, -0.6070110201835632], [-0.13528048992156982, -0.3703339397907257, 0.13809610903263092, 0.4082825183868408, -0.2860807478427887, 0.048545002937316895, -0.11080458015203476, 0.15013058483600616], [0.14827099442481995, 0.19135598838329315, -0.14352074265480042, 0.13385939598083496, 0.09324096888303757, 0.5437079668045044, 0.05032584071159363, -0.1672985702753067], [0.42389681935310364, 0.12418979406356812, 0.10796479880809784, -0.13922986388206482, -0.18298111855983734, 0.30171263217926025, -0.005968519952148199, -0.14868853986263275], [-0.44635236263275146, -0.5637413263320923, 0.5469576120376587, 0.21009716391563416, 0.425281286239624, -0.5222821831703186, -0.2300906628370285, -0.4725152552127838], [-0.25104445219039917, 0.5876618027687073, 0.6863147616386414, 0.2995247542858124, 0.17321792244911194, -0.04823436960577965, -0.3126923441886902, -0.30218175053596497], [0.026121826842427254, -0.10670053213834763, -0.31670504808425903, -0.3874860405921936, -0.514394998550415, -0.6582250595092773, -0.1267201006412506, -0.12259294837713242], [0.6288096308708191, -0.4328104853630066, -0.3887990117073059, -0.09183396399021149, -0.2751650810241699, 0.029875099658966064, 0.11943553388118744, 0.02442592941224575], [0.6444949507713318, -0.48816391825675964, 0.016765153035521507, -0.4168800711631775, -0.6580621600151062, 0.35536810755729675, 0.4984552562236786, -0.046870157122612], [0.1307802051305771, -0.17045702040195465, 0.19865769147872925, 0.4368146061897278, 0.24161569774150848, -0.7340072989463806, -0.05346674472093582, 0.5033878684043884], [0.052928730845451355, 0.1742895245552063, 0.11959916353225708, 0.33327823877334595, -0.04056746885180473, 0.2576679587364197, 0.3230995833873749, 0.2988816499710083], [-0.3376925587654114, -0.5365688800811768, -0.40749603509902954, 0.5400714874267578, 0.28315651416778564, -0.17153097689151764, 0.09543149173259735, -0.2061476707458496], [-0.4612204432487488, 0.04245505854487419, -0.03462224081158638, 0.5138136148452759, -0.03514176234602928, -0.4204583168029785, 0.12779566645622253, -0.3489658236503601]]]}

==> figures/vis_landscape/s0/direction-28.json <==
{"d1": [[[-1.0116506814956665, 0.8686223030090332, 0.34917932748794556, -0.5990680456161499, 0.7538703680038452, -0.8267090320587158, 0.5583058595657349, 1.7802237272262573], [-1.5295449495315552, 2.1446380615234375, -0.04809514433145523, 0.3527057468891144, 0.4942969083786011, -3.074125051498413, -1.4788264036178589, -0.08149013668298721], [-0.20336149632930756, -0.8747859597206116, 0.6709189414978027, 0.8702306151390076, -0.4217141270637512, -0.21721504628658295, -0.2479955404996872, 0.3006002604961395], [-0.4371890425682068, -0.18859700858592987, 0.29903215169906616, -1.4195533990859985, -0.03225898742675781, 0.07842841744422913, -0.6331097483634949, -0.06272157281637192], [0.9462527632713318, -0.2799009680747986, 0.4663279056549072, 0.1667884886264801, -0.3674732446670532, 1.2808610200881958, -0.5338686108589172, 1.5588566064834595], [1.3059931993484497, 0.39813774824142456, 1.1882963180541992, 0.5419462323188782, 0.8141638040542603, 0.24947792291641235, -0.218279629945755, 1.011001467704773], [0.6825423240661621, 1.717631459236145, 0.9248270988464355, -0.23802834749221802, 0.7874504923820496, 0.6103991866111755, -1.1840386390686035, -0.4675109386444092], [0.5661939978599548, 2.022702217102051, 1.250506043434143, 0.9324744343757629, 0.2298210859298706, 0.3484030067920685, -0.4291056990623474, -0.24629539251327515], [-0.36479219794273376, -0.2689940929412842, -1.0708552598953247, 0.48011425137519836, 0.16506242752075195, 0.5009796023368835, -0.03517847880721092, 1.0249406099319458], [-0.14758306741714478, 0.4570893943309784, -1.410730004310608, 1.6223688125610352, -0.3631440997123718, 0.2806210219860077, 0.3229368329048157, -1.7517675161361694], [-1.0511057376861572, -0.9865477681159973, -0.5131626129150391, -0.4932231903076172, 0.13219374418258667, -0.8361124396324158, -0.6907526254653931, -0.43195831775665283], [0.37135908007621765, -1.092804193496704, -0.7565743327140808, 1.3898457288742065, -0.73188716173172, -0.25253623723983765, -2.139481544494629, -0.6159118413925171], [-0.529401421546936, 0.44644737243652344, -0.1952625960111618, 1.6184262037277222, 1.917589783668518, -0.587325930595398, 1.3140654563903809, 1.0893571376800537], [1.1051281690597534, 0.23831689357757568, 0.3300550580024719, -0.5768977403640747, -0.5216575860977173, -0.6710599660873413, -0.46617329120635986, -1.203274130821228]], [[-0.2785811126232147, 0.38847172260284424, -0.24069607257843018, -0.22472693026065826, -0.18618686497211456, -0.1603294163942337, 0.227983757853508, 0.5111958384513855], [0.31182578206062317, -0.29011663794517517, -0.24451854825019836, 0.5364596843719482, -0.028590407222509384, 0.21159791946411133, -0.12442342936992645, 0.2762848436832428], [0.06066609546542168, -0.7781404256820679, 0.34613919258117676, -0.2783919870853424, 0.187380850315094, 0.14370405673980713, -0.20035384595394135, 0.634850800037384], [-0.43219494819641113, -0.001995744649320841, -0.824487030506134, -0.13469988107681274, -0.43361714482307434, 0.47374609112739563, 0.15222057700157166, -0.06943123042583466], [-0.15644925832748413, -0.09568047523498535, -0.09840835630893707, -0.31310439109802246, -0.1984483301639557, 0.17210876941680908, -0.2716677486896515, 0.4155280888080597], [-0.15117567777633667, -0.08894086629152298, 0.17358572781085968, 0.11900757253170013, -0.7173135280609131, 0.216399684548378, 0.5264108777046204, -0.4789106249809265], [0.003721845569089055, -0.49034786224365234, 0.12135318666696548, 0.6625334620475769, 0.04818941652774811, -0.15413302183151245, -0.305034875869751, -0.036016594618558884], [0.0700998529791832, 0.7903072237968445, 0.11227398365736008, -0.5662326216697693, 0.28968268632888794, -0.17491672933101654, -0.6388480067253113, 0.3786770701408386], [-0.0053429012186825275, -0.28660881519317627, 0.04001496359705925, -0.05147954076528549, 0.15016432106494904, 0.17393887042999268, -0.22424402832984924, 0.05919058248400688], [-0.48365849256515503, 0.1642935574054718, -0.6092783808708191, 0.10970974713563919, 0.6829646825790405, -0.22866272926330566, 0.29969727993011475, -0.1445581316947937], [0.3560522794723511, -0.10722578316926956, 0.21907922625541687, -0.10980616509914398, -0.45327645540237427, 0.3947490155696869, -0.06586475670337677, 0.4641008675098419], [-0.4332886040210724, -0.20723582804203033, -0.251097708940506, -0.24203810095787048, -0.2750971019268036, 0.28846463561058044, 0.18138885498046875, 0.036011554300785065], [0.07804733514785767, -0.24067261815071106, 0.3100982904434204, -0.06614940613508224, -0.6620436906814575, 0.07042168825864792, -0.18062658607959747, 0.1843353807926178], [-0.0613885372877121, -0.2080983817577362, -0.2668997645378113, -0.27069613337516785, -0.26139211654663086, 0.2823623716831207, -0.20463214814662933, -0.3365885317325592]]], "d2": [[[0.29735490679740906, 0.5009688138961792, -1.0343466997146606, -0.8076204061508179, -0.5379508137702942, 0.8477118015289307, 0.9498466849327087, -0.9698883891105652], [2.280951499938965, -0.1442013829946518, 0.6051322221755981, 0.11905625462532043, -0.14651496708393097, 3.0786499977111816, 0.6773208379745483, 0.9132452607154846], [0.36526674032211304, 0.3371685743331909, 1.0076918601989746, -1.4787852764129639, -1.3213504552841187, 1.7383052110671997, 0.7607119083404541, -0.31300628185272217], [0.6239203810691833, 0.22656376659870148, -0.9372654557228088, 2.251352548599243, -0.3936993479728699, -0.14773374795913696, 0.12856516242027283, 0.032424669712781906], [-1.204149842262268, 0.7924207448959351, 0.7096541523933411, -0.7409487962722778, -1.3578195571899414, 0.4218149185180664, 1.1453428268432617, -0.7208941578865051], [-0.07027845084667206, -0.9146088361740112, -1.662593960762024, 0.7040484547615051, -1.1811338663101196, 0.1116514578461647, -1.1501656770706177, -1.3978495597839355], [0.13105377554893494, -0.8534902930259705, 0.3767763674259186, -0.43097633123397827, -0.7553488612174988, -0.4820398688316345, -0.08110757917165756, 0.39872536063194275], [-0.4812786877155304, -0.18346747756004333, -1.8293249607086182, -1.0750482082366943, 0.868696391582489, -0.3455834984779358, -1.8142098188400269, 0.13811270892620087], [-0.2451733648777008, 0.4215348958969116, 1.2240351438522339, -0.32980820536613464, -0.9618222117424011, -1.213963508605957, 0.5274343490600586, -0.3871004283428192], [0.3889365494251251, -0.5915470123291016, -0.24146626889705658, -1.5780328512191772, -0.482791006565094, -0.5645937323570251, -1.0520967245101929, 0.5871040225028992], [0.40366092324256897, 2.122476100921631, -0.4286917746067047, -0.7980490922927856, -0.058455027639865875, 0.33942681550979614, 0.7566259503364563, -0.9733756184577942], [-1.1056822538375854, -0.7065572142601013, 1.2199777364730835, -1.6477876901626587, 0.9983335137367249, -0.05188268795609474, 1.3954421281814575, 0.5720638036727905], [1.0772191286087036, 0.5284214615821838, -0.26686161756515503, -0.8480728268623352, 0.5079878568649292, -0.21126097440719604, -0.07038658112287521, -0.4218999743461609], [-0.9367153644561768, -0.3843161463737488, 0.030025113373994827, -0.09770684689283371, -0.3284425437450409, 0.036943428218364716, 1.0850919485092163, 0.6398242712020874]], [[-0.08501112461090088, 0.29036134481430054, 0.19799430668354034, 0.5267452001571655, 0.16773249208927155, 0.07784992456436157, 0.2569187879562378, -0.514835000038147], [-0.0837869718670845, 0.28634703159332275, 0.20322203636169434, -0.17831256985664368, 0.13905730843544006, 0.17335562407970428, -0.20095840096473694, -0.46075624227523804], [0.33417809009552, 0.6237384080886841, -0.7001639008522034, 0.03629779443144798, -0.30785730481147766, -0.010837807320058346, 0.18885497748851776, -0.4108624756336212], [0.4429164528846741, -0.12322741746902466, 0.4658999741077423, -0.002291647717356682, 0.2590579390525818, -0.07765301316976547, 0.012827578000724316, 0.25015154480934143], [0.582598865032196, -0.21232348680496216, -0.2688853144645691, 0.19150778651237488, 0.18806444108486176, -0.3059631288051605, 0.18932679295539856, -0.00689953425899148], [-0.3520357608795166, 0.015042598359286785, 0.1549440175294876, 0.35688263177871704, 0.10801341384649277, -0.11220242083072662, -0.2202504575252533, -0.01175595074892044], [-0.25548243522644043, 0.2809964716434479, 0.10483366996049881, -0.23250412940979004, -0.0785081535577774, -0.03907778486609459, 0.302379846572876, 0.3868851065635681], [-0.22746829688549042, -0.31053853034973145, 0.07747630774974823, 0.5213961601257324, -0.809584379196167, -0.2534209191799164, -0.057423368096351624, -0.22385205328464508], [0.17234128713607788, 0.6555307507514954, -0.21749797463417053, -0.1667625457048416, -0.3898117244243622, 0.04974537342786789, -0.3783145248889923, 0.12619668245315552], [0.6430757641792297, 0.03638523072004318, 0.09558366239070892, -0.002357468008995056, -0.595119059085846, 0.6977925896644592, -0.4330701529979706, 0.22627738118171692], [-0.10442822426557541, 0.14011196792125702, -0.21463561058044434, 0.385144978761673, 0.08380649983882904, -0.3920757472515106, -0.01234652940183878, -0.07375907152891159], [0.4554184079170227, -0.07482809573411942, -0.44823914766311646, 0.9158455729484558, 0.5088596343994141, 0.051059603691101074, 0.41242533922195435, -0.33383360505104065], [0.48989176750183105, -0.05335630849003792, 0.25656819343566895, 0.1717492640018463, 0.519031822681427, -0.19761283695697784, 0.3328317403793335, 0.006450932007282972], [-0.534569263458252, 0.21719834208488464, -0.059094544500112534, -0.20702038705348969, 0.05027775838971138, -0.41917210817337036, 0.2229922115802765, 0.5917013883590698]]]}

==> figures/vis_landscape/s0/direction-29.json <==
{"d1": [[[-0.002896564546972513, -1.2757517099380493, -1.1585619449615479, 0.8789151906967163, 0.99659663438797, -0.3707793354988098, -0.6265166997909546, 0.6967778205871582], [0.1178218200802803, -0.5059779286384583, -0.49841389060020447, -0.9103779196739197, -0.43653497099876404, -0.7218149900436401, -0.3153004050254822, -0.9331080913543701], [-0.8620859384536743, 0.1994623839855194, 0.8307006359100342, 0.8389524817466736, 2.092860221862793, -1.0543441772460938, -0.4260081350803375, -0.5999857187271118], [-0.9853622913360596, -1.0639585256576538, -0.2553101181983948, 0.06801013648509979, -0.12339756637811661, -1.2182016372680664, -1.5819880962371826, 0.3109322190284729], [-1.5950225591659546, 1.0156407356262207, -0.4689761996269226, -0.13302621245384216, -1.2575359344482422, 0.3191029131412506, 0.13253448903560638, 0.7640388011932373], [-0.40955033898353577, -0.8898336887359619, -1.1995141506195068, -0.6239829659461975, 0.2944824993610382, 0.5907500982284546, -0.5818695425987244, 0.827251136302948], [2.271136999130249, -0.3837887942790985, -0.6744515895843506, 1.6052756309509277, -1.5247517824172974, 0.645265519618988, 1.6503539085388184, 0.5643168091773987], [0.3804890215396881, 0.6606390476226807, -0.2112608253955841, 0.6224513649940491, -0.0026429928839206696, -1.2114750146865845, 0.023804111406207085, -1.2954384088516235], [0.32046329975128174, 1.6803230047225952, -0.8741999268531799, 0.5735598802566528, 0.844511091709137, 1.3182281255722046, 0.21888308227062225, -1.6045787334442139], [-0.7236208915710449, 0.8894845247268677, -0.21988658607006073, 0.04440489038825035, 0.0019169481238350272, 0.4987275004386902, 1.3996617794036865, 0.8648442029953003], [-0.44890478253364563, -1.1690847873687744, -0.8611580729484558, 0.019124625250697136, -1.04795241355896, -0.20421162247657776, 1.7055599689483643, -0.1079508438706398], [0.42663830518722534, 1.8069630861282349, -0.87608402967453, 0.5758771300315857, -1.5773983001708984, -0.22818945348262787, -0.5006389617919922, 0.610746443271637], [-0.9352266788482666, 1.1366585493087769, 0.723962128162384, 1.188484787940979, 0.6470340490341187, -0.9001381993293762, 0.238775834441185, -1.3028689622879028], [0.8641566634178162, -0.47639036178588867, -0.46907567977905273, 0.576235294342041, 1.0101523399353027, -0.5451587438583374, -0.27093005180358887, 0.5291973352432251]], [[-0.4568367600440979, -0.09420641511678696, -0.06529465317726135, -0.28054991364479065, -0.25013384222984314, -0.007347509264945984, 0.2881670594215393, 0.22089576721191406], [0.26412343978881836, 0.07811343669891357, -0.1840447038412094, -0.28494688868522644, -0.20946455001831055, -0.3777592182159424, 0.41192999482154846, 0.06352315843105316], [0.15716974437236786, -0.3214486837387085, -0.06773597747087479, -0.19031141698360443, -0.15257051587104797, 0.13344626128673553, 0.4852627217769623, 0.2466881275177002], [0.12710614502429962, 0.10964465141296387, -0.3740324378013611, -0.33281075954437256, -0.06232094392180443, -0.3947732448577881, -0.02142445743083954, 0.2034870982170105], [0.3552502393722534, 0.28507885336875916, 0.21685220301151276, 0.27662500739097595, -0.11047482490539551, 0.038150809705257416, -0.3276849687099457, -0.08603198826313019], [-0.08855634182691574, -0.24895763397216797, -0.20388567447662354, 0.028228066861629486, -0.16885508596897125, -0.010206539183855057, -0.22558946907520294, 0.49472859501838684], [0.32870620489120483, 0.6348759531974792, 0.19915562868118286, 0.14579150080680847, 0.8893269300460815, -0.18515245616436005, 0.1994585543870926, 0.19451768696308136], [0.22938424348831177, -0.5205075144767761, 0.09909515827894211, 0.4396847188472748, -0.28214508295059204, -0.19125555455684662, -0.30777236819267273, 0.10486184805631638], [0.24708975851535797, -0.45002618432044983, -0.14397604763507843, 0.24912935495376587, -0.006523743271827698, 0.6177154779434204, 0.3125748932361603, 0.29757043719291687], [-0.26038050651550293, -0.013842723332345486, 0.12545417249202728, -0.020431365817785263, 0.5006023645401001, 0.5887088179588318, 0.24771720170974731, -0.17191314697265625], [-0.36367809772491455, 0.5486404299736023, -0.27329373359680176, 0.3756783604621887, 0.08601795136928558, 0.2513742744922638, 0.21783441305160522, -0.22507928311824799], [-0.14181916415691376, 0.33477848768234253, -0.07331845909357071, 0.30231621861457825, 0.45038914680480957, 0.20840869843959808, -0.044745516031980515, 0.316627562046051], [0.27186262607574463, -0.19464263319969177, -0.10290776938199997, 0.04565256088972092, 0.6785460114479065, -0.014897760935127735, -0.03895166143774986, -0.44450628757476807], [-0.3566036820411682, -0.3065488934516907, 0.6344218254089355, 0.2694186568260193, -0.3926463723182678, 0.03573871776461601, 0.2781500816345215, -0.4438765048980713]]], "d2": [[[-0.8773384690284729, -1.2360265254974365, -0.8815837502479553, 1.1926181316375732, 0.624880850315094, 0.15919220447540283, 0.5671824812889099, 1.1319667100906372], [-1.2346786260604858, -0.28195813298225403, 0.5948742628097534, -0.39879342913627625, -0.6393904089927673, 0.4883411228656769, -0.3493773341178894, -0.30288591980934143], [-0.10198350250720978, 1.1660127639770508, 0.47166261076927185, 2.4459798336029053, 1.4209344387054443, 0.28516891598701477, -0.3405951261520386, -0.13458393514156342], [-1.528529167175293, -0.9391294717788696, 0.8613266348838806, -0.2829066514968872, -0.6726449728012085, -1.2006778717041016, -0.2517935037612915, 0.23315708339214325], [-1.9306100606918335, 1.1888022422790527, -0.6063957810401917, -0.1837889552116394, -0.7255434989929199, -0.09560446441173553, 0.02267286740243435, -0.11077804863452911], [0.48222607374191284, -0.8695465922355652, -0.7785452008247375, 0.1939190924167633, -0.7017914652824402, -1.3452763557434082, -0.7009669542312622, 0.36117425560951233], [1.5753692388534546, -0.3829845190048218, -0.5727732181549072, 0.45332327485084534, -1.1374993324279785, 0.6928747892379761, 0.5367506146430969, 0.3048873543739319], [0.7619256377220154, 0.18322250247001648, 0.30853065848350525, 0.48337826132774353, -0.6087795495986938, -0.9236495494842529, 0.10263261944055557, -0.34778767824172974], [1.1233385801315308, 1.7208428382873535, 0.1351233571767807, 1.065956473350525, 0.8731243014335632, 0.13579154014587402, 0.6430981159210205, -0.8963269591331482], [-0.0332719124853611, -0.03468029946088791, -0.8682760000228882, -1.1102648973464966, 0.3555535078048706, 0.8011773228645325, 2.0674378871917725, 1.6643667221069336], [-0.2416975200176239, -1.176107406616211, -0.027729524299502373, 1.1253271102905273, -0.0961073487997055, -1.4679632186889648, 3.074951171875, -0.1947432905435562], [1.0016947984695435, 1.595985770225525, -0.3147261142730713, -0.06528735160827637, 1.4773977994918823, 1.4389768838882446, 0.2849704921245575, 0.4354305565357208], [-1.0011016130447388, 1.046834111213684, -0.22777606546878815, 0.3777303695678711, -0.2421136349439621, -1.0893585681915283, 0.4112151563167572, 0.1379603147506714], [0.34620383381843567, -0.904998779296875, -0.28834399580955505, 0.34576722979545593, 0.42848873138427734, -0.4724796712398529, -1.0040913820266724, 0.2049906849861145]], [[-0.4001927077770233, -0.08608243614435196, 0.22496497631072998, 0.2822115421295166, -0.5229425430297852, -0.273793488740921, 0.39678436517715454, 0.2130381017923355], [0.9235209822654724, 0.44753900170326233, -0.22287382185459137, -0.18184645473957062, 0.06113861873745918, -0.21397913992404938, 0.03366188332438469, -0.1414514034986496], [0.5903691053390503, -0.5933623313903809, -0.20805607736110687, -0.22026780247688293, -0.24318739771842957, 0.15548235177993774, 0.4939166009426117, 0.110177181661129], [-0.05142863839864731, -0.0668237954378128, -0.11865320056676865, -0.4618145823478699, -0.1782463937997818, -0.5384043455123901, 0.014909017831087112, -0.11792038381099701], [0.6038641929626465, 0.2375706136226654, 0.26480963826179504, 0.3699395954608917, -0.14362087845802307, -0.1572796106338501, -0.4681079685688019, 0.29684972763061523], [0.011121803894639015, -0.19325436651706696, -0.22567468881607056, 0.01022497657686472, 0.16993694007396698, -0.6917382478713989, 0.03910011798143387, 0.008552005514502525], [0.1659257411956787, 0.6034616231918335, 0.08669345825910568, 0.0010078065097332, 0.4551624059677124, -0.04442645609378815, -0.24476706981658936, 0.08189883828163147], [-0.2044692039489746, 0.07886472344398499, -0.23685404658317566, 0.20900939404964447, -0.24465636909008026, -0.10745475441217422, -0.11031340062618256, 0.11114124953746796], [0.6316278576850891, -0.22073201835155487, 0.16546563804149628, 0.48735061287879944, 0.08408753573894501, 0.4432677626609802, 0.22715161740779877, 0.4224022328853607], [-0.002377771306782961, -0.03580104187130928, 0.3482837975025177, -0.05288590118288994, 0.1755831241607666, 0.07256098836660385, 0.06500177085399628, -0.04517798870801926], [0.09873505681753159, 0.37278178334236145, -0.0777929276227951, -0.0022381371818482876, 0.008532787673175335, 0.2618665099143982, -0.2302228957414627, -0.10270509868860245], [-0.032976020127534866, 0.6238830089569092, -0.2338360846042633, 0.26834046840667725, 0.08346576988697052, 0.13295318186283112, 0.5767037272453308, 0.2890627086162567], [0.2220901995897293, -0.31504398584365845, -0.2672661542892456, 0.0957091748714447, 0.35539406538009644, 0.07714448869228363, 0.07614300400018692, -0.1811242550611496], [-0.02323821932077408, 0.08411332964897156, 0.6685952544212341, 0.3173968493938446, -0.43249210715293884, -0.41345497965812683, 0.04332508146762848, -0.12562893331050873]]]}

==> figures/vis_landscape/s0/direction-30.json <==
{"d1": [[[0.020589321851730347, 0.17566262185573578, -1.1936932802200317, 1.006531834602356, -0.21881872415542603, -1.15645432472229, -0.5920238494873047, -0.7983384132385254], [-0.17062066495418549, 0.07644206285476685, 0.01260352972894907, -0.07335697114467621, -0.06836447864770889, 1.1037219762802124, 1.4608416557312012, 0.036247219890356064], [-0.3520345091819763, 0.420738160610199, -0.25914862751960754, -0.37075936794281006, 0.3151884377002716, 0.5496013164520264, 0.24235092103481293, -2.257366180419922], [0.02210202068090439, 0.0831998735666275, -0.282848984003067, 0.5209009051322937, 0.3437598645687103, -0.273233026266098, 0.07288189232349396, 0.4781394898891449], [1.200994849205017, 2.3648247718811035, -0.3978133797645569, 0.7603918313980103, 0.044068753719329834, -1.3280746936798096, -1.4626544713974, -0.49728062748908997], [-0.30955970287323, 0.14396698772907257, -0.21497762203216553, -1.847086787223816, -0.4770094156265259, 0.5752413868904114, 1.4933595657348633, 0.09351406991481781], [1.0134861469268799, 0.7709170579910278, -0.07029104977846146, 0.6674706935882568, -0.3425295650959015, 0.5970738530158997, -0.8914446830749512, -2.2246925830841064], [-0.7901943325996399, -1.1568630933761597, -2.53122878074646, 0.9204003214836121, -0.047428153455257416, 0.5906343460083008, 0.5861119031906128, -0.19649562239646912], [1.189651608467102, -0.49543580412864685, 1.1997536420822144, 0.10935276746749878, 0.08533260226249695, -0.9446983933448792, 1.3314509391784668, 0.6194698810577393], [0.0993647351861, -0.026137875393033028, -0.18485085666179657, -0.18943212926387787, -1.4916603565216064, -0.23726002871990204, 0.045014701783657074, -0.08970648795366287], [1.0585423707962036, -0.5403183698654175, 1.6881963014602661, -0.5611680150032043, 0.12022218108177185, 0.8850058913230896, -0.533474862575531, -1.4367783069610596], [1.0524786710739136, 1.2921229600906372, -1.1320781707763672, 1.890878677368164, 0.592776358127594, -1.4950206279754639, 0.3175206184387207, -0.7635148167610168], [0.2836323380470276, -0.22412803769111633, -0.8971993923187256, 0.40724074840545654, -0.6947890520095825, 0.5425533056259155, -0.849735677242279, -0.9883641004562378], [-0.1090499684214592, -0.7500685453414917, 0.7839575409889221, -1.8285478353500366, 1.6901971101760864, 1.213964581489563, -0.13110947608947754, 0.3432333171367645]], [[0.07617103308439255, 0.2524346113204956, -0.5599479079246521, -0.11735022068023682, 0.32174593210220337, -0.0802726149559021, 0.18305981159210205, -0.42746198177337646], [0.2503979504108429, -0.021914957091212273, -0.05536338686943054, 0.12539182603359222, -0.19463735818862915, -0.2854653596878052, -0.018718261271715164, -0.6096051335334778], [0.3274136483669281, -0.013091245666146278, -0.5673056244850159, -0.6298755407333374, -0.07980062067508698, -0.45390865206718445, -0.23645281791687012, -0.04759763926267624], [-0.46340227127075195, 0.04763592779636383, 0.42764759063720703, -0.002485598437488079, -0.15593157708644867, -0.17526717483997345, -0.35744526982307434, 0.239956334233284], [-0.23377595841884613, 0.2102576494216919, -0.3222111165523529, 0.07700476050376892, -0.3050784170627594, -0.2099655568599701, 0.0960664227604866, 0.3774494528770447], [-0.1803082376718521, -0.5879383087158203, 0.18867410719394684, -0.3698015511035919, -0.08401618897914886, 0.430662602186203, 0.24566875398159027, -0.25164592266082764], [-0.29439207911491394, 0.21014949679374695, -0.28589650988578796, -0.009510844945907593, 0.30344682931900024, -0.19577646255493164, 0.3343900442123413, -0.41087356209754944], [-0.42262569069862366, 0.29577046632766724, -0.3154282569885254, -0.7567693591117859, -0.09843558073043823, 0.5250740051269531, 0.062242478132247925, 0.26333028078079224], [0.23742179572582245, -0.5821800231933594, 0.015834031626582146, 0.27849850058555603, 0.10614719241857529, 0.2817569077014923, 0.0882616639137268, 0.0029293408151715994], [-0.1005227267742157, 0.23662404716014862, -0.2780196964740753, -0.1441391408443451, -0.2523808777332306, 0.01150098629295826, 0.04842570424079895, 0.2355797439813614], [-0.5241202712059021, 0.1523086279630661, -0.09872382134199142, 0.22222359478473663, 0.20524783432483673, 0.20052358508110046, 0.15723107755184174, 0.08948099613189697], [-0.1002720296382904, -0.034914836287498474, 0.1412290781736374, -0.19015586376190186, -0.47055381536483765, 0.17191705107688904, -0.11058912426233292, 0.03786057233810425], [-0.28293323516845703, 0.4528939723968506, 0.43923118710517883, 0.09759007394313812, 0.2192324548959732, -0.26876401901245117, -0.09892773628234863, 0.06451179832220078], [0.029125448316335678, -0.3679330348968506, -0.3344153165817261, 0.2638380825519562, -0.4128018319606781, -0.48283150792121887, -0.08203736692667007, 0.06521002948284149]]], "d2": [[[-1.0248194932937622, 0.4089492857456207, -0.21536807715892792, 0.7861958146095276, -0.19601581990718842, 0.7002317905426025, -1.9752944707870483, -1.6822046041488647], [0.11117491126060486, -0.22303646802902222, 1.2029691934585571, -1.062416911125183, 1.6297731399536133, -0.12390421330928802, 1.5038931369781494, 1.1582704782485962], [-0.7930240035057068, 0.6173218488693237, -0.1982060968875885, 0.589162290096283, -0.5043554902076721, -1.089508056640625, -0.6959413886070251, 0.4138258993625641], [-0.5314772129058838, 0.35922151803970337, 0.4737618863582611, 0.5276301503181458, 1.1104439496994019, -0.31429627537727356, 0.034000102430582047, -0.26059675216674805], [-1.2009228467941284, 0.7591074705123901, -0.1124647930264473, -0.4638001024723053, 0.4654027819633484, -1.062211036682129, 0.8035755157470703, -2.2564797401428223], [0.09426572173833847, 0.10913790017366409, 0.9117635488510132, -2.1551642417907715, 1.2763859033584595, 1.1892939805984497, -0.30267661809921265, -0.04434530436992645], [0.48427924513816833, -0.21278832852840424, -0.482710063457489, 1.1572004556655884, -1.2492129802703857, 0.4931250810623169, 0.3111647367477417, -1.706187129020691], [-0.8140910267829895, -0.9714319109916687, -0.9971053004264832, 1.051449179649353, 1.128517508506775, 0.7365753650665283, 0.4678356349468231, -0.5188589692115784], [0.5569812655448914, 0.2570253908634186, 0.1611122339963913, 0.224882110953331, -0.3191037178039551, -0.3022454082965851, 0.04097000136971474, 1.2936830520629883], [-0.2535320222377777, -1.167622685432434, -0.10512753576040268, 1.8687340021133423, 0.597869336605072, -1.2339357137680054, -0.2706400454044342, 0.04282717779278755], [0.12078256905078888, -1.6693286895751953, 1.2003793716430664, -1.0079952478408813, -0.21698659658432007, 0.5491493940353394, 0.37963515520095825, -0.8744657039642334], [1.3566854000091553, 0.6214629411697388, 0.3000500798225403, 1.8888806104660034, 0.33490172028541565, -1.0185304880142212, 0.0026523778215050697, -0.6448648571968079], [0.3183690011501312, -0.6428070664405823, -0.35532882809638977, 0.10828656703233719, 2.2349371910095215, 0.040870461612939835, 0.4638720750808716, 0.6516476273536682], [-1.2587056159973145, -0.35070717334747314, 0.08222302049398422, -0.6495960354804993, 2.1357970237731934, -0.6080322861671448, -0.5679850578308105, 0.12528997659683228]], [[0.07026944309473038, 0.19350552558898926, 0.00930107943713665, 0.27678537368774414, -0.09280452877283096, 0.10641669481992722, -0.15049129724502563, 0.22544626891613007], [0.4428769648075104, -0.6190009713172913, -0.5531208515167236, 0.08947905153036118, 0.0496063306927681, -0.023901859298348427, 0.3468734323978424, -0.25074711441993713], [0.20439915359020233, 0.017354106530547142, 0.020006688311696053, -0.014778445474803448, 0.2193554788827896, -0.1752365082502365, 0.1825062483549118, -0.022265659645199776], [-0.16254444420337677, 0.007883051410317421, 0.5269017815589905, -0.18843530118465424, -0.4412856101989746, 0.6632772088050842, 0.3017731010913849, -0.10993698984384537], [-0.12030137330293655, 0.0382697619497776, 0.3009810149669647, 0.44313767552375793, 0.1158490926027298, 0.45288801193237305, 0.04333408921957016, 0.4799429178237915], [-0.004044700413942337, -0.09386551380157471, 0.19565582275390625, 0.17232298851013184, -0.21584075689315796, -0.479388564825058, -0.06081705540418625, -0.35500144958496094], [0.23924240469932556, 0.1813843548297882, -0.52274489402771, 0.33148857951164246, 0.22429443895816803, 0.05964355915784836, 0.26979368925094604, 0.06259404122829437], [0.6408162713050842, 0.0491986908018589, 0.24771539866924286, -0.29222792387008667, 0.33050402998924255, 0.2626652419567108, -0.06758690625429153, -0.027835065498948097], [-0.12499343603849411, -0.11151019483804703, -0.7074186205863953, 0.7963716387748718, 0.1689545214176178, -0.022875754162669182, 0.3927002549171448, -0.017728149890899658], [0.45928308367729187, -0.11735329031944275, 0.07799126952886581, -0.6573612093925476, 0.06342418491840363, 0.0011093768989667296, 0.13360139727592468, -0.21525293588638306], [-0.3528331518173218, -0.33205389976501465, 0.1584567427635193, 0.20473432540893555, 0.02743126079440117, 0.09541773796081543, -0.6023510098457336, 0.11186834424734116], [-0.2131984680891037, 0.22525277733802795, 0.20622529089450836, 0.3987714648246765, -0.45875439047813416, 0.40206536650657654, -0.06114610284566879, 0.06848320364952087], [0.013913982547819614, 0.18300886452198029, 0.500400960445404, -0.15287035703659058, 0.14343693852424622, -0.32099398970603943, -0.1857280731201172, 0.09112188220024109], [-0.1809287667274475, 0.14232315123081207, 0.08647968620061874, -0.009598111733794212, 0.342711865901947, 0.03503040969371796, 0.3038281798362732, -0.19195255637168884]]]}

==> figures/vis_landscape/s0/direction-31.json <==
{"d1": [[[-1.5500283241271973, 1.0967501401901245, 0.5121378302574158, -0.10568447411060333, -2.2920761108398438, 0.7877141833305359, 1.8936951160430908, 0.8364769816398621], [0.3194776177406311, -1.0737943649291992, 0.5852116942405701, 1.2664874792099, 0.2050069272518158, 0.9517355561256409, -0.41841742396354675, 1.7812895774841309], [-0.00831677671521902, 1.1651184558868408, 0.30080947279930115, -0.3945254385471344, 1.980001449584961, 0.8969568014144897, -0.3224427103996277, 0.2811727821826935], [-1.646661400794983, -0.2628239095211029, -1.5528678894042969, 0.8563818335533142, -0.22483932971954346, 0.3057469427585602, -0.2021874338388443, 1.1147135496139526], [-0.5308254361152649, 0.39579877257347107, -0.4508095383644104, -0.6859591603279114, -1.2412135601043701, 1.0359992980957031, 0.5408585667610168, -0.9475561380386353], [-0.8073437809944153, 0.951975405216217, 1.2719172239303589, -0.8519015908241272, -1.3893017768859863, -1.276663064956665, 0.4148288667201996, 0.0032732123509049416], [-0.93711256980896, 1.4536389112472534, -0.983815610408783, -0.5397670269012451, -0.8182259798049927, -0.36109277606010437, 0.45306098461151123, -0.34997913241386414], [-0.38232725858688354, -0.3579632341861725, -0.11737840622663498, 1.0873692035675049, 0.7527735233306885, -0.3426204025745392, -0.2796713411808014, -0.3420026898384094], [0.1421179324388504, 1.392698049545288, 0.23420096933841705, 0.1096709594130516, 0.1813015341758728, -0.33073651790618896, 0.24435614049434662, -0.9588240385055542], [-0.2790927290916443, 0.5788968801498413, -0.8116211295127869, 1.316056251525879, 1.6678390502929688, 0.22760619223117828, -0.29675400257110596, 0.058644458651542664], [0.9654388427734375, 0.7375519871711731, 0.8650475740432739, 0.25029125809669495, -1.7910250425338745, -0.9949877262115479, -0.0060311127454042435, -1.1690086126327515], [-0.13471145927906036, 0.17878206074237823, 0.8971052169799805, -0.7516775131225586, -1.3477551937103271, -0.9845951795578003, 0.26179683208465576, 0.2757151126861572], [-0.8557109236717224, -0.829717755317688, 0.05436297133564949, 1.190903902053833, 1.6413646936416626, -0.09781347215175629, 1.903714656829834, 1.4577629566192627], [-0.44663283228874207, 0.5838516354560852, 0.39417731761932373, -0.2755172848701477, 0.6063699722290039, -0.6055712103843689, 0.25127556920051575, -0.001184222288429737]], [[-0.483673632144928, 0.08535925298929214, 0.37151989340782166, -0.1748778074979782, -0.07205164432525635, -0.14498162269592285, 0.007943520322442055, -0.25580406188964844], [-0.007172579877078533, -0.052864160388708115, 0.013339905999600887, -0.2459418773651123, 0.31244587898254395, 0.05443895235657692, -0.07268477231264114, 0.012719888240098953], [0.23496687412261963, 0.16692449152469635, 0.026540599763393402, 0.5692980289459229, 0.24463434517383575, -0.4458535313606262, 0.08215615898370743, 0.14466190338134766], [-0.5453617572784424, 0.5190394520759583, 0.10847892612218857, 0.15999023616313934, -0.15412640571594238, 0.034375227987766266, 0.2671423852443695, -0.183449387550354], [-0.2574392855167389, 0.05565604194998741, 0.4581294655799866, -0.09215284883975983, 0.1264491230249405, 0.1829679161310196, -0.6955183148384094, 0.033007342368364334], [-0.06818881630897522, -0.0742066353559494, 0.22054624557495117, 0.1607125848531723, -0.35801640152931213, -0.2765108346939087, -0.5289401412010193, -0.0062746936455369], [-0.0726890042424202, -0.04783321171998978, -0.29299962520599365, 0.13553768396377563, -0.24854764342308044, 0.13359610736370087, -0.25192174315452576, -0.6612757444381714], [0.015589411370456219, 0.10548313707113266, -0.3204413652420044, 0.6221710443496704, -0.14533130824565887, 0.10786189883947372, -0.2312731146812439, 0.14076921343803406], [0.7692685723304749, 0.028300059959292412, 0.5308461785316467, 0.024278685450553894, -0.5499516725540161, -0.1431114673614502, -0.3226378858089447, -0.03509380295872688], [-0.6107784509658813, -0.26711058616638184, -0.5989956259727478, -0.3280964493751526, -0.00862718652933836, 0.05970614030957222, -0.41696372628211975, 0.5220959782600403], [-0.1471923142671585, 0.045314326882362366, 0.15118858218193054, 0.06862299144268036, 0.2874937355518341, -0.3180887997150421, 0.09108057618141174, -0.22877536714076996], [0.15759052336215973, -0.10860715806484222, 0.4895970821380615, 0.21371224522590637, -0.1328761726617813, 0.2753802239894867, -0.33744657039642334, 0.24152995645999908], [0.1339041143655777, -0.1263190507888794, 0.17276741564273834, 0.010259464383125305, -0.3281382918357849, 0.08135294914245605, 0.03352164849638939, 0.09854083508253098], [-0.07278618216514587, -0.2684212625026703, -0.1260981410741806, -0.1090560108423233, 0.05426805466413498, -0.07162045687437057, 0.22565744817256927, -0.40790870785713196]]], "d2": [[[0.31786423921585083, 0.7014284729957581, 0.30494415760040283, -0.5204101800918579, -2.021728515625, -0.30132848024368286, 0.5382555723190308, -0.18215233087539673], [0.3590608239173889, -0.6014822125434875, -0.40282154083251953, -0.03295150026679039, -0.6425378918647766, 0.8354377746582031, -0.6109262704849243, 0.09020431339740753], [0.8800173997879028, 1.865921139717102, -0.16338764131069183, -0.9264004230499268, 1.2482308149337769, -0.22439371049404144, 1.8469974994659424, -0.7571388483047485], [-0.3626215159893036, -0.3085188865661621, -0.8474261164665222, 1.1613794565200806, 0.6047245860099792, 0.7767357230186462, -0.057508684694767, 0.4772222936153412], [0.5704236030578613, 0.03678067401051521, 0.6292530298233032, -0.3592173457145691, -0.3109908401966095, -1.2183382511138916, 0.18974214792251587, 2.482947826385498], [-0.4864558279514313, -0.1528128832578659, 1.216673731803894, -0.17415639758110046, 0.02653430588543415, -1.1547406911849976, -1.158294677734375, 1.0480400323867798], [0.019450640305876732, 2.1818439960479736, -0.4131287932395935, 1.6433486938476562, -0.8437293171882629, -0.6855065226554871, 0.18917402625083923, -0.07623641192913055], [-0.2530299425125122, -0.0810924619436264, 0.05561024695634842, 0.6868966221809387, -1.211183786392212, 1.2312085628509521, -0.8629645705223083, -1.5268752574920654], [0.4974440336227417, 0.1897767335176468, 0.25533467531204224, -0.3048326075077057, -0.23175159096717834, 0.599459171295166, -0.4952482283115387, 2.568418502807617], [0.7732205390930176, -0.33563005924224854, 0.5300658345222473, 1.199935793876648, 1.221872329711914, -1.4397521018981934, 1.3668898344039917, 0.08393638581037521], [-0.07576330006122589, 0.38345640897750854, 0.326212614774704, -0.20987360179424286, -0.3693108558654785, -2.3494317531585693, -0.6015134453773499, -0.8078358173370361], [-0.7884618639945984, -0.2625710964202881, -0.5921638607978821, -0.9459380507469177, 0.5984163880348206, -0.4681971073150635, -0.12188414484262466, -0.11586246639490128], [-0.023449571803212166, 0.3300107419490814, -0.9210948944091797, 0.5160310864448547, 1.5167622566223145, -0.4303828179836273, 0.5140816569328308, -0.9006984233856201], [0.745339035987854, 0.9888412952423096, 0.7328256964683533, 0.21987062692642212, 2.0203263759613037, -0.4623258709907532, 1.3632677793502808, -0.08799891173839569]], [[-0.28871336579322815, -0.09667067229747772, -0.11463399976491928, 0.14720390737056732, 0.23640158772468567, -0.06657875329256058, 0.08414369821548462, 0.3098936676979065], [-0.10702145099639893, 0.021427828818559647, -0.17245230078697205, 0.21029214560985565, -0.037279848009347916, 0.28414639830589294, -0.07693236321210861, -0.22085577249526978], [0.08558695763349533, -0.5495849251747131, 0.12976385653018951, -0.3447994589805603, 0.19304819405078888, -0.32618430256843567, 0.5026025772094727, 0.3371998071670532], [0.3032342791557312, 0.23745857179164886, -0.21602553129196167, 0.8175761103630066, -0.3033663034439087, -0.27207615971565247, -0.5581798553466797, -0.023508671671152115], [0.1177346259355545, 0.08676208555698395, -0.003895001020282507, -0.0848839282989502, 0.16985858976840973, -0.15518106520175934, 0.03302416205406189, -0.18055544793605804], [-0.37503281235694885, 0.13357825577259064, -0.10506713390350342, 0.3014284670352936, -0.15453505516052246, 0.1829610913991928, 0.07534569501876831, -0.8266963362693787], [0.3272736370563507, 0.31612128019332886, -0.19251437485218048, 0.4229353666305542, 0.19542038440704346, 0.22252251207828522, -0.10427622497081757, -0.14727263152599335], [-0.2130851000547409, 0.2923133969306946, -0.4661601185798645, -0.05943189561367035, -0.03716403618454933, 0.37117713689804077, -0.344549298286438, -0.2067968100309372], [0.22035343945026398, -0.20361392199993134, 0.5418625473976135, 0.26934120059013367, -0.06801996380090714, -0.03028734214603901, -0.22124598920345306, -0.11808589845895767], [-0.14397205412387848, -0.2963818311691284, 0.04475957527756691, 0.03213260695338249, -0.5569506883621216, 0.07016514986753464, 0.27242544293403625, 0.5432208776473999], [-0.1866966187953949, -0.205378457903862, 0.10350555926561356, -0.1315503567457199, -0.22980815172195435, -0.3604348599910736, -0.3258574306964874, -0.11008629202842712], [-0.11149740219116211, -0.7421873211860657, 0.1860676109790802, 0.16554506123065948, -0.292511910200119, -0.1726207286119461, 0.12725436687469482, -0.0571315623819828], [0.06670664250850677, 0.42357128858566284, 0.17000499367713928, 0.1309068650007248, -0.11142372339963913, -0.08444259315729141, 0.056899167597293854, 0.3823806643486023], [0.38541480898857117, -0.14812566339969635, -0.290789932012558, 0.7083503603935242, -0.12460958957672119, 0.010835698805749416, -0.26616036891937256, -0.0016116853803396225]]]}

==> figures/vis_landscape/s0/direction-32.json <==
{"d1": [[[0.4433184862136841, -0.30467021465301514, -0.9145047068595886, -0.30863112211227417, -0.024571597576141357, 1.399149775505066, 0.5555084943771362, -0.10875982791185379], [-1.3121778964996338, -1.6179507970809937, 0.42876338958740234, -0.02174757793545723, 0.784623384475708, 0.3114100992679596, -0.8025574684143066, 1.1303856372833252], [-0.5589534044265747, 0.2940549850463867, -0.7516351342201233, 0.8522081971168518, -0.05468875169754028, -1.5024951696395874, 1.096669316291809, -0.5522911548614502], [-0.4794411063194275, -0.8420912623405457, -0.3837520480155945, 0.29466524720191956, -0.5679194927215576, 1.5214895009994507, -1.3713383674621582, 1.0987522602081299], [2.2621853351593018, -0.8326865434646606, 0.05706029012799263, 0.12898775935173035, -1.9943121671676636, 0.04606172442436218, 0.5045821666717529, -0.6940760612487793], [-0.8256832957267761, 0.6925163269042969, -2.047109365463257, 0.8191086053848267, 0.14200758934020996, -1.197693109512329, -1.4191213846206665, -0.5306180119514465], [-0.4729330539703369, -0.20117375254631042, -2.0435938835144043, -1.9449933767318726, 0.7042519450187683, 1.5140717029571533, 0.06480774283409119, -0.2659468650817871], [0.49739763140678406, 0.1775350570678711, 1.1896312236785889, -0.5664030909538269, 0.24372334778308868, 0.3557160794734955, -0.25771868228912354, -1.254152774810791], [1.233686089515686, -0.5820226073265076, -0.7341326475143433, 0.046119071543216705, -0.12991784512996674, 0.7240757942199707, -0.9277363419532776, -0.3132053017616272], [-0.26587390899658203, 1.453438639640808, 0.1438867151737213, -1.3811426162719727, -1.0447107553482056, -1.280402421951294, -0.9276203513145447, -0.3792015016078949], [-0.30878329277038574, 0.5968117117881775, 0.08562777936458588, -1.1046416759490967, 1.2550617456436157, 1.752326488494873, -1.2180100679397583, -1.739310622215271], [0.511447548866272, 0.08682460337877274, -1.008419394493103, -0.2876701354980469, 0.17186494171619415, -1.1378620862960815, -1.4601925611495972, -0.641909122467041], [1.0009974241256714, 0.16112668812274933, 0.32904520630836487, 0.8430032134056091, -1.4976081848144531, -1.131504774093628, 0.08606069535017014, 1.0197163820266724], [0.5015712976455688, -0.4719153344631195, 0.14407315850257874, 0.40910691022872925, -0.8750719428062439, 0.2750481963157654, -0.4009369909763336, 0.7973441481590271]], [[0.31216657161712646, -0.41019558906555176, -0.22373399138450623, -0.32312503457069397, -0.056898389011621475, -0.3442024290561676, -0.4294666647911072, -0.3563162684440613], [0.1559862643480301, 0.10742830485105515, -0.08085060119628906, -1.0402036905288696, -0.23815609514713287, -0.11271487176418304, -0.31209126114845276, 0.08604773133993149], [-0.19312302768230438, -0.2956618368625641, 0.7179107666015625, 0.02166675589978695, 0.31835418939590454, -0.28325149416923523, -0.33871954679489136, -0.7248125672340393], [0.31520533561706543, 0.2033216506242752, -0.22665487229824066, -0.5752190351486206, -0.3099798858165741, 0.031113149598240852, -0.23004664480686188, -0.20713865756988525], [-0.17351125180721283, -0.13291554152965546, -0.60074782371521, 0.36891698837280273, 0.026725491508841515, -0.0351685956120491, -0.38601383566856384, 0.2275061011314392], [-0.07254847884178162, 0.170315220952034, -0.2473415732383728, -0.16030170023441315, -0.16812312602996826, 0.5219525098800659, -0.5322697758674622, 0.07952297478914261], [-0.11501984298229218, -0.15244413912296295, -0.39562827348709106, 0.06393026560544968, 0.13461178541183472, 0.6070504188537598, 0.08291322737932205, -0.11556655168533325], [0.5362861752510071, -0.6060653924942017, 0.13884833455085754, 0.3747832477092743, -0.31260010600090027, -0.14988699555397034, 0.24065062403678894, 0.5412688255310059], [0.06761877983808517, -0.0032007533591240644, 0.004184533376246691, -0.08454959094524384, -0.06183704361319542, 0.09229891747236252, 0.19110748171806335, -0.5971485376358032], [-0.0812961757183075, 0.39689475297927856, -0.1105826273560524, 0.6501032114028931, -0.10769959539175034, 0.28811508417129517, -0.1612243801355362, -0.30456143617630005], [-0.7638740539550781, 0.3972248136997223, 0.22804753482341766, -0.17532792687416077, 0.06475462019443512, 0.0691012367606163, -0.11189387738704681, -0.1791997104883194], [-0.40281394124031067, -0.048823680728673935, -0.4774641990661621, 0.10291370004415512, -0.4673561155796051, 0.1112053245306015, 0.17539289593696594, 0.02637999877333641], [0.42161861062049866, -0.27797937393188477, -0.49824488162994385, 0.11442749202251434, -0.06750063598155975, 0.20468488335609436, -0.42921966314315796, -0.29102039337158203], [-0.566730797290802, 0.14043080806732178, -0.0011258261511102319, 0.14633218944072723, -0.19861502945423126, 0.019844112917780876, 0.5873159170150757, 0.7398199439048767]]], "d2": [[[0.824950635433197, -0.5997652411460876, -0.12899619340896606, -0.12665781378746033, 0.467316597700119, 1.8672980070114136, 0.03198343142867088, -0.9219368696212769], [-0.2617648243904114, -0.7561255097389221, 1.5135815143585205, -0.4744044542312622, 1.0030416250228882, 1.1504976749420166, -0.3656775951385498, 1.1393340826034546], [-0.6681364178657532, 0.5702232122421265, -0.4584244191646576, 0.14066773653030396, 0.4358622431755066, -1.5634708404541016, 0.9224942922592163, -0.11412911862134933], [0.30090299248695374, -0.9181180000305176, 0.5465786457061768, -0.3470858335494995, -0.2111499160528183, 0.7445554733276367, -0.9321728348731995, 0.8562310338020325], [2.1337125301361084, -2.207275629043579, 0.06061151996254921, 0.26566123962402344, -2.815814733505249, -0.4974530339241028, 0.49530836939811707, -0.6697672605514526], [-1.4140279293060303, 0.4754476845264435, -1.923635721206665, 0.39312440156936646, -0.6981193423271179, -0.36607450246810913, -0.4324871301651001, -0.4314017593860626], [-0.6155240535736084, -0.4470193684101105, -1.4924139976501465, -1.870133638381958, -0.4109165668487549, 2.1425321102142334, 0.13001872599124908, -0.209558367729187], [-0.6669514775276184, 0.47169244289398193, 1.31355881690979, -0.7992892861366272, -0.2075888067483902, -0.04469051957130432, -0.21795912086963654, -0.7981604933738708], [1.2272580862045288, 0.2397329956293106, -0.44371652603149414, 0.32890453934669495, 0.6925457119941711, -0.7033549547195435, -0.39702820777893066, -0.2864189147949219], [-0.09512553364038467, 1.7178053855895996, -0.0382688008248806, -0.8762226104736328, -0.7802746295928955, -0.1030062884092331, -0.6263718605041504, -1.0011652708053589], [-0.07656241953372955, 1.421007752418518, -2.0208492279052734, -0.7968824505805969, 1.2634395360946655, 0.8187738060951233, -0.8876871466636658, -0.7920058965682983], [1.1650948524475098, -0.2331668585538864, -0.7394031286239624, -0.6952107548713684, 0.1892896592617035, -1.1053943634033203, -1.3449090719223022, -0.1706281304359436], [1.8368844985961914, 0.002822575392201543, 0.3452303111553192, 0.6067790389060974, -1.5238187313079834, -0.9220995306968689, -0.06578153371810913, 0.08895351737737656], [0.12804538011550903, -0.9203641414642334, -0.16844181716442108, -0.2357720136642456, -0.7394179105758667, -0.30987027287483215, 0.09271060675382614, 0.6588975787162781]], [[0.2828689515590668, -0.12494350224733353, 0.012963325716555119, -0.42049187421798706, 0.033159296959638596, -0.2625623047351837, -0.5797775983810425, -0.5191506743431091], [-0.010676974430680275, 0.03690396249294281, 0.07429727166891098, -0.8363986015319824, -0.37648534774780273, 0.01767568290233612, -0.19926805794239044, 0.36667340993881226], [-0.24361558258533478, -0.11591886729001999, 0.43255355954170227, 0.2589479982852936, 0.4835030138492584, -0.3177277743816376, -0.18099966645240784, -0.7335944175720215], [0.323958158493042, 0.10391221940517426, -0.21826539933681488, -0.5969828367233276, -0.7016052007675171, 0.10724659264087677, -0.46193060278892517, -0.3951701521873474], [0.04033726081252098, -0.23447398841381073, -0.5362815260887146, -0.03667999804019928, -0.01295723207294941, 0.048667166382074356, -0.4760062098503113, 0.20748110115528107], [0.15636049211025238, 0.05439285561442375, -0.17374591529369354, -0.22177615761756897, -0.09522134065628052, 0.6463424563407898, -0.591637909412384, 0.43115055561065674], [-0.1860964447259903, 0.12323466688394547, -0.2437652349472046, -0.08246683329343796, -0.24541839957237244, 0.5160256028175354, -0.21557527780532837, -0.37997400760650635], [-0.022564919665455818, -0.6593695878982544, 0.028737086802721024, 0.4854501783847809, 0.05491357296705246, -0.18318697810173035, 0.1968764364719391, 0.2560182511806488], [0.03939523175358772, 0.005334057379513979, -0.23900817334651947, -0.2709101736545563, -0.29006049036979675, 0.27631378173828125, 0.037530139088630676, -0.6566380858421326], [0.012737389653921127, 0.204623281955719, -0.17669692635536194, 0.6647571921348572, -0.27096322178840637, 0.2833296060562134, -0.12578921020030975, -0.2627512514591217], [-0.3620808720588684, 0.4152499735355377, 0.011827358976006508, -0.16591323912143707, 0.04920000582933426, 0.12314286828041077, -0.1428823471069336, -0.34229418635368347], [-0.4480324983596802, -0.19268798828125, -0.23749326169490814, 0.06957954168319702, -0.15691177546977997, -0.09322414547204971, -0.16132816672325134, -0.2352755069732666], [0.5999369621276855, -0.0027384415734559298, -0.8304802775382996, 0.2227332442998886, 0.3188372850418091, 0.23162369430065155, -0.3085954785346985, -0.21720367670059204], [-0.7000638246536255, 0.24919335544109344, -0.21300792694091797, 0.21959954500198364, -0.12905505299568176, -0.39840856194496155, 0.4206772446632385, 0.2707904875278473]]]}

==> figures/vis_landscape/s0/direction-33.json <==
{"d1": [[[-0.6682945489883423, 0.9435883164405823, 0.23688378930091858, 0.8233209252357483, 0.4693467617034912, 0.3150644898414612, 1.752500295639038, -0.09768291562795639], [-1.837591290473938, -1.0276159048080444, 1.962929129600525, -1.224856972694397, -0.08657361567020416, 0.8386127948760986, -0.6537050604820251, 0.2624092996120453], [0.6870774030685425, -0.4769001305103302, 0.04648067429661751, -0.9049695730209351, 0.6544762253761292, -0.9682437181472778, -0.5527963638305664, 0.778815507888794], [-0.8550567030906677, -0.1822444200515747, -0.6289602518081665, -0.17294719815254211, 0.740029513835907, 0.3549133241176605, 1.1581223011016846, 0.7421538233757019], [-0.8512463569641113, -1.1981874704360962, -1.5741201639175415, -0.7493868470191956, -0.1940295696258545, 1.1436491012573242, -0.46937981247901917, -0.872188150882721], [0.487319678068161, 0.2373146414756775, 0.4411029815673828, 0.27200353145599365, -0.446819931268692, 1.5998845100402832, 0.39939817786216736, 0.004831594880670309], [0.7410539984703064, -0.8909407258033752, 0.20390471816062927, -1.282745361328125, 1.5196729898452759, -0.5480344295501709, 0.931369960308075, -0.022897563874721527], [0.6856157779693604, 0.47119247913360596, 0.927761435508728, 1.5431220531463623, -0.43879440426826477, 0.27295178174972534, -0.521775484085083, -0.9798153638839722], [0.8292827010154724, -0.41400277614593506, -1.0788384675979614, -0.8245424032211304, -0.010969807393848896, -1.7044200897216797, -0.7976932525634766, -1.3366891145706177], [-1.549805998802185, -0.9435394406318665, 0.8177717328071594, 0.167140930891037, -0.8034628629684448, -0.9500337243080139, 0.266528457403183, -0.8702260851860046], [0.46354541182518005, 0.27561822533607483, 0.7905780673027039, 0.2692439556121826, 1.5052711963653564, 0.0945257917046547, -1.209228277206421, -0.1938234567642212], [-0.6710867285728455, -0.24230293929576874, 0.24583709239959717, -0.5130868554115295, 1.131759762763977, -1.0787049531936646, 0.3167651295661926, -0.17961233854293823], [-0.8762142658233643, -0.6233423948287964, 0.32450589537620544, 0.8626842498779297, 0.037880074232816696, 0.771237850189209, 0.5291227698326111, -0.11399362981319427], [-0.17965242266654968, 0.32447364926338196, 0.7628874778747559, 1.185247540473938, -0.6288339495658875, 0.5404351353645325, -0.21002788841724396, 2.415402412414551]], [[-0.495482474565506, -0.14029577374458313, -0.04969939962029457, -0.4866786003112793, 0.6199369430541992, 0.2317478507757187, 0.020281026139855385, -0.20822325348854065], [-0.28662431240081787, -0.17028288543224335, 0.020875433459877968, -0.23594774305820465, 0.5059267282485962, -0.0882897600531578, 0.519952118396759, -0.4014192223548889], [-0.10917093604803085, -0.13770794868469238, -0.05114849656820297, -0.5794192552566528, 0.019713694229722023, 0.18912570178508759, 0.7811329960823059, -0.20129233598709106], [0.3919978141784668, 0.0636163055896759, 0.03163553774356842, 0.37906667590141296, 0.05223176255822182, 0.499967485666275, -0.027041787281632423, -0.22198829054832458], [0.2158319652080536, 0.20217131078243256, -0.08284663408994675, 0.0912029892206192, -0.17066068947315216, -0.38463348150253296, 0.46165552735328674, 0.249241441488266], [-0.11506883800029755, 0.13668015599250793, 0.28696441650390625, 0.21264192461967468, -0.3507159352302551, -0.1740923523902893, -0.12941640615463257, 0.11691799014806747], [-0.7954400181770325, 0.09809919446706772, 0.29118141531944275, -0.20789587497711182, -0.029174430295825005, -0.5877756476402283, -0.11514341086149216, 0.2031523436307907], [-0.47401711344718933, 0.13434867560863495, -0.24684877693653107, -0.2071266919374466, -0.3295609652996063, -0.533981204032898, 0.0648799017071724, -0.26526355743408203], [0.17699186503887177, 0.1497468501329422, -0.051409512758255005, -0.20812100172042847, 0.6588262915611267, 0.6699614524841309, 0.2591407299041748, 0.04952281713485718], [-0.3362884223461151, -0.3883892893791199, 0.24752087891101837, 0.30456265807151794, 0.020900286734104156, 0.5196819305419922, 0.053122736513614655, -0.26458820700645447], [0.2331060767173767, -0.2579896152019501, -0.061041492968797684, -0.14411182701587677, 0.1862560361623764, -0.031746070832014084, 0.0944165587425232, -0.6671413779258728], [0.2239074856042862, 0.11033549159765244, 0.22397802770137787, -0.2860918641090393, 0.022896936163306236, -0.29347309470176697, 0.38573768734931946, 0.028645426034927368], [-0.18664078414440155, 0.06652750819921494, -0.40738144516944885, 0.3957656919956207, 0.23695124685764313, 0.042393557727336884, 0.2858130931854248, -0.28876933455467224], [0.24580514430999756, -0.300736665725708, -0.4613335430622101, -0.3969796299934387, 0.03829321265220642, 0.040492743253707886, -0.060542672872543335, -0.5218888521194458]]], "d2": [[[0.5850436687469482, -0.6589121222496033, 1.127864956855774, -0.9346398115158081, 0.2794382572174072, 0.2515532374382019, 0.46179455518722534, -0.6320338249206543], [-0.9826129078865051, -0.7367468476295471, -0.5311252474784851, -0.9197915196418762, 0.18018995225429535, 0.9440484046936035, -1.0103493928909302, 0.23293404281139374], [0.48344066739082336, 0.4693410396575928, -0.6343507766723633, -1.552956461906433, 0.5293322801589966, -0.0751693844795227, -0.22505147755146027, 0.370231568813324], [0.28537052869796753, 1.5794891119003296, 0.04537031054496765, -0.24157404899597168, 1.271158218383789, -0.2374589890241623, 0.7966184616088867, -0.8104732632637024], [-0.6566821932792664, 0.047422800213098526, -0.2791609764099121, 0.33006954193115234, -0.9824458360671997, 1.1230051517486572, -0.5407901406288147, -0.20119696855545044], [-0.2763567268848419, 0.6637897491455078, -0.010163233615458012, 0.9656863808631897, 0.19247733056545258, 1.4846014976501465, -0.6197959780693054, 0.9982796311378479], [-0.8020505309104919, -0.44962039589881897, -0.14808250963687897, 0.3176978528499603, -0.5468944907188416, -0.3637583255767822, 1.7925502061843872, 0.5375962257385254], [1.7804384231567383, 0.643047034740448, -0.34614694118499756, 0.44322142004966736, -0.37382832169532776, 0.032319922000169754, 0.4365251660346985, 0.22688744962215424], [0.7469954490661621, 0.271430641412735, 0.7430340051651001, 0.6121588349342346, -0.4359431266784668, -1.365605115890503, 0.31287747621536255, -0.7941052317619324], [0.10165649652481079, 1.4437813758850098, -0.5589641332626343, 1.3082314729690552, -1.1540910005569458, -2.83242130279541, -0.08088833838701248, -0.06010982021689415], [-1.2816051244735718, -0.3222200870513916, 0.8559901118278503, -0.8548928499221802, -0.17141856253147125, 2.0103185176849365, 0.2888902723789215, -0.5659072995185852], [-1.0387084484100342, -0.5233801603317261, -0.5247163772583008, -1.7141975164413452, 0.3219366669654846, -0.9563778638839722, 0.24162234365940094, 0.9212193489074707], [-0.9971546530723572, -0.9206675291061401, -1.2720798254013062, 1.0332640409469604, 1.096909761428833, -0.14038889110088348, -0.06257296353578568, 0.2056712955236435], [-1.0592753887176514, 0.33650654554367065, 0.03700138255953789, 0.4251517653465271, 0.21350295841693878, -1.0840641260147095, 0.6604958176612854, 2.271428108215332]], [[-0.582089364528656, -0.05298996716737747, -0.13173802196979523, -0.31036749482154846, -0.2110823392868042, -0.003332500346004963, -0.30623486638069153, -0.3867272734642029], [0.29274997115135193, -0.4422528147697449, 0.7010884284973145, -0.374275803565979, 0.10682744532823563, -0.15397901833057404, 0.1441001147031784, -0.20884652435779572], [-0.15453913807868958, 0.44855982065200806, -0.06157281622290611, -0.5393749475479126, -0.5853886604309082, 0.6817212700843811, 0.3270266652107239, -0.3160848021507263], [0.9584996104240417, -0.2184695452451706, 0.08289698511362076, 0.2358485758304596, 0.046937245875597, -0.23963961005210876, -0.09117154031991959, -0.09149778634309769], [0.07820521295070648, -0.0050455438904464245, -0.1941448152065277, -0.03605975955724716, 0.013703606091439724, -0.026212196797132492, -0.021299758926033974, -0.05705874040722847], [0.49118682742118835, 0.11287526041269302, -0.005837996955960989, 0.5354079008102417, 0.11108700931072235, -0.4577125608921051, -0.41965144872665405, 0.15583208203315735], [-0.20725242793560028, 0.05468928441405296, -0.10739770531654358, -0.22116167843341827, 0.12361161410808563, -0.2421695739030838, 0.06675451248884201, 0.12161314487457275], [-0.09845740348100662, -0.03473546355962753, 0.05179829150438309, 0.07008014619350433, 0.4593850374221802, 0.058460257947444916, -0.10318256914615631, -0.027564411982893944], [0.045281898230314255, 0.2844240963459015, -0.4414931535720825, 0.1607237160205841, 0.5553401112556458, -0.43889784812927246, 0.5136555433273315, -0.21399754285812378], [0.25774121284484863, -0.532103419303894, 0.23098143935203552, 0.7551114559173584, 0.2713994085788727, 0.27410051226615906, -0.09304055571556091, -0.0018162291962653399], [0.5059013962745667, -0.16657654941082, -0.18173061311244965, -0.3347141146659851, 0.46579980850219727, 0.36209172010421753, 0.08106206357479095, -0.28142109513282776], [0.2243344485759735, 0.03746417164802551, 0.43303602933883667, 0.015343391336500645, 0.48072579503059387, -0.0910836011171341, 0.12251494079828262, 0.027197010815143585], [-0.23153550922870636, 0.13694149255752563, 0.2732705771923065, -0.0503174290060997, -0.019151879474520683, -0.19766446948051453, 0.06266020983457565, 0.1749836653470993], [-0.15684126317501068, -0.40101662278175354, -0.7833073139190674, -0.33084896206855774, 0.11976112425327301, 0.17144012451171875, 0.14421957731246948, -0.09235851466655731]]]}

==> figures/vis_landscape/s0/direction-34.json <==
{"d1": [[[0.005315172951668501, 0.6569930911064148, 1.0415103435516357, -0.11423509567975998, -1.6144003868103027, 1.2837485074996948, -1.2111942768096924, 0.24133631587028503], [0.19881607592105865, -0.998593807220459, 0.4513404965400696, 1.4119007587432861, 1.2484824657440186, 0.2567351758480072, 0.24391528964042664, 0.410683274269104], [1.072486162185669, -1.4643851518630981, -1.5364192724227905, -0.2874557375907898, -1.0193977355957031, 0.09076019376516342, -0.7812327146530151, 0.5602005124092102], [0.2825601100921631, -0.06311593949794769, -1.7429416179656982, -0.4513864815235138, 0.29504215717315674, 1.4593032598495483, 0.4896174371242523, 0.4452567398548126], [-0.6441437005996704, -0.029055502265691757, -0.22298191487789154, 0.45194870233535767, 0.8254984617233276, -1.190636396408081, -0.22494402527809143, 1.439038634300232], [0.2360590547323227, 0.24318240582942963, 2.4287664890289307, 0.92872154712677, 1.5985138416290283, -0.18886101245880127, -1.3038685321807861, -0.44119593501091003], [0.4712880253791809, 0.3406084179878235, -0.1494700312614441, 0.2791534662246704, 1.0383235216140747, -0.10114005953073502, -0.32218268513679504, 0.7917330861091614], [0.4328445494174957, 1.1951303482055664, -1.0555741786956787, -1.8806582689285278, 0.09138350933790207, 1.3195475339889526, 0.285382479429245, 1.066265344619751], [-0.9839500188827515, -0.1356039196252823, 0.5675633549690247, 0.6271419525146484, 0.6616033911705017, -0.05831228941679001, 0.06685046851634979, 1.2647202014923096], [-1.5170036554336548, 0.052869219332933426, 0.2445758879184723, -0.13987448811531067, -1.4251956939697266, 0.9825295805931091, -0.31862112879753113, 0.007311290595680475], [0.3245430886745453, 2.362231969833374, 0.16668280959129333, 0.42210716009140015, -0.3767695128917694, 0.682867705821991, -0.528802752494812, -0.06934221088886261], [-0.6313437819480896, -0.46747922897338867, 0.8704652190208435, -0.0071153175085783005, 0.47092801332473755, -0.14539210498332977, -1.513144612312317, -1.0296400785446167], [0.12904196977615356, -0.42482712864875793, 1.9300432205200195, 0.431537389755249, 0.5086753964424133, 1.6866865158081055, -1.0934433937072754, 0.25829946994781494], [-0.8199760317802429, 0.027256745845079422, 1.3566832542419434, 0.21273764967918396, 0.2683202624320984, -2.289595127105713, 1.5712395906448364, -0.054063841700553894]], [[0.5274642705917358, 0.04952205345034599, 0.01144540123641491, -0.040448032319545746, 0.45756056904792786, 0.32886597514152527, 0.48576247692108154, 0.5012111663818359], [-0.1750786006450653, 0.005504903383553028, -0.03315283730626106, -0.2683762311935425, -0.26433518528938293, -0.021149884909391403, 0.5022133588790894, -0.1556798666715622], [0.33513057231903076, 0.34441038966178894, 0.40780651569366455, 0.33167195320129395, 0.24439990520477295, -0.05696899816393852, 0.07432831078767776, -0.020051050931215286], [0.2023698389530182, 0.06569505482912064, -0.46464669704437256, -0.0534098856151104, -0.15164124965667725, -0.21932944655418396, 0.28035402297973633, 0.1860353946685791], [0.03926796466112137, -0.5832709074020386, -0.08704182505607605, -0.08839008212089539, -0.188764750957489, -0.4378971457481384, 0.04622203856706619, 0.35884901881217957], [0.18102321028709412, 0.3540184497833252, -0.08501552045345306, 0.183798685669899, 0.00863431766629219, -0.08122995495796204, 0.312849223613739, 0.09684161841869354], [-0.046742696315050125, 0.48312264680862427, -0.14141960442066193, -0.7200461626052856, -0.07400277256965637, 0.0659332424402237, -0.25220203399658203, 0.09047120064496994], [0.18761935830116272, -0.03912143036723137, 0.17995676398277283, -0.5272409915924072, 0.09459839016199112, 0.30803051590919495, -0.1505553275346756, -0.14512453973293304], [0.36698901653289795, -0.1521645486354828, 0.7045372128486633, 0.09132114797830582, -0.13928455114364624, -0.5239695310592651, -0.8545726537704468, -0.06641953438520432], [-0.4364333748817444, 0.2212875783443451, 0.09183640033006668, 0.11553700268268585, 0.5367627143859863, 0.08468019217252731, -0.19738571345806122, 0.28429651260375977], [-0.10737314075231552, -0.3541455566883087, -0.29866549372673035, -0.1471894085407257, -0.259543776512146, -0.12391611933708191, 0.24979515373706818, -0.04976624995470047], [-0.0493575744330883, 0.32909634709358215, -0.41896045207977295, 0.04100191220641136, -0.05630552023649216, -0.26183754205703735, 0.08506889641284943, 0.18876777589321136], [-0.4156457781791687, -0.2731422483921051, 0.08281271159648895, -0.5018728375434875, -0.16133099794387817, -0.39002537727355957, 0.25170719623565674, -0.21486705541610718], [0.20643149316310883, -0.1214861050248146, -0.08412332087755203, 0.5591461062431335, 0.265424907207489, 0.005475535057485104, 0.09766943752765656, 0.08791611343622208]]], "d2": [[[0.2532581090927124, -0.2764948904514313, -0.6993783712387085, 0.23434939980506897, 1.1152174472808838, -1.9988073110580444, 1.1511651277542114, 0.6138330101966858], [-0.09251118451356888, 1.4276001453399658, -1.0032583475112915, 0.03527526184916496, -1.0984023809432983, -0.4701864421367645, 0.026157451793551445, -1.045241355895996], [-1.1213408708572388, 1.3132250308990479, 1.5875569581985474, 0.6136669516563416, 2.553377151489258, 0.21236899495124817, 0.32840612530708313, -1.401899814605713], [0.400920569896698, 0.25485411286354065, 0.43105804920196533, 0.2993193566799164, -0.8269913196563721, -1.2335681915283203, -0.010443815030157566, -0.8160699009895325], [0.8223815560340881, 0.48539993166923523, -0.0984751358628273, -0.07698117941617966, 0.19358040392398834, 1.0768122673034668, 0.5324430465698242, -1.4130597114562988], [0.1567656546831131, 0.213056743144989, -1.5836747884750366, -1.1159958839416504, -0.6687855124473572, -0.23593515157699585, 1.6190695762634277, 0.07723792642354965], [-0.02362285926938057, 0.34973257780075073, -0.03100741282105446, 0.21788138151168823, -0.9837953448295593, 0.754547119140625, -0.7720608711242676, -0.5201560258865356], [-0.3913515508174896, -0.3701501190662384, 0.8346660137176514, 1.4285882711410522, -0.4174668788909912, -0.938757061958313, 0.11493915319442749, -0.20483124256134033], [-0.28083762526512146, -1.0555437803268433, 0.218410462141037, -0.9071545004844666, 0.5992465019226074, 0.1667233258485794, -0.8869381546974182, -0.714311957359314], [1.4880667924880981, -0.44824114441871643, -0.5218397378921509, -0.5586177706718445, 1.4007118940353394, -0.95417320728302, -0.31262892484664917, 0.46962785720825195], [-0.4035394787788391, -2.5577871799468994, -0.8313621878623962, -0.72273188829422, -0.4774484634399414, -0.3487794101238251, 1.1522140502929688, 0.5423542857170105], [-0.13634595274925232, 0.24753348529338837, 0.020141245797276497, -0.8936075568199158, -0.7173634767532349, 0.6748828887939453, 0.556585967540741, 1.6380469799041748], [0.185584157705307, -1.9447360038757324, -1.4549728631973267, 0.05782224237918854, 0.031993549317121506, -2.289594888687134, -0.5997326970100403, -0.5196852684020996], [0.14578713476657867, 0.3563316762447357, -1.6411542892456055, 1.2283568382263184, -0.4617183208465576, 0.6422544717788696, -1.1319036483764648, -1.315245509147644]], [[-0.48293790221214294, -0.3087048828601837, -0.10361586511135101, 0.00237094284966588, -0.17262142896652222, -0.6457589268684387, -0.4186359941959381, -0.4740801751613617], [0.18323253095149994, -0.029294535517692566, 0.17236082255840302, 0.4530145525932312, 0.014235484413802624, 0.2588981091976166, 0.012493439950048923, 0.1517067700624466], [-0.03453792259097099, -0.2880263924598694, -0.33434224128723145, -0.18764442205429077, -0.22868138551712036, 0.38521531224250793, -0.049749258905649185, -0.04203508794307709], [-0.14671018719673157, -0.09930117428302765, 0.2755104899406433, 0.34738704562187195, -0.04580454155802727, -0.09956500679254532, -0.2763826847076416, -0.06259785592556], [-0.1985832005739212, 0.5818772912025452, -0.07195675373077393, -0.01755748689174652, 0.014970039948821068, 0.2746102511882782, -0.13429710268974304, -0.31740155816078186], [-0.042156197130680084, -0.3691827356815338, -0.02713630348443985, -0.15718913078308105, -0.015932122245430946, 0.22910313308238983, -0.4807116389274597, 0.11666533350944519], [-0.17596039175987244, -0.13514567911624908, 0.07518212497234344, 0.6660464406013489, 0.12216397374868393, -0.14637333154678345, 0.19409720599651337, 0.23695366084575653], [-0.07935602962970734, -0.20401932299137115, -0.3062112033367157, 0.5373206734657288, -0.07296048849821091, 0.12439034879207611, 0.018941707909107208, 0.09640587866306305], [-0.3592899739742279, 0.1552230715751648, -0.980255663394928, -0.13070440292358398, 0.1281520575284958, 0.38514214754104614, 0.6996120810508728, -0.006208459381014109], [0.49710673093795776, -0.1748473197221756, 0.003795590717345476, 0.03871367871761322, -0.4114455282688141, 0.2663603127002716, 0.06338205188512802, -0.26205193996429443], [-0.0875450149178505, 0.6562612652778625, 0.07238782197237015, 0.1338912397623062, 0.31957951188087463, 0.25774261355400085, -0.29104068875312805, 0.1767108291387558], [-0.16761773824691772, -0.29514598846435547, 0.3599676191806793, -0.26406750082969666, 0.11099478602409363, 0.5456528663635254, -0.09582687169313431, 0.011252949945628643], [0.16836805641651154, 0.5440024137496948, 0.11829496175050735, 0.2708534300327301, -0.00674806023016572, 0.3858506381511688, -0.4029758870601654, 0.12779295444488525], [-0.041183922439813614, 0.23851853609085083, 0.03367486596107483, -0.1551840454339981, -0.5729209184646606, -0.08875452727079391, -0.11123122274875641, 0.07379471510648727]]]}

==> figures/vis_landscape/s0/direction-7.json <==
{"d1": [[[0.12597599625587463, 1.622708797454834, -0.3293186128139496, -0.24792517721652985, 0.09448251873254776, 1.3318333625793457, -0.35270655155181885, -0.4710369110107422], [1.772702693939209, 0.5743223428726196, -0.29086583852767944, -1.7822461128234863, -0.5624827742576599, 0.4818652868270874, 1.549540400505066, 0.6365340948104858], [-0.08218904584646225, 0.24867403507232666, 0.39903637766838074, -1.038407802581787, -0.9340736269950867, 0.020515063777565956, -0.03449614718556404, 2.6554129123687744], [0.6634135246276855, -0.22285591065883636, -0.6169779300689697, -0.7410739660263062, 0.41345512866973877, 0.20141524076461792, 0.6709362268447876, -0.5114340782165527], [1.0079251527786255, -1.436521291732788, 0.7383299469947815, -1.0782248973846436, -0.44429701566696167, 0.8301014304161072, -1.2715202569961548, 0.16159337759017944], [-0.40964990854263306, -0.4122081995010376, -0.3614959120750427, 0.395851731300354, 1.0500800609588623, 0.348484605550766, -0.29790428280830383, 0.2564292848110199], [-1.3979989290237427, 1.154147744178772, -0.31352633237838745, -0.9165977239608765, 0.39943572878837585, -0.10438381135463715, 0.2957738935947418, 1.421871304512024], [-1.477523922920227, 1.8250473737716675, -0.7520116567611694, 0.5050594806671143, -0.1427925080060959, 0.34157752990722656, 1.0961247682571411, 1.2150802612304688], [-2.3663694858551025, -1.5464338064193726, 1.2432764768600464, -0.08143386989831924, -0.8595214486122131, -0.281421035528183, -0.37056785821914673, 0.38149794936180115], [0.08415263146162033, 0.16887591779232025, -0.8309375643730164, -0.6372945308685303, -1.2331937551498413, -1.170729398727417, -0.8088445067405701, -0.8964757323265076], [-0.14248959720134735, 0.14219579100608826, 0.5907123684883118, 0.6666924953460693, -0.14321500062942505, -0.869001567363739, 2.078432321548462, -0.7866318821907043], [0.7097246050834656, -0.6511351466178894, 1.099120855331421, -0.2692644000053406, -1.4153209924697876, 0.4094821512699127, 0.5992212295532227, -0.3474179804325104], [-0.32849693298339844, 0.9792833924293518, 0.7252333760261536, 0.8059778809547424, 0.6839577555656433, -0.28885993361473083, 0.08532831072807312, 0.020846176892518997], [0.45548880100250244, -1.033050775527954, 0.5648095607757568, 1.408591866493225, 0.9680412411689758, -0.3500739336013794, -0.6660717129707336, -0.7814069986343384]], [[-0.060894764959812164, -0.16641640663146973, -0.09350612014532089, 0.3699159026145935, -0.2168617695569992, 0.5236623883247375, 0.3544173538684845, 0.5594192147254944], [-0.020988857373595238, 0.016147758811712265, 0.2254231870174408, 0.007169864606112242, -0.7106334567070007, 0.31481611728668213, 0.35283270478248596, 0.3904980719089508], [-0.6122429370880127, -0.004527331329882145, -0.30124199390411377, 0.4094879925251007, 0.40368011593818665, -0.21675421297550201, 0.14577950537204742, 0.02041074074804783], [-0.4836241900920868, -0.2081800401210785, 0.16094614565372467, -0.5893533825874329, -0.07102996855974197, -0.14195261895656586, -0.27042627334594727, -0.35927852988243103], [-0.14592139422893524, 0.3821461498737335, -0.22742395102977753, -0.09519380331039429, 0.021045967936515808, -0.027037696912884712, -0.41113606095314026, -0.4518871009349823], [-0.07006476074457169, 0.28981494903564453, 0.4207536578178406, -0.05961116403341293, 0.11830361187458038, 0.19309522211551666, -0.3388597071170807, 0.27371981739997864], [-0.10305433720350266, 0.29710569977760315, 0.9552503824234009, -0.21427880227565765, -0.34122100472450256, -0.22715263068675995, -0.13665367662906647, -0.18072299659252167], [0.11020773649215698, -0.09542901068925858, 0.4646519720554352, 0.15049701929092407, -0.05445636436343193, -0.3087708353996277, -0.5034544467926025, 0.9333872199058533], [-0.10150089859962463, 0.3176848292350769, -0.045990485697984695, -0.32314079999923706, -0.05430634692311287, 0.29734334349632263, 0.15334998071193695, 0.6054244041442871], [0.2622765898704529, -0.2769103944301605, -0.35746756196022034, 0.5297954082489014, 0.4348989725112915, 0.24175605177879333, 0.11642209440469742, -0.17722609639167786], [0.004760445095598698, 0.3135935366153717, -0.30411720275878906, 0.043411944061517715, -0.6860300898551941, -0.30868977308273315, 0.2406420260667801, -0.31793808937072754], [0.3841239809989929, -0.7370741367340088, -0.20127932727336884, 0.6834501028060913, -0.0276360884308815, 0.4690382182598114, -0.28229305148124695, 0.06745677441358566], [0.014580932445824146, 0.09296666830778122, -0.5942062139511108, -0.3374583423137665, 0.0798674002289772, 0.08874358981847763, -0.3396913707256317, 0.23338139057159424], [0.4957457184791565, -0.37835729122161865, -0.4744206368923187, -0.16693441569805145, 0.25581538677215576, -1.0732883214950562, 0.07158657163381577, 0.19841758906841278]]], "d2": [[[1.68354070186615, 1.818206787109375, -1.8622801303863525, -0.20980755984783173, 0.6045132279396057, 1.1173003911972046, -0.7349299192428589, 1.002946138381958], [0.6073858737945557, -0.011709797196090221, -1.0710675716400146, -1.0018043518066406, 0.04899896681308746, 0.35277265310287476, 2.6467113494873047, 0.19706043601036072], [-0.7620958089828491, -0.004190529230982065, -0.282352477312088, 0.15396852791309357, 0.26346299052238464, -0.42148903012275696, -0.2556372284889221, 0.9118914604187012], [0.3821336328983307, 1.6493688821792603, -1.0261478424072266, 1.0480855703353882, 0.09884291887283325, -1.4996354579925537, 0.6170573830604553, -2.6295926570892334], [0.5916870832443237, 0.04259290173649788, -0.3257617950439453, -0.4106411039829254, 0.3241048753261566, -0.7668076157569885, -1.3172160387039185, 1.6913831233978271], [-0.6694722771644592, -0.33263400197029114, 0.43673208355903625, 0.73335862159729, -0.5145854949951172, 0.5716297030448914, -1.0241734981536865, 0.6154657006263733], [0.6598168015480042, 1.252243995666504, 0.5761067271232605, -0.6227138042449951, 0.5182482004165649, 0.6642563343048096, -0.8081541657447815, 0.5155832171440125], [0.573971152305603, 0.31024089455604553, -0.3399125337600708, 1.2034722566604614, 0.02098601497709751, -0.49127277731895447, 0.2887016832828522, 1.0707502365112305], [-0.4946584701538086, -0.39765843749046326, -0.03702005371451378, -0.6997594833374023, -0.08281572163105011, -0.8967744708061218, -1.4219409227371216, 0.7884951829910278], [0.20411567389965057, 0.5019001364707947, -1.7377485036849976, -1.1394293308258057, -0.3838655948638916, 0.14337700605392456, -0.24043641984462738, -0.7836897969245911], [-0.9746637344360352, 0.2520282566547394, 0.8147152662277222, -1.0524752140045166, -0.40485501289367676, -0.17300280928611755, -0.9042062759399414, 0.455169141292572], [0.8810020089149475, -0.7456880211830139, 0.9103571176528931, -0.15352073311805725, -1.6344860792160034, 0.038705334067344666, -0.973392903804779, 0.7163750529289246], [0.4165950119495392, 0.43999314308166504, 1.6237008571624756, 2.1988956928253174, 0.22625529766082764, 0.08931010961532593, -0.26600027084350586, -0.6666454076766968], [-0.18060986697673798, -0.8845136165618896, -0.30696558952331543, 0.6897684335708618, 0.22664354741573334, 0.9533745050430298, 0.2797778844833374, -0.844981849193573]], [[-0.1985366940498352, -0.8331440687179565, -0.5466579794883728, 0.030394697561860085, 0.1632033735513687, 0.2724667191505432, 0.7317430377006531, 0.09353212267160416], [-0.42509564757347107, 0.5577173829078674, -0.1716998815536499, -0.4845980107784271, 0.0897415429353714, -0.022859841585159302, 0.3520777225494385, -0.12698282301425934], [0.26180416345596313, 0.17186369001865387, -0.25475460290908813, 0.22185087203979492, 0.07494205236434937, -0.11731275171041489, 0.12351261079311371, -0.19782572984695435], [0.17956243455410004, -0.8143596053123474, 0.20112264156341553, -0.5033693313598633, -0.08940211683511734, 0.13298633694648743, -0.04018498212099075, 0.4499514698982239], [-0.20825757086277008, 0.6309322118759155, 0.14669615030288696, 0.20801439881324768, 0.1167052835226059, -0.3802228271961212, 0.017652178183197975, 0.23359383642673492], [0.16208478808403015, 0.023049117997288704, 0.2949472963809967, 0.2786228358745575, 0.5516873598098755, 0.27968260645866394, 0.41451922059059143, 0.028553621843457222], [0.2319824993610382, -0.01441369578242302, 0.052349627017974854, -0.5287307500839233, -0.6541526317596436, -0.5440557599067688, -0.16403700411319733, 0.5479288697242737], [-0.2800837457180023, 0.36991557478904724, -0.003885420272126794, 0.6246002316474915, 0.18234120309352875, 0.5724092125892639, -0.2903674840927124, -0.05319483205676079], [0.4381785988807678, 0.5413309335708618, 0.4883900284767151, 0.1222633421421051, 0.23955564200878143, 0.01920153945684433, -0.17536382377147675, 0.41953468322753906], [-0.15316976606845856, -0.46066194772720337, -0.45885878801345825, -0.07340814918279648, 0.24672234058380127, 0.2380095273256302, 0.35003775358200073, 0.013753440231084824], [0.011266378685832024, 0.5062005519866943, -0.1598970890045166, -0.35193297266960144, -0.1954728364944458, 0.17515800893306732, 0.03334084898233414, 0.3893702030181885], [0.41664522886276245, 0.017545519396662712, -0.9714804291725159, -0.18973207473754883, 0.08711674064397812, 0.16263078153133392, 0.4432242512702942, 0.3815697431564331], [-0.3786734938621521, -0.29428163170814514, -0.43552476167678833, 0.15799491107463837, -0.09948917478322983, 0.5629163980484009, 0.09430519491434097, 0.34996503591537476], [-0.22530189156532288, -0.41388967633247375, 0.49273207783699036, -0.21442872285842896, 0.5311689972877502, -0.6839179992675781, -0.06633079051971436, 0.0192690622061491]]]}

==> figures/vis_landscape/s0/results-11.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,10.639173872070312,9.190087723083495,7.8953402352905275,6.756008129577637,5.756992035217285,4.90582717956543,4.112945569763183,3.5037509553527832,2.97383388710022,2.528000670013428,2.1663541500091554,1.8913791381835938,1.6473187361145019,1.460078304977417,1.317280445137024,1.1854355670547485,1.1088179596328736,1.0326953329849242,0.9906016075515747,0.9564258993148804,0.9405277723693848,0.9404398564910889,0.9305680010604859,0.9457799378395081,0.9575030395507812,0.9617063036727905,0.9896870394134522,1.024518936100006,1.0520640787887574,1.0891342087936402,1.1229732217788697,1.1735032321548462,1.22288229347229,1.2696063949584961,1.321565750656128,1.3825952602767944,1.426843183403015,1.5024835981369018,1.5645794709014893,1.6244428956604005,1.6972787007904053,1.7667068927764893,1.8445903356933593,1.9419454038238526,2.002374156112671,2.0789317274475096,2.1769747843933107,2.2788505892181394,2.3748888487243653,2.4703681629943848,2.5611666834259035,27.36,29.44,31.808,34.984,37.38,40.872,44.528,47.956,51.732,55.54,58.852,61.4,64.372,66.764,68.532,70.308,71.116,72.536,73.36,73.312,73.788,73.656,74.056,73.24,73.164,72.424,71.608,70.844,69.82,69.152,68.108,67.16,65.632,65.056,63.648,62.268,61.36,59.94,58.284,57.316,55.892,54.376,53.544,51.816,50.776,49.396,48.036,46.964,45.548,44.056,43.104
-0.96,-0.96,10.252157749633788,8.802941740722657,7.55360563079834,6.474742808074951,5.417786782073975,4.6344904582214355,3.907829478225708,3.3108982250976564,2.7931429593658446,2.385965552902222,2.042624470863342,1.756402988128662,1.5419708372497558,1.3781349123001099,1.2179761333084107,1.117586569366455,1.0432304789733886,0.9815149679374695,0.9333646189689636,0.9030772255516052,0.8780616220092774,0.8729438236618042,0.8729798357772827,0.8755574751663208,0.891959754486084,0.9153816414260865,0.9295379167938232,0.9472482069015503,0.98548855884552,1.0154284185791016,1.0497715953445435,1.0942589042282105,1.1421215033340455,1.1948846194458007,1.2384206602096557,1.2867156196975709,1.3481471877670288,1.39776942817688,1.4538439084625243,1.5212744093704225,1.5980954189300538,1.659499808731079,1.748375051574707,1.8239559154510498,1.8922908447265625,1.9573183359909057,2.0571905066299436,2.141049501876831,2.230005420379639,2.317633193588257,2.4188729544067384,28.04,30.384,32.852,35.828,39.108,42.496,46.436,50.068,53.94,57.3,60.7,63.464,65.992,68.3,70.28,71.86,72.792,73.568,74.516,74.84,75.156,75.148,75.048,74.836,74.336,73.672,73.288,72.704,71.552,70.808,70.096,68.516,67.492,66.46,65.056,64.272,62.868,61.468,60.428,59.088,57.724,56.628,54.852,53.712,52.296,51.312,49.916,48.86,47.808,46.188,45.244
-0.92,-0.92,9.927433901062011,8.470967617797852,7.268349038391113,6.146952415618896,5.207185972137451,4.3859159355163575,3.713630530319214,3.119888647994995,2.614814655227661,2.211356442871094,1.8998922122192383,1.6554808069610596,1.4507456644821166,1.277959875164032,1.163003863658905,1.0433498406982422,0.9741945150375366,0.9216679319763184,0.8712388095474243,0.8524018056297302,0.8278705626106262,0.8219141333389283,0.815908231639862,0.810426159324646,0.8244472711181641,0.8557271141052246,0.8710628327178955,0.8940472779846191,0.9257582869338989,0.9619321990966797,0.9873077294158935,1.0330106190872193,1.060983724822998,1.1108010208129884,1.1547579370880128,1.210999090652466,1.2561550118255616,1.3191433849334717,1.3761841234588623,1.4395618825149537,1.4975325473785401,1.5625940689849853,1.6254339279556274,1.710177703857422,1.773975445022583,1.8692931623458862,1.9385837619018556,2.012359610443115,2.1185439501190184,2.1950216818237305,2.3017601176452636,29.012,31.192,34.236,37.332,40.596,44.328,47.868,51.928,55.472,59.448,62.176,65.16,67.744,69.832,71.548,73.308,74.224,74.984,75.688,76.396,76.468,76.404,76.492,76.1,75.916,75.296,74.452,73.952,73.164,72.32,71.5,70.516,69.508,68.036,67.2,65.948,64.844,63.368,62.232,60.744,59.764,58.512,57.144,55.704,54.44,53.232,51.74,50.484,49.136,47.964,46.808
-0.88,-0.88,9.60272484954834,8.177381101074218,6.933465411376953,5.826313174438477,4.972586704559326,4.123644362792969,3.5048898181152346,2.932210868988037,2.4632644248199465,2.086666465911865,1.808843798789978,1.5616205712509155,1.3660914938354491,1.2098643176651,1.0909532332992553,0.9928580471420289,0.9186386930656433,0.8787396842575074,0.8254480209350586,0.8090088827133178,0.7817199290466309,0.7701345313453675,0.7759383958053588,0.7731363263511658,0.7779511942100525,0.8012049224853516,0.8098710098648071,0.8429569549751281,0.8715888970184326,0.8921469441604615,0.9262573237991333,0.9585687634658814,0.998296042022705,1.0461996213531495,1.103656075515747,1.1410712042617799,1.1938469415664672,1.2319282418441773,1.2978956702423097,1.3564380130004883,1.400103560066223,1.4763445308303833,1.5335904872131347,1.6099733280181885,1.6871993675613404,1.757963383178711,1.8402162548828125,1.907479066543579,1.9913684105300904,2.065180613975525,2.178358433303833,29.7,32.428,35.492,38.748,42.06,46.048,49.572,53.632,57.292,60.92,63.608,66.476,68.868,71.2,72.956,74.256,75.644,76.068,76.988,77.38,77.908,77.76,77.632,77.468,76.956,76.616,75.968,75.42,74.456,74.124,72.908,72.248,70.948,69.972,68.496,67.648,66.0,65.108,63.708,62.892,61.476,59.944,58.844,57.56,56.348,54.744,53.68,52.288,51.18,49.656,48.404
-0.84,-0.84,9.255046708068848,7.911036237182617,6.628498693389893,5.624404087982178,4.691910171356201,3.931604613952637,3.295959627532959,2.7786132594299318,2.3397521477508545,1.974890787963867,1.6950530630493164,1.4825007526779175,1.2945661582946777,1.1575686852836609,1.0303392503738404,0.9334648061370849,0.8680762216567993,0.8200776448059082,0.7839768629360199,0.7622465821838379,0.7430822770690918,0.7319956138420105,0.7211902159881591,0.7383260981369019,0.7478735642623902,0.7577718288421631,0.7761401262664795,0.7893547078323364,0.8182144896316529,0.8476130792808533,0.8722783965682983,0.9005829191207886,0.9390518665122985,0.9789946692276001,1.0267137851333619,1.0776779679870605,1.1132503159332274,1.1746763735198975,1.2287298497772217,1.2679964167785645,1.3152189085578918,1.3945256941986084,1.444545468521118,1.517648951034546,1.5743698860931397,1.6671467476654054,1.7361764518737792,1.8084899998474122,1.8975342957305907,1.9712977439117432,2.0439838816070557,30.828,33.296,36.316,39.876,43.792,47.516,51.548,55.284,59.22,62.156,65.524,67.904,70.54,72.012,74.076,75.58,76.42,77.484,78.08,78.476,78.644,78.66,78.596,78.428,78.028,77.64,77.16,76.692,75.804,75.052,74.596,73.7,72.564,71.668,70.484,69.216,68.536,66.884,65.536,64.532,63.396,61.756,60.588,59.36,58.536,56.512,55.412,54.128,52.848,51.424,50.424
-0.8,-0.8,8.957262887878418,7.626421305847168,6.413887148590088,5.3890446040344235,4.531262552337647,3.7564451824188234,3.149746593322754,2.6296315632247924,2.204078846435547,1.8877243663024903,1.6047847045898438,1.3955105132293701,1.215930609588623,1.0805975761413573,0.9755934453582764,0.898783301935196,0.8197747245788575,0.771506046333313,0.75050634349823,0.7193406444597245,0.7017227715301514,0.6987254844665527,0.6905533866882324,0.6946434714889527,0.7033118933486938,0.713709687538147,0.7373687620925903,0.7396934587097168,0.7676691843605041,0.7940404019165039,0.8148524723052979,0.8605191255187988,0.8888593671417236,0.926881152305603,0.9570741131210327,1.0010414269256591,1.041133391532898,1.0939517781829835,1.1488378394126892,1.193896767654419,1.2526373041534424,1.3096721757507324,1.369610905342102,1.4429099143218995,1.4966528778839112,1.5837426125335694,1.6217939515686035,1.7079331465911864,1.7696923315429687,1.8751186545562744,1.9504421240234375,31.692,34.188,37.396,40.988,44.712,48.824,52.712,56.628,60.512,63.504,66.768,69.436,71.708,73.836,75.16,76.512,77.948,78.596,79.076,79.336,79.568,79.7,79.86,79.244,79.352,78.736,78.104,78.06,77.276,76.564,75.976,74.648,73.94,72.956,72.016,70.628,69.908,68.56,67.236,66.176,64.72,63.408,62.336,60.516,59.652,58.244,57.328,55.808,54.628,53.04,52.004
-0.76,-0.76,8.744335326843261,7.390798780517578,6.190188200378418,5.2132247773742675,4.34886646408081,3.5974524263000487,2.9917777781677244,2.512086271057129,2.1202366257095338,1.7967092435455323,1.5287172487640381,1.3252694102668763,1.1682926509857179,1.0315275366592407,0.9396630896759033,0.8372036622619629,0.7896296885299683,0.7436815056610108,0.7156752463626862,0.6834914465904236,0.6662665187454223,0.6594119179153443,0.6548803666687012,0.6550262769508362,0.6618881190872192,0.6766222205162048,0.6963334324645996,0.7053342599868775,0.7192886201477051,0.7490408947181701,0.7810289731025696,0.8055510571289063,0.8393559899139404,0.8664404908561707,0.9040650593376159,0.9400875073242188,0.981994863319397,1.0396222219085693,1.083741455116272,1.1415402340316771,1.189123138446808,1.2409713136672973,1.2943808519744873,1.3562648321914672,1.413104445953369,1.49663282081604,1.5389599771881104,1.6176788188934326,1.6851426093292237,1.775871746673584,1.8505150730133058,32.264,35.384,38.484,42.084,46.108,50.268,54.132,58.104,61.216,65.076,67.912,70.68,72.74,74.624,76.208,77.78,78.596,79.048,79.792,80.356,80.672,80.68,80.516,80.664,80.328,80.096,79.052,78.76,78.556,77.644,76.844,76.0,75.052,74.364,73.536,72.668,71.4,69.824,68.564,67.532,66.14,65.284,63.796,62.576,61.352,59.64,58.92,57.584,56.624,55.092,53.512
-0.72,-0.72,8.483100432434082,7.145267985992431,5.976697579040527,4.974680149078369,4.118807203979492,3.4216624793243406,2.845732556838989,2.401935817489624,2.0249649028015138,1.68575762840271,1.455424581336975,1.257049937095642,1.1049128712272644,0.9920336994171143,0.8940735471343995,0.8132072813415527,0.7513984047317505,0.7118617730045319,0.6759307983589172,0.6407216336631775,0.6376434623908996,0.6164820193910598,0.6312696001052857,0.6206857722854614,0.6284529948234558,0.6453439814567566,0.6440106880187988,0.6697241285133362,0.6854258595848084,0.7146899335861207,0.730410956401825,0.7604159798812866,0.7848714711380005,0.8240546435546875,0.8511199977684021,0.8934827978134156,0.9282436614227295,0.9678450411987305,1.017004649887085,1.0651924928283691,1.1133058530044555,1.1676226445388793,1.2213184068107605,1.2832875419616698,1.3430359903717042,1.3979427042770385,1.4701123236846925,1.5379049502944946,1.5904940148925781,1.691392831954956,1.76481571723938,33.064,35.876,39.476,43.512,47.556,51.588,55.848,59.408,62.692,66.584,68.936,71.504,73.892,75.532,76.912,78.324,79.484,80.136,80.868,81.252,81.532,81.768,81.328,81.396,80.992,80.62,80.604,79.876,79.368,78.484,78.128,77.288,76.664,75.444,74.652,73.6,72.708,71.548,70.648,69.184,67.96,66.936,65.508,64.412,63.028,61.98,60.324,59.22,57.904,56.308,54.852
-0.6799999999999999,-0.6799999999999999,8.18365116394043,6.921716997680664,5.756616369934082,4.798342655181885,3.990426474533081,3.2959260707092284,2.722795017700195,2.3183879388046265,1.9179981449890138,1.6379610189437865,1.378504525413513,1.2023597008895874,1.0686236334228516,0.9414647024536132,0.8481472031116486,0.7785711360168457,0.7286679965782166,0.6741646014213561,0.6426454084396362,0.6225926642799378,0.6089951892662049,0.5923006547355651,0.5956579590034485,0.5939217895126343,0.5998670962905884,0.6074433258056641,0.6181455058288574,0.6411423987960816,0.6492403327941895,0.672543708229065,0.6932521503353118,0.7164513777923583,0.745150830821991,0.7681482970809936,0.80391347032547,0.8470244124603271,0.8846290111160279,0.9296536311340332,0.9593596806716919,1.0102504340744018,1.061395579776764,1.1048690178489684,1.1703180660247803,1.216230768814087,1.2682562131118775,1.3286774769210816,1.3954183396911621,1.4703367769622804,1.5243209313964843,1.601434441871643,1.6660906572723388,33.708,36.576,40.728,44.156,48.448,52.232,56.78,60.392,64.148,67.208,70.4,72.72,74.316,76.408,77.988,79.252,80.04,81.104,81.708,81.964,82.128,82.356,82.412,82.084,82.148,81.6,81.184,80.8,80.592,79.78,79.252,78.2,77.7,76.964,75.884,74.992,74.008,72.844,72.164,70.488,69.244,68.456,66.7,65.872,64.392,63.216,62.296,60.344,59.396,57.58,57.064
-0.64,-0.64,8.091001674957276,6.792525230560303,5.60243934890747,4.653713067474365,3.8370026933288575,3.1698469683074952,2.636071969985962,2.191445486907959,1.841393137664795,1.5613933879852295,1.332097386856079,1.1635272086143493,1.0278871416664124,0.8959156482505798,0.8218523890304565,0.7549232080459595,0.7006060537719726,0.650700405406952,0.6281758087730408,0.5958632671737671,0.5825356723022461,0.5665479483222962,0.5692684065628052,0.5654499415588379,0.5814014403533936,0.5839575222015381,0.6007780329322815,0.6079184550762177,0.6222947333335876,0.6414385710144043,0.6608994589424133,0.6815061082458496,0.7114216493988037,0.7417442828178406,0.7670990978050232,0.8069068404006958,0.8430768393325806,0.8772677779960633,0.9201570226287842,0.966646907196045,1.0033189583969115,1.0552554319381713,1.1062574911880494,1.1387656299591065,1.2026940914154052,1.2640308636665345,1.3359036281204224,1.3924315696525573,1.4580669757461548,1.5272970946502686,1.5864388291168212,34.58,37.672,41.252,45.296,49.496,53.88,58.12,61.808,65.168,68.38,70.948,73.752,75.344,77.404,78.792,79.668,80.952,81.624,82.22,82.8,82.796,82.928,82.956,83.112,82.532,82.224,81.896,81.688,81.272,80.428,79.828,79.372,78.54,77.736,77.0,75.992,75.104,74.204,72.884,71.992,70.784,69.368,68.176,67.268,66.18,64.44,63.364,62.084,60.716,59.256,57.896
-0.6,-0.6,7.858434872436524,6.562666660461426,5.4290042272949215,4.519452084655762,3.7022940608215333,3.0623438330078123,2.533767291870117,2.0981698544311524,1.7766283611679077,1.5064505408477784,1.2954650212097167,1.1173512032318116,0.9804225985145569,0.8742547528266906,0.7835550465202331,0.713855180568695,0.6707997152042389,0.6307252009391785,0.6041918447875977,0.5842700963973999,0.5606931812667847,0.5492285102844239,0.5500531202888489,0.5462674124908448,0.5509373910140991,0.560504827375412,0.5619835595703125,0.574977951927185,0.5861182223510742,0.6110426788711548,0.6316333234119416,0.6511265756416321,0.6745799884605408,0.7027028767585755,0.7284840254592896,0.7569160049057007,0.7866660066986084,0.8318579546737671,0.8635527304458618,0.9104763718032837,0.9536079489898681,0.9944825043487548,1.0466087227725982,1.1003205197143555,1.1487151465034484,1.2020070730209351,1.2554055109024047,1.3156415031051636,1.3831284308624268,1.4464977892303468,1.5145779079055786,35.048,38.464,42.416,46.3,50.74,54.676,58.88,62.872,65.916,69.248,72.14,74.48,76.468,78.072,79.2,80.74,81.392,82.212,82.7,83.116,83.436,83.692,83.616,83.548,83.172,82.876,82.764,82.372,82.16,81.576,80.876,80.004,79.716,78.856,77.912,77.268,76.232,75.3,74.46,73.004,72.216,71.18,69.632,68.488,67.12,66.016,65.052,63.66,62.184,60.74,60.032
-0.56,-0.56,7.723090019989014,6.437285155487061,5.312816091003418,4.367237414016723,3.6138431468200682,2.974293098526001,2.4372848754119874,2.0440449868011474,1.7106469195556642,1.4452374521827698,1.2367942405700683,1.0831808753204346,0.9480321353149415,0.8432099217033386,0.755587725982666,0.69982027551651,0.6494646146392822,0.6030191005325317,0.5895196526718139,0.5579680002212525,0.5512839939308166,0.5338768689060212,0.5289698955726624,0.5293465905952454,0.5272301930618286,0.5403739581108093,0.5422010000038147,0.5470487278461457,0.5630229648971558,0.585213582611084,0.5988787588310241,0.6209268320846557,0.6452838353443145,0.6753759758949279,0.6979693967819214,0.7206073605728149,0.7574917439842224,0.7837894855499268,0.8398829355049133,0.8641448371505738,0.9005654934310913,0.9588769278717041,0.9853188430595398,1.0416024216461182,1.0874609495544434,1.150405958595276,1.2018334391021728,1.2700531969070434,1.3163959594345094,1.3797239807891846,1.4493957219696045,35.44,38.804,42.836,47.396,51.24,55.552,60.172,63.848,67.216,70.232,72.852,75.088,76.884,78.476,80.116,80.98,81.972,82.832,82.94,83.812,83.664,84.044,84.268,84.16,84.096,83.472,83.176,83.256,82.824,82.208,81.616,81.196,80.58,79.684,78.92,78.316,77.452,76.536,75.148,74.38,73.428,72.116,71.16,69.792,68.92,67.208,66.288,65.0,63.788,62.628,61.028
-0.52,-0.52,7.578249093475342,6.290920463104248,5.204508359680176,4.27762154663086,3.5031794021606446,2.872562453384399,2.359431484069824,1.975564839706421,1.6598442372894286,1.3871196195220947,1.1924914678192138,1.0474016120529175,0.9250194430732727,0.8194834113311767,0.7496157548904419,0.680352134437561,0.6296491090202332,0.5892037532138824,0.5612193291091919,0.5463129792928696,0.5335242285442352,0.5158177616214752,0.5056624836158753,0.5110592991638183,0.5032915523290634,0.5188207471847535,0.5228552723312377,0.5320711582565307,0.5506966321182251,0.558848925037384,0.5807404692268372,0.593327981376648,0.6159849123191834,0.6368729972267151,0.6589595164680481,0.6959222707748413,0.7204126290512085,0.7547692242050171,0.7865634954833984,0.8266657685470581,0.8598035476303101,0.9102132593345642,0.9512248197364808,0.9986515405273437,1.0417168203735352,1.092804104938507,1.1379729920578003,1.1969356092071533,1.2647352934265137,1.323447967338562,1.392090994796753,35.932,39.528,43.536,47.684,52.66,56.28,60.876,64.448,67.668,70.884,73.66,75.816,77.492,79.34,80.216,81.64,82.52,83.408,83.788,84.224,84.344,84.564,84.924,84.508,84.632,84.288,83.876,83.644,83.184,82.796,82.284,81.844,81.104,80.564,79.72,78.988,78.316,77.156,76.736,75.34,74.508,73.16,72.324,70.98,69.68,68.488,67.784,66.376,64.98,63.744,62.356
-0.48,-0.48,7.477430967407226,6.228540351257324,5.113621374969482,4.184110494842529,3.4179059021759035,2.8150748329162596,2.33332509727478,1.914042929458618,1.592574224586487,1.3668759048461914,1.1792361301803589,0.9996585756015778,0.8857601023483276,0.7967047326660156,0.7260315558815003,0.665754328250885,0.6081796751785278,0.5803563561820984,0.5519495016479492,0.5290592083740234,0.5080704593276978,0.503380163936615,0.49772050292015074,0.4956110403251648,0.4898233609724045,0.5026774088668823,0.5005700997161865,0.5177402728223801,0.5298725877428054,0.5403735665512085,0.5516377465248108,0.5727126541996003,0.5959396792411804,0.6141760043334961,0.6376591707038879,0.6573261720657348,0.6967186785507202,0.7221125894165039,0.752471390991211,0.7904626871299744,0.8245927549171448,0.8641659108352661,0.9070918733596802,0.9569593132781983,1.002621769428253,1.048187935962677,1.095920160446167,1.158938776550293,1.2170447731018066,1.271328090133667,1.3223856198883057,36.488,40.24,43.96,48.572,52.76,57.24,61.636,65.328,68.44,71.724,74.012,76.832,78.464,79.94,80.856,82.232,83.076,83.688,84.304,84.656,85.036,84.844,85.024,85.004,85.148,84.736,84.492,84.084,83.736,83.44,82.96,82.6,81.776,81.532,80.8,80.056,78.98,78.16,77.368,76.48,75.652,74.392,73.452,72.08,71.004,70.0,68.884,67.488,66.316,64.852,63.804
-0.43999999999999995,-0.43999999999999995,7.36486900970459,6.146248404541016,4.9668327108764645,4.104535285949707,3.358486999053955,2.720722629852295,2.2564953507232666,1.870950259475708,1.5776085153961181,1.3346239297485352,1.1412967795181275,0.9867037367248536,0.8817036169052124,0.7725170164966583,0.711737056465149,0.6453198289489747,0.5984230435180664,0.5720954023551941,0.5316319899082184,0.5124284472179412,0.49409178097724915,0.4948115049743652,0.4859512424087524,0.4729851903915405,0.47717287203788755,0.48124755458831786,0.4886861648464203,0.4964033069229126,0.5052794956207275,0.5207645866584778,0.5350537033557892,0.5519246742153168,0.5714714548683166,0.5838832460975647,0.6126742108345031,0.6372218523406983,0.6579593587875366,0.6993870984268189,0.7209668850708008,0.7609244088745117,0.7932142233085633,0.8304763327598572,0.8770584191894532,0.9127837660598754,0.9555391400527954,0.9979927153778076,1.055359036140442,1.0943885387420653,1.1545154768562318,1.2214945600128173,1.2781624662017823,36.872,40.52,44.828,49.1,53.416,58.232,62.144,66.1,69.276,71.948,74.584,76.768,78.644,80.436,81.18,82.468,83.352,83.94,84.676,85.116,85.384,85.38,85.316,85.592,85.408,85.192,84.9,84.808,84.496,84.208,83.664,83.236,82.452,81.764,81.152,80.504,80.04,78.956,78.412,77.46,76.248,75.552,74.464,73.5,72.136,71.252,69.912,68.904,67.52,66.456,65.104
-0.4,-0.4,7.307165047912598,5.998337662963867,4.932798507385254,4.017181390228272,3.261966619720459,2.662334109649658,2.19405480430603,1.8368097454643249,1.530293606567383,1.2928027982330321,1.1179243759918214,0.9721635189819335,0.8553578623199463,0.7705595001220703,0.6954860268783569,0.6357357891464234,0.5782696935081482,0.5556355460166931,0.5272907366371155,0.5041928163337708,0.4825894441509247,0.47915939231872556,0.46556077401161194,0.46442690431594846,0.4754741055870056,0.47188487236022947,0.47071243105888366,0.4822726173210144,0.49454902456283567,0.506739499835968,0.5150319242572784,0.5287085646152496,0.5542021355819702,0.5670330996704102,0.5985119989776612,0.616046882610321,0.6404324982643127,0.6565373797798156,0.6971337452125549,0.7315816327285767,0.763268299407959,0.7968896196556091,0.8405327589035034,0.8755108693885804,0.9183923498725891,0.9739854202461242,1.0198903300094604,1.0669970932006836,1.1149710471343994,1.1754464262008666,1.234417264251709,37.096,41.076,45.072,49.744,54.64,59.012,62.868,66.52,69.84,72.736,75.18,77.252,78.948,80.692,81.764,82.8,83.796,84.192,84.732,85.38,85.728,85.704,85.74,85.76,85.64,85.544,85.488,85.204,84.704,84.692,84.208,83.656,83.088,82.788,81.848,81.32,80.712,80.116,78.952,78.312,77.44,76.396,75.324,74.656,73.224,71.876,70.748,69.836,68.684,67.576,65.912
-0.36,-0.36,7.255582978363037,5.954312917022705,4.915387484664917,3.9523441114807127,3.252434560394287,2.6168179984283446,2.155874590377808,1.813676124725342,1.5006686821746826,1.2894422626876831,1.0985500664901733,0.9620397385025025,0.8419784453582764,0.7447847042274475,0.6766881010818482,0.6226701003456115,0.5824278992271423,0.5486216190624237,0.5185987660121918,0.4942658365917206,0.482435963973999,0.46328710653305055,0.4579613968849182,0.4589251951789856,0.45545993366241455,0.4537681770324707,0.4632204093456268,0.4675068491172791,0.48350761110305784,0.49177469446182254,0.4963289788913727,0.5143323142433166,0.5344661841011047,0.5479074353313446,0.569880179567337,0.5935465301895142,0.6102673723220825,0.6463934206962585,0.6799729922866822,0.703361741476059,0.7362940829277038,0.7720737327957153,0.8087794525909424,0.8468498402786255,0.8866739185714722,0.9284048114776612,0.9790057592391967,1.0225360520553588,1.0812844998931885,1.132556534500122,1.1958535495758056,37.48,41.516,45.372,50.188,54.744,59.216,63.532,66.968,70.432,72.868,75.376,77.836,79.52,81.208,82.032,83.208,84.06,84.412,85.1,85.732,85.956,86.02,86.132,85.904,86.38,86.292,85.872,85.536,85.1,84.744,84.696,84.196,83.616,82.92,82.504,81.844,81.464,80.704,79.64,78.992,77.892,77.136,76.028,75.228,74.152,72.964,72.032,70.852,69.392,68.388,66.996
-0.31999999999999995,-0.31999999999999995,7.197479780883789,5.9274743975830075,4.839341387786865,3.9463728596496583,3.191850807800293,2.5985752618408204,2.131805087585449,1.7829970525360108,1.469270479736328,1.2639193785095215,1.0843640766525269,0.9359263009262085,0.8177471674442292,0.7451846902656555,0.6655134634876251,0.6111870928573608,0.573681415719986,0.5411515676403046,0.5101314545536041,0.48888411569595336,0.47347610069274904,0.46060538360595704,0.4554102507019043,0.44982191436767577,0.44395152484893796,0.4430000400352478,0.45145587080478666,0.4590128569793701,0.47239560643196105,0.4782240460014343,0.4914162484550476,0.49882571418762206,0.523232036933899,0.5334183437347412,0.5532261676979064,0.5777586385822296,0.5936814054107666,0.6192905058860779,0.6496928322982788,0.679720139541626,0.7081686369323731,0.7478369433212281,0.772835784816742,0.8196402394866943,0.8561946109390258,0.9052333659934998,0.9459505678939819,0.9885282024765014,1.0438158244895934,1.0955515167999268,1.1601306280136108,37.832,41.572,45.936,50.704,55.468,59.616,63.948,67.4,70.78,73.808,75.864,78.028,79.856,81.0,82.244,83.388,84.292,84.924,85.496,85.84,86.06,86.24,86.272,86.46,86.412,86.268,85.996,85.852,85.436,85.14,85.068,84.82,83.956,83.616,82.8,82.304,81.7,81.148,80.204,79.568,78.736,77.944,76.884,75.68,74.872,73.82,72.728,71.892,70.26,69.244,67.924
-0.28,-0.28,7.150917291564942,5.869906688842773,4.757046073150635,3.914271041946411,3.1611055912780763,2.567270002670288,2.136213681945801,1.7487506938171387,1.4689771987533569,1.2381133033561706,1.0609231799697876,0.9344621928024291,0.8235457388687134,0.7265697660446166,0.6575532668304443,0.6068482984542847,0.5603938450527192,0.5279976715660095,0.5024793105888367,0.48164885807037355,0.4702646189594269,0.45173351442337034,0.44675637355804443,0.43651207326889035,0.44265159459114073,0.44032949283599854,0.44209997081279756,0.4503492396736145,0.459264399766922,0.46401221108436586,0.47535016054153445,0.49381969744682314,0.5079347761535644,0.5206494699287415,0.53240783203125,0.5578794747543335,0.5782032023715973,0.6025117204093933,0.630803132686615,0.6608401461791992,0.6858050277519226,0.7202706418991088,0.7590211596488953,0.7884087556838989,0.8305555208969116,0.8713326462173462,0.9148319066619873,0.9635501878738403,1.0102353888511657,1.0650159111404418,1.1271810820007324,38.24,41.704,46.524,50.536,55.492,60.144,63.94,68.044,71.012,74.024,76.1,78.168,79.9,81.376,82.72,83.516,84.344,85.308,85.5,85.992,86.192,86.508,86.448,86.572,86.748,86.512,86.464,86.12,85.868,85.8,85.22,84.776,84.452,84.2,83.552,82.812,82.38,81.7,81.032,80.416,79.084,78.548,77.624,76.448,75.72,74.556,73.696,72.444,71.248,70.376,68.928
-0.24,-0.24,7.156213225250244,5.859629007720947,4.795772660522461,3.8681030668640135,3.1286792475891114,2.5608717111968993,2.108048635864258,1.747905155143738,1.446394255657196,1.233469324684143,1.0594128887844085,0.9221265173339844,0.8114611808395386,0.7232935236740112,0.6561079915809631,0.6058359286880494,0.560248364572525,0.5258880541324615,0.5008697567176819,0.47109180908203124,0.463598898563385,0.4477850876045227,0.44118979857921603,0.4312076322937012,0.43234217094421384,0.432837377910614,0.438513496837616,0.4374724988269806,0.44855359701156616,0.4498647985744476,0.470121046667099,0.4728821604347229,0.4957105304145813,0.5100136902284622,0.5273310601043701,0.5445498102760314,0.5728058643341064,0.5913252277565002,0.6198671934509278,0.6404465959739685,0.6685258304405213,0.7066390137290954,0.732139562702179,0.7737709366989136,0.8155164267349243,0.8433163227462769,0.890974769821167,0.9341729803276062,0.9885180146026611,1.0387832339477538,1.0957273794174194,37.96,42.076,46.452,50.952,56.128,60.268,64.524,68.036,71.288,74.192,76.524,78.24,80.128,81.44,82.56,83.636,84.308,85.168,85.624,86.224,86.276,86.608,86.696,86.924,86.816,86.72,86.608,86.54,86.152,86.204,85.676,85.456,84.668,84.448,83.92,83.46,82.744,82.056,81.656,80.82,80.012,78.976,78.384,77.444,76.048,75.412,74.216,73.34,72.272,70.888,69.612
-0.19999999999999996,-0.19999999999999996,7.14994993850708,5.867783836364746,4.75588350769043,3.9042965408325196,3.1650470673370363,2.55653779006958,2.093407672958374,1.7306955243682862,1.4447425062942505,1.2304441399002075,1.0511770742797852,0.9105589582061767,0.8039824419784546,0.7207590064048767,0.650081261920929,0.6032961557579041,0.5576690003967285,0.5249950741195679,0.5007018645095825,0.4769819492530823,0.46579468121051787,0.44529275340795516,0.43759713765621183,0.43275169397354124,0.4306476733970642,0.42226630950927735,0.4280034399795532,0.4329822503376007,0.4452784821128845,0.44871437339782716,0.46025116912841796,0.4716999151802063,0.4823453896903992,0.49121406620025637,0.5210008301544189,0.5332107066726685,0.5519081936836243,0.576578332939148,0.5990434331226349,0.6292110808753967,0.6511952474594116,0.6863460326576233,0.7096233295631409,0.7468922276687622,0.7849537259674072,0.8348640752029419,0.871867474269867,0.9099012570571899,0.9614728108215332,1.002790465259552,1.0653151893806458,38.272,42.444,46.544,51.224,55.708,60.272,64.628,68.568,71.524,74.14,76.68,78.768,80.348,81.94,83.044,83.624,84.748,85.28,85.924,86.18,86.3,86.8,86.96,86.86,86.872,87.0,86.876,86.516,86.304,86.168,85.828,85.376,84.868,85.008,84.016,83.72,83.232,82.636,81.78,81.192,80.428,79.368,78.628,78.08,77.148,75.692,74.792,73.928,72.684,71.924,70.64
-0.16000000000000003,-0.16000000000000003,7.191873883972168,5.88472863861084,4.772143630523682,3.875686885910034,3.1325044370269777,2.5704420877075194,2.1114939074707033,1.7242371676635742,1.4602124081420897,1.228546764602661,1.0417139059066773,0.9066733181381226,0.8073828654479981,0.7083073571395874,0.6518823189926147,0.6058456105613709,0.5539718141841888,0.5211742188835145,0.49686193821907043,0.47749249384880066,0.45187877787590025,0.4402523094749451,0.4362899471282959,0.42874389021873477,0.4265167304801941,0.42745163919448853,0.42946606470108034,0.4235990832924843,0.4305549584579468,0.43953883769989016,0.4559988739681244,0.4654358683395386,0.47674888162612916,0.48833567632675173,0.5040274671316147,0.523893934249878,0.553961300983429,0.5607421215438843,0.5885758533382416,0.6208568276786804,0.641123121585846,0.6659393329620361,0.6984796724891663,0.7413756019210815,0.761783058052063,0.8002566107177734,0.8530641861343384,0.8965065650749207,0.9364457428741455,0.9941671020126343,1.046930638408661,38.332,42.272,46.88,51.364,56.2,60.86,64.56,68.584,71.5,74.528,76.536,78.808,80.504,82.176,82.82,83.776,84.744,85.348,85.736,86.196,86.916,87.028,86.812,87.272,87.128,87.144,86.936,86.784,86.724,86.444,85.984,85.712,85.2,85.036,84.54,84.26,83.168,82.94,82.148,81.184,80.916,79.8,79.384,78.088,77.536,76.676,75.452,74.424,73.476,72.292,71.264
-0.12,-0.12,7.224522842864991,5.961981272125244,4.794217384490967,3.921630964431763,3.1700067003631593,2.5926792671203613,2.108663879699707,1.7500567264175415,1.4644459699630736,1.2269779679489137,1.0548995022583008,0.9245983565521241,0.7943400310897827,0.7196481093788147,0.6506867338752746,0.5970411793136596,0.5617651092910767,0.5146363909339905,0.49387752492904663,0.4756704034805298,0.456272058801651,0.43665963755607606,0.4303716207408905,0.4263389450454712,0.4278971292591095,0.41775889029502866,0.4219699016666412,0.42363680477142335,0.4254434292984009,0.443169439496994,0.44983627358436584,0.45913833488464356,0.46753843309402465,0.4855176898765564,0.5018327811813355,0.517919037475586,0.5407702758216858,0.5557533695220948,0.5694471077442169,0.6042070519065857,0.626844217262268,0.6503936268806457,0.7033865474319458,0.7256234170913697,0.7605104421234131,0.7951953937530517,0.8386294657707214,0.874159826889038,0.9407212553405762,0.9749965374755859,1.0238441302108765,38.66,42.272,46.784,51.128,56.212,60.32,64.664,68.192,71.436,74.288,76.956,78.736,80.38,81.74,83.332,83.984,84.772,85.596,86.016,86.212,86.796,87.156,87.124,87.228,87.024,87.188,86.932,87.016,86.728,86.364,86.232,85.984,85.676,85.176,84.86,84.156,83.336,83.192,83.02,81.936,81.34,80.472,79.504,78.716,77.824,76.928,75.78,75.116,73.772,72.768,71.564
-0.07999999999999996,-0.07999999999999996,7.276483289947509,5.955547234649658,4.880971680603027,3.9238633708190918,3.1997500365448,2.6065874365997312,2.13179146736145,1.7361157537078857,1.4703813175201417,1.2540070662498475,1.063838755645752,0.9322029425621032,0.8139101566314697,0.7181729337120056,0.6596811312866211,0.6026917825222016,0.5633055367088318,0.5193462666130066,0.49728693811416624,0.48293961849212647,0.45699110498428347,0.44133895515680316,0.43630319229125974,0.4288999750328064,0.41754535148620603,0.4155464237046242,0.42292652015686033,0.4201154769086838,0.4287045455551147,0.4366786561775208,0.44326287125587466,0.45144470891952515,0.4690595259666443,0.4841184736061096,0.4874921042251587,0.50614915391922,0.5301178386974335,0.54563894947052,0.5773429907226563,0.5888285418701172,0.6261996954536438,0.6506620329093933,0.6771383859634399,0.7127704933452607,0.7510944944381713,0.7941425538444519,0.8265627049827575,0.8665742820739746,0.9108810655975342,0.9623603949356079,1.0271528999710082,38.544,42.34,46.844,51.544,55.876,60.456,64.48,68.552,71.74,74.032,76.74,78.752,80.368,81.896,82.892,83.904,84.712,85.584,85.896,86.332,86.764,87.06,87.328,87.308,87.304,87.336,87.056,87.232,86.836,86.504,86.424,86.268,85.68,85.32,84.868,84.404,83.944,83.328,82.692,82.24,81.284,80.516,79.976,79.188,78.072,77.188,76.184,75.28,74.188,73.48,71.836
-0.040000000000000036,-0.040000000000000036,7.404155660095215,6.0338461392211915,4.9222556015014645,3.99263648727417,3.2435679460906983,2.660341230697632,2.173905768508911,1.7720959009933472,1.4940540069580077,1.2651380907821654,1.08864695854187,0.9342419820594787,0.8180986227035523,0.7253729943084717,0.6622372222471237,0.607692775440216,0.5590258684921264,0.5295996387863159,0.4955937573623657,0.47027092754364014,0.4550988639831543,0.44033870473861697,0.4300111350440979,0.42250373668670654,0.420407126121521,0.4223987963294983,0.4234739196777344,0.4241453494119644,0.42643225624084474,0.4377499754714966,0.4417907876586914,0.45360425241470337,0.4611210892868042,0.48160987901210783,0.48954843593597414,0.50157258477211,0.5269600392723084,0.5521564520072937,0.563078382511139,0.5880985401725769,0.6195636101913452,0.6351759663009644,0.6672110698699951,0.703268602809906,0.7342720324325561,0.7828795102310181,0.81056128698349,0.8541244355201721,0.8981671820640564,0.959401311378479,1.007840460357666,38.2,42.772,47.016,51.268,55.816,60.168,64.084,68.256,71.428,74.012,76.256,78.6,80.316,81.996,82.912,84.044,84.852,85.468,85.988,86.488,86.844,86.876,87.208,87.264,87.344,87.076,87.196,86.972,86.776,86.516,86.428,86.024,85.776,85.348,85.008,84.74,83.968,83.268,82.92,82.136,81.636,81.144,80.412,79.2,78.688,77.684,76.776,75.968,74.908,73.564,72.644
0.0,0.0,7.449253127593994,6.135133260803222,5.009168240280151,4.092026902770996,3.3113672300720216,2.665298301086426,2.185293889427185,1.821187215309143,1.513940674057007,1.2694234001922606,1.085668814086914,0.9341599414968491,0.8338681808662415,0.7355622947502136,0.6735698379898071,0.6039882825279236,0.5621213231658936,0.5256510882616043,0.49798749311447144,0.4719823136806488,0.46121333430290223,0.4444676058197021,0.4351245923137665,0.419915927028656,0.4194659767532349,0.4208758351135254,0.416704342250824,0.4298621321630478,0.43400004400253295,0.43721524681091306,0.4424341884422302,0.45132741300582885,0.4635031053256988,0.47929114419937136,0.4932507099723816,0.508751570034027,0.5266751174163818,0.5443150257110596,0.5661226716232299,0.581536964263916,0.6138216481781006,0.6375341948127746,0.6704791445541382,0.6992792317581177,0.7345276089668273,0.7707847300148011,0.8131652290344238,0.847947477684021,0.9028852847862243,0.959827685546875,1.0084043914794922,38.48,42.6,46.492,51.148,55.448,60.056,64.52,67.848,71.036,74.228,76.456,78.672,80.1,81.684,82.952,84.048,84.684,85.644,85.884,86.712,86.764,86.924,87.068,87.428,87.512,87.404,87.412,87.1,86.716,86.832,86.48,86.324,85.992,85.452,85.192,84.536,84.088,83.632,82.916,82.388,81.496,81.332,80.408,79.436,78.736,77.724,76.704,76.268,74.788,73.516,72.424
0.040000000000000036,0.040000000000000036,7.556627892913818,6.266325174560547,5.106184656677246,4.11456212890625,3.357265453643799,2.75389274017334,2.252081895828247,1.8510655778503418,1.5187004160690307,1.2965734283447266,1.1157564226531982,0.9588500227928162,0.833370219783783,0.7383659767913818,0.6652453420066834,0.6201039017772675,0.5722590132617951,0.5342209063339234,0.5040350785446167,0.48844446264266966,0.4657519020366669,0.4408776863574982,0.4296199619579315,0.42962652607917784,0.4290287776184082,0.4180855134010315,0.4197932668685913,0.4263241876602173,0.42886409463882447,0.4318520037555695,0.4451199320983887,0.44931011598587034,0.4681247043132782,0.47779907547950745,0.4890052100944519,0.5068285944461822,0.5222304376983643,0.54022930727005,0.5568876697349548,0.5810887809848786,0.6173497891235351,0.6365525131988525,0.6654286647796631,0.6971108820629119,0.7294538191223144,0.7747156654548645,0.8095878966331482,0.8487785000228882,0.8973809451293945,0.9529508879280091,1.0039301293945313,38.392,42.028,46.44,51.104,55.572,59.58,63.668,67.512,70.936,73.8,76.284,78.544,80.192,81.584,82.844,83.872,84.38,85.188,85.96,86.096,86.596,87.256,87.292,87.336,87.268,87.336,87.264,87.116,87.068,86.772,86.448,86.16,85.576,85.368,85.328,84.68,84.24,83.888,83.312,82.592,81.724,81.192,80.572,79.888,79.024,77.864,77.188,76.192,75.12,73.984,72.768
0.08000000000000007,0.08000000000000007,7.684388207702637,6.352007667083741,5.215950244140625,4.262724731750488,3.4301795433044435,2.8010543644714354,2.2882043169403077,1.8970479694366456,1.5578700159454346,1.3350444995880126,1.1229645459365845,0.9735172763252258,0.8454257379341126,0.7554329590988159,0.6826604344558715,0.6217852438926696,0.5737643653488159,0.5404580990695953,0.49975116327762603,0.47960157264709474,0.46479497423171995,0.45214088411331177,0.4371974764919281,0.43610893798828126,0.43010793420791626,0.4206689389038086,0.42651739087104795,0.4277782091808319,0.43514203740119933,0.44129238887786865,0.44559660917282107,0.4510347241783142,0.4612171105766296,0.4753756094074249,0.48672143133163454,0.5053282822799683,0.5146321593284607,0.5461989496612549,0.5577271801280975,0.5846863747406006,0.6069614328098297,0.6271105929899216,0.6622700696372986,0.7006774305534362,0.7396261049842835,0.7602727891921998,0.8030993209266662,0.8449506011581421,0.8959926399993896,0.9419443759155274,1.0032053149032594,38.648,42.124,46.04,50.528,54.828,59.076,63.6,67.252,70.764,73.204,75.948,78.36,80.096,81.62,82.732,83.708,84.672,85.28,86.124,86.236,86.444,86.88,87.104,87.088,87.26,87.292,87.192,87.048,86.988,86.648,86.528,86.224,85.952,85.456,85.012,84.64,84.4,83.584,83.5,82.56,82.012,81.524,80.824,79.74,78.708,78.308,77.252,76.456,75.204,74.208,73.136
0.1200000000000001,0.1200000000000001,7.91701221282959,6.486832729949951,5.334318821868896,4.363639223480225,3.5418954133605958,2.8754551776885986,2.342701853942871,1.9493412740325928,1.6091375509643555,1.3537158238601685,1.1602974426460266,0.9843049252510071,0.8723996127510071,0.773658169965744,0.6937943323516845,0.6353618071365357,0.5826756468391419,0.5454908611869812,0.5169157562637329,0.4834496450233459,0.46589534072875977,0.45821059925079344,0.4431401316833496,0.4430858141136169,0.43309936395645143,0.4266933473587036,0.43087607149124146,0.4345385990524292,0.4327127912712097,0.4373165952301025,0.44620055191040037,0.4577418592453003,0.47545138500213624,0.47992593784332277,0.49742457204818724,0.5104717297458649,0.5293499726104737,0.544645129032135,0.5682427202606202,0.587425168952942,0.6079540677070617,0.6386196823501586,0.6756129611206054,0.6873401432037354,0.7349087823677063,0.7660855516052246,0.8085204689788819,0.8542428754806518,0.8975516367340088,0.9559905307388306,1.007151786289215,38.3,42.216,45.872,50.192,54.332,58.804,62.976,66.824,70.296,73.0,75.476,78.06,79.768,81.3,82.388,83.496,84.288,85.188,85.768,86.412,86.72,86.716,87.076,87.04,87.224,87.3,87.22,87.032,86.992,86.764,86.34,86.228,85.54,85.532,85.308,84.76,84.432,83.768,83.08,82.692,82.268,81.256,80.248,80.056,79.116,78.052,77.316,76.34,75.728,74.276,73.268
0.15999999999999992,0.15999999999999992,8.036130304260254,6.648322637176514,5.4815094461059575,4.439629381866455,3.641329744186401,2.969566254119873,2.4380437586975097,2.015392096824646,1.6753494664764403,1.4019524277877808,1.185907401008606,1.0281537428665162,0.9010354603385925,0.8011945860099793,0.706252124671936,0.6483604817771912,0.5977910577011109,0.547265300283432,0.5288725832939148,0.4947201950263977,0.47365821743011477,0.4601269801712036,0.44545770695686343,0.44493691415786746,0.43621588832855224,0.4302278586101532,0.43083193859100344,0.435084955368042,0.4409054047012329,0.444842294588089,0.45761284694671633,0.46090356544494626,0.477389341468811,0.48338608081817624,0.49629112758636473,0.5106326492118836,0.5346072884178161,0.5408547326660156,0.5679266903495789,0.5882926974201202,0.6240837707710266,0.6481873394393921,0.6638765538406373,0.7084031613349915,0.7389461144924164,0.7851590311622619,0.812533630027771,0.8621716667938233,0.905065370388031,0.972242388381958,1.0183102327346802,38.24,41.764,45.676,49.76,54.32,58.416,62.36,66.108,69.612,72.46,74.872,77.212,79.24,80.652,82.156,83.26,84.14,85.284,85.668,86.096,86.6,86.668,86.916,86.992,86.904,87.22,87.216,86.884,86.824,86.688,86.06,85.908,85.56,85.636,85.124,84.716,84.128,83.952,83.376,82.696,81.776,81.332,80.92,80.096,79.04,78.044,77.56,76.272,75.5,74.184,73.224
0.19999999999999996,0.19999999999999996,8.254633571929931,6.8244402513122555,5.656097830276489,4.599489072418213,3.756782730255127,3.072530809173584,2.5329806995391846,2.0777631341934204,1.7174030937194824,1.4639508709716798,1.2312187950706481,1.0518912434005738,0.9133690506362915,0.8173734276390076,0.7330710809707641,0.6614223128128052,0.6064794242858886,0.571430268573761,0.5362695474624634,0.5098518729877471,0.48455172520637513,0.4752698277854919,0.45328987581014635,0.449417969789505,0.4415904240989685,0.4316535967254639,0.4380746132850647,0.43834688954353335,0.45287853091239927,0.44594058919906615,0.46180808528900147,0.4754388792133331,0.4812323907661438,0.48469846422195434,0.5049041646289826,0.5163240973949432,0.53660258436203,0.5561153332138061,0.5716519873619079,0.6028922232437134,0.6206868594360352,0.6528858742523194,0.6824823926353455,0.7125188613319396,0.7362738495826722,0.7959720359039306,0.8198813193511962,0.8809489720726014,0.9211559934616089,0.9745383298110962,1.0279789971923827,38.12,41.384,45.4,49.312,53.432,57.572,61.784,65.504,69.048,71.752,74.584,76.896,79.032,80.12,81.752,83.156,84.02,84.824,85.288,85.756,86.312,86.46,86.848,86.828,87.248,87.08,86.868,86.996,86.796,86.744,86.328,85.824,85.476,85.584,84.828,84.8,84.212,83.66,83.072,82.412,81.864,81.404,80.652,79.904,79.136,77.88,77.54,76.088,75.392,74.316,73.12
0.24,0.24,8.465000911254883,7.0419832345581055,5.795468402557373,4.804524257507325,3.9388228788757322,3.2042490548706053,2.631629501953125,2.17747467086792,1.8120707947158814,1.5129115871238707,1.269131616706848,1.0885440756988525,0.9421488641357422,0.8358943121910095,0.7469669030952454,0.6773547163391114,0.6198609198951721,0.5839795329666138,0.5375555639076233,0.519399478931427,0.49606059659957885,0.4743613887023926,0.46440155693054197,0.4628508346176147,0.4561273543787003,0.4442272191810608,0.44933444271087647,0.44671992219686507,0.4608560894489288,0.4594657062530518,0.4603252300167084,0.4741040341758728,0.48344697138786313,0.49903081176757813,0.5118944054794311,0.5291237993812561,0.5468910949993133,0.5643322773551941,0.5832831924438476,0.6127323998260498,0.6239830782699585,0.6570801506233215,0.6982336364555359,0.7208211592102051,0.7626544215393066,0.7884891880989074,0.8454971437454224,0.8813167695617676,0.9344916106414795,0.9934735188293458,1.0534572231292725,37.672,41.088,44.624,48.36,52.444,56.988,61.012,64.512,67.992,71.168,73.964,76.3,78.272,80.212,81.52,82.856,83.684,84.488,85.32,85.688,86.228,86.572,86.796,86.652,86.72,86.892,86.772,86.836,86.448,86.3,86.32,85.828,85.584,84.968,84.984,84.34,83.872,83.52,83.176,82.472,81.984,81.404,80.5,79.768,78.892,78.208,77.244,76.516,75.304,74.332,72.884
0.28,0.28,8.717951627502442,7.233888077697754,6.052396638336182,4.970889747924804,4.082078807907105,3.342940728302002,2.766575904083252,2.2753033279418946,1.8818113716888427,1.567648558807373,1.3261169604492187,1.1225964422798156,0.9893241707801819,0.8617009728431702,0.7756912514781952,0.6969876685523987,0.6440079581069946,0.5951482148170472,0.5533450166893006,0.5231540075683594,0.5043886456871033,0.4868250712966919,0.4688165700864792,0.4639733376407623,0.4616993225669861,0.45691276467323305,0.4529929461479187,0.4578463945388794,0.46131307809829714,0.4683428437805176,0.47363643235206604,0.4838966457939148,0.49201593044281006,0.5086999799633026,0.5157577709197998,0.5322068922710419,0.5613949067115783,0.5734397121620178,0.5903602532577514,0.6195287731933594,0.6417147154998779,0.665871069393158,0.6971020940589905,0.7364429523658752,0.7720989850616455,0.808984183177948,0.8533081673622132,0.9055082597732544,0.9549895270919799,1.013961947517395,1.0721275485801698,37.332,40.796,43.8,47.844,52.088,55.936,59.756,63.816,67.276,70.128,73.404,75.992,77.84,79.732,81.08,82.396,83.244,84.396,85.004,85.736,85.996,86.04,86.436,86.592,86.748,86.776,86.752,86.492,86.34,86.16,85.98,85.56,85.336,85.064,84.756,84.416,83.568,83.22,82.836,82.46,81.776,81.112,80.348,79.572,78.768,78.004,76.924,76.024,75.088,74.088,72.752
0.32000000000000006,0.32000000000000006,8.981512154846191,7.5360643803405765,6.2697605310058595,5.195099098358154,4.26592412689209,3.4954958627319335,2.8911673873901367,2.367870804595947,1.984990075073242,1.6559794832611083,1.3736066181182862,1.1835409498214722,1.022533339576721,0.9017794829940796,0.8004527319526672,0.7270638360023498,0.6502637707138061,0.6130387690162659,0.5761596325111389,0.5463302851867676,0.5214917459011078,0.4960416742706299,0.4857708810997009,0.47902327629089353,0.46929170478820803,0.46971509189605715,0.4637730301761627,0.46614715500354764,0.46867668330192563,0.476130090713501,0.4912545135307312,0.48974392062187194,0.5035272496700287,0.5118617735290527,0.5274583666801452,0.5457586357450486,0.5601497597694397,0.5975382961750031,0.6027764664649964,0.6426665126419068,0.6591453998756409,0.6865665055847168,0.7144966095924378,0.7533323535346985,0.7905991971588134,0.8431733603858947,0.8714183697128296,0.9233466124153137,0.9736655702972412,1.0335555012512208,1.1024990956497192,37.176,40.16,43.124,46.968,50.912,55.172,59.064,62.824,66.372,69.616,72.86,75.056,77.38,79.176,80.728,81.928,83.216,84.02,84.484,85.228,85.6,86.156,86.284,86.304,86.424,86.432,86.436,86.252,86.404,86.108,85.632,85.508,85.34,84.856,84.592,84.204,83.764,82.848,82.736,82.0,81.188,80.888,80.128,79.396,78.452,77.344,76.852,75.7,75.008,73.564,72.664
0.3600000000000001,0.3600000000000001,9.324011689453124,7.828472871398926,6.548023591461182,5.429151837158203,4.459888878631592,3.6691656787109377,3.0243689192199708,2.5191943877410887,2.0809965091705322,1.7393105236053468,1.4667970194244384,1.2431126958656311,1.0895093712043762,0.9332370309829712,0.8355155828475952,0.7500319139671325,0.681288859462738,0.6309445456123352,0.5971969653892517,0.5573740742492675,0.5372277738380432,0.5208268623161316,0.4937169158554077,0.4881083502483368,0.48028655834198,0.48086700720787046,0.47511050045013425,0.48250596649169925,0.48833865840911866,0.48390141679763793,0.4997777884864807,0.5032859561824798,0.5235235594081878,0.5330645996665955,0.5486977033519745,0.5699099841117858,0.5774171158218384,0.5988366998672485,0.6283560779380798,0.646272420463562,0.6754143600845337,0.7033169549179077,0.7382565451812744,0.7795555540084839,0.8050017037773133,0.8498309373474121,0.9008645799255371,0.950201089477539,1.0071178836631776,1.065262011756897,1.1257519331359864,36.812,39.412,42.476,46.304,49.604,54.032,57.996,61.472,65.116,68.208,71.616,74.46,76.376,78.656,79.992,81.128,82.656,83.66,84.052,84.888,85.276,85.528,86.232,86.132,86.092,85.9,86.12,85.9,86.036,85.932,85.444,85.492,84.868,84.74,84.284,83.824,83.38,83.04,82.404,81.624,81.052,80.404,79.92,78.988,78.504,77.32,76.392,75.548,74.368,73.46,72.224
0.40000000000000013,0.40000000000000013,9.725982637329102,8.146796289978028,6.807850998687744,5.670165739898682,4.696078174591064,3.8937288788604736,3.1919555939483644,2.6582300827789305,2.198596455192566,1.8389564655303956,1.5395818741607665,1.314691923751831,1.1376188092422486,0.9791521257400513,0.8676877660369873,0.7837441640281677,0.712912569770813,0.6555838991737366,0.6049552449989319,0.5795359601402282,0.5488748056125641,0.5342785848426819,0.5167258488845825,0.49881901693344116,0.4985355150699615,0.49116576296806336,0.488298642578125,0.4925509395599365,0.4896173018550873,0.5046350780773163,0.5138772705125809,0.5185855790901184,0.5352930420398713,0.5449167049598694,0.5547345514965057,0.5775895356559754,0.5905468004417419,0.615323727760315,0.6405774960899353,0.6716488292980194,0.6927215809249878,0.7231388815689087,0.7542659866333008,0.789790372428894,0.8376820628166198,0.8808626320266724,0.9326705651664734,0.9874231726264954,1.0457938126373292,1.0994160463523865,1.1734982806015015,36.136,38.852,42.092,45.12,48.844,52.536,56.78,60.344,64.436,67.416,70.692,73.52,75.684,78.028,79.544,81.14,82.028,83.18,84.072,84.516,85.008,85.336,85.48,85.796,86.028,85.928,85.86,85.788,85.696,85.464,85.208,85.084,84.784,84.372,84.172,83.724,83.184,83.084,82.076,81.284,80.988,80.208,79.676,78.748,77.932,76.992,75.748,75.164,74.02,73.112,71.688
0.43999999999999995,0.43999999999999995,10.079664418029784,8.510190639038086,7.152119623718262,5.980338818664551,4.945342232513427,4.123197247772217,3.4358683908081056,2.8252628816223146,2.3424529753112795,1.9456051013946534,1.6482762126541137,1.4014929280853272,1.1760331515312195,1.0414755734157561,0.9012615113830567,0.8287460592651367,0.7396389436149597,0.6913820830154419,0.630418485546112,0.6032696203041077,0.5788547043991089,0.5489430975914001,0.5297630573081971,0.5191454979515076,0.5151200459098816,0.515841564502716,0.5112348802375793,0.516119613199234,0.5211116830158233,0.5151852316379547,0.5284500775146485,0.5428346125602722,0.5496659788131714,0.5585295780563354,0.5772292376899719,0.5940772806167602,0.6115289824676514,0.6386943958759308,0.6595455898094177,0.6798607320976258,0.7218314811325073,0.7403340703964233,0.7782197394561767,0.819470762386322,0.871158893661499,0.9090126822471619,0.9672220803642273,1.020554460887909,1.0916535774993896,1.1523365126419067,1.212947420387268,35.692,38.272,40.724,43.916,47.748,51.32,55.192,58.928,63.04,66.432,69.536,72.268,75.032,76.784,78.896,80.352,81.576,82.576,83.476,84.088,84.592,85.036,85.308,85.7,85.432,85.568,85.464,85.44,85.232,85.188,84.748,84.4,84.264,83.972,83.42,83.22,82.836,82.284,82.044,81.22,80.424,79.692,79.184,78.408,77.372,76.796,75.66,74.824,73.368,72.264,71.148
0.48,0.48,10.477987865905762,8.902034202575683,7.5282667733764645,6.296361561584472,5.277251381912231,4.385612323760986,3.6336719441223146,3.0236335624694823,2.493797300567627,2.0685569802093506,1.7614611414718628,1.4653614161300659,1.2686244466018677,1.1043315740585327,0.9726964018821717,0.8639931683731079,0.784058126411438,0.71742003490448,0.6552369184303284,0.6208424824905395,0.5975676031303406,0.564875250492096,0.5527421250534058,0.5372360391807556,0.5313042607879639,0.5290879288196564,0.5249468839454651,0.5286155847549439,0.5338591469383239,0.5366416411590577,0.5523572867584229,0.5582879626846313,0.5681247836112976,0.5843882529067993,0.602741281862259,0.6221901278686524,0.634350661277771,0.6653716499328614,0.6914417189025879,0.722035438861847,0.7484031559753418,0.7743894967651367,0.8207164550590516,0.8498468043518066,0.8976226058959961,0.9478382145690918,0.9963135396766662,1.074045195541382,1.1232350689125061,1.206633166332245,1.2738676853561401,34.676,37.296,39.896,42.836,46.24,49.88,53.716,57.584,61.692,65.244,68.168,71.308,73.604,76.172,77.744,79.72,80.896,81.98,83.136,83.764,83.984,84.912,84.692,85.012,84.968,85.088,85.312,85.16,85.06,84.664,84.332,84.344,84.084,83.64,83.108,82.844,82.528,81.82,81.084,80.832,80.056,79.3,78.444,77.932,77.12,76.448,75.22,73.796,73.172,71.404,70.732
0.52,0.52,10.926644885253907,9.375145187072754,7.901029011535645,6.675989967041016,5.576998214263916,4.635382905578613,3.8649262425994872,3.2445641094970705,2.6642662231445313,2.2321766789245605,1.8762766822814942,1.5905355113601685,1.3734813634872436,1.1698654361915588,1.0327961251831055,0.9083167036628723,0.8166791535949707,0.7585604889297486,0.6984303885650635,0.6594882505893708,0.621349520149231,0.606430321674347,0.5754181890296935,0.5624971724510193,0.5522028574943543,0.5538536437988282,0.552697137413025,0.5497179425048828,0.5482064663696289,0.5546741774988174,0.5663568189239502,0.5856524144554138,0.5981308437538146,0.6071704736614227,0.6185803244113922,0.6399178510093689,0.6671946689224243,0.6908945471763611,0.7125924191665649,0.7422490975999833,0.7762848558235168,0.8082230548477173,0.8517503358840942,0.8979779364395142,0.9431819223976136,0.9917789388084411,1.0428771934509278,1.1092832020568848,1.1809340048217774,1.2575059467315675,1.328563059310913,34.228,36.204,38.676,41.688,44.896,48.62,52.472,56.076,60.372,63.52,66.796,69.852,72.52,74.808,76.548,78.64,80.288,81.216,82.188,82.824,83.468,83.768,84.38,84.604,84.644,84.672,84.752,84.636,84.496,84.476,84.152,83.752,83.432,83.38,82.912,82.364,81.784,81.056,80.776,80.432,79.348,78.848,78.36,77.188,76.396,75.32,74.376,73.448,72.26,70.992,69.804
0.56,0.56,11.44071547821045,9.823329503173827,8.369505913085938,7.071913661804199,5.935441530609131,4.9407452554321285,4.111647744064331,3.441861477127075,2.871692859649658,2.4071713469696046,2.016706960372925,1.7031110623168946,1.4664853940963745,1.257046061515808,1.0962517454528808,0.9795403153610229,0.8707491942214965,0.8020296590042114,0.7412505752754212,0.6866632826566696,0.6488736897659302,0.6202251525497436,0.6051924669647217,0.6003958111000061,0.5798239362239838,0.5727581594848633,0.5707486162900924,0.5697771190357208,0.5741794804954529,0.58467104637146,0.5974426744222641,0.5991419812393188,0.6128899787139892,0.6267490833759308,0.6515029100799561,0.6720132860183716,0.6983685109901429,0.7233380849456787,0.7509268431472779,0.7803822724914551,0.8173237297439575,0.8561625580215454,0.8875547246170044,0.9438458176231385,0.9927951107406616,1.0490875222396852,1.0903054471206666,1.1709242972183227,1.2501269522857665,1.3173696627616882,1.4161289181900025,33.452,35.076,37.388,40.448,43.58,47.128,51.088,54.66,58.304,62.564,65.176,68.452,71.14,73.544,75.98,77.532,79.36,80.3,81.504,82.184,82.936,83.44,83.688,83.876,84.072,84.224,84.152,84.224,84.044,83.848,83.352,83.344,83.044,82.916,82.432,81.648,81.224,80.7,80.192,79.692,78.968,78.148,77.244,76.628,75.496,74.896,73.904,72.708,71.564,70.448,68.776
0.6000000000000001,0.6000000000000001,12.002508207397462,10.346879569396974,8.842518858337403,7.492043213806152,6.320735464172364,5.304129116821289,4.4430966250610355,3.7376931983947754,3.094988842163086,2.5983019452285765,2.188831492385864,1.8459484156036376,1.5967893141555787,1.3741642693328857,1.188663955192566,1.053384151649475,0.9445066118621827,0.8559776343250275,0.7804235858154297,0.7377804020881653,0.6886570732879639,0.6556446594429016,0.631871734828949,0.6272894926071167,0.6070078309249878,0.6074314128160476,0.5975491071891784,0.6004880547714233,0.6131723240661621,0.609097005405426,0.6236242967414856,0.633852542552948,0.6548934062194824,0.6679298826789856,0.6821949838066101,0.7063689911460876,0.7314160972976684,0.7484839684677124,0.7834903544425964,0.8120393630981445,0.8577417849159241,0.9087189868164063,0.9395574610137939,0.9854620329189301,1.0464588592147828,1.1165176997756958,1.1729456182479858,1.2429450214385986,1.3066452013397216,1.4117124289703369,1.4901861331939696,32.276,33.812,36.116,38.976,41.884,45.444,48.888,53.012,57.06,60.408,63.576,66.852,69.492,72.316,74.172,76.324,77.892,79.168,80.536,81.268,82.096,82.672,83.208,83.2,83.46,83.532,83.648,83.6,83.376,83.472,83.008,82.98,82.108,81.816,81.852,81.16,80.808,80.004,79.704,79.288,78.132,77.456,76.652,75.828,74.848,73.836,72.772,71.528,70.764,69.216,67.964
0.6400000000000001,0.6400000000000001,12.54930865020752,10.863383661499023,9.351929378051757,7.994956107788086,6.757114399719239,5.715563648376465,4.784470027313232,4.037342466125488,3.3559774701690674,2.8120519932556154,2.3794033827209473,1.997673221359253,1.7102615787124633,1.4682770706939696,1.283462048072815,1.1494307825088501,1.0115469197463989,0.9200220147895813,0.8459761117362976,0.7878750396347046,0.7399047194290161,0.7068821292591095,0.6817419732856751,0.6575044903564453,0.6409836276626587,0.637500594367981,0.632522338142395,0.6376155167770385,0.6380337490844726,0.6453456351661682,0.6658159490966797,0.6707092421722413,0.6857228126716614,0.7032928391647338,0.7267089716720581,0.7531534950637817,0.7671312538528442,0.7924988508987427,0.8407325606536865,0.8665449909973144,0.9065873304748535,0.9530919612312317,0.9961646025848389,1.0509540647506714,1.118259039955139,1.1781210712814332,1.2511735732269287,1.3087903270339967,1.3920193180084228,1.4992010886383056,1.5954417819213866,31.392,32.748,34.908,37.512,40.376,43.424,47.408,51.096,54.86,58.776,62.112,65.304,67.92,70.928,73.076,74.916,76.592,78.184,79.424,80.416,81.148,81.708,82.176,82.82,82.86,82.992,83.336,82.724,82.812,82.524,82.54,82.212,81.844,81.556,80.96,80.488,79.932,79.884,78.936,78.168,77.248,76.488,75.988,74.932,73.732,73.0,71.824,71.072,69.676,68.16,67.164
0.6799999999999999,0.6799999999999999,13.254093984680177,11.540622317199707,9.935972647094726,8.477380652008057,7.232267462463379,6.121765433044434,5.207588526000976,4.349573201141357,3.667945376739502,3.0672729067230224,2.609000463027954,2.2125074942398073,1.8829432052612305,1.6282137351226806,1.3886285815811157,1.2401242456054689,1.0906096934509277,0.9938815808486938,0.916841756362915,0.8336408079719544,0.7949017803573608,0.7562011198043823,0.716856830368042,0.6999154926681519,0.6850588856506348,0.6842070446968078,0.6704815202331543,0.679794914932251,0.6779345963478088,0.6880565817642212,0.6927539990997315,0.6961592719268799,0.7298145365905762,0.7583524115371704,0.7642519071388245,0.7994887706184387,0.8225674026679992,0.8666960893440246,0.8800253053092957,0.9262328367996215,0.9728779857635498,1.0281501909637452,1.066481524887085,1.1175867190361024,1.1842326597976685,1.2490504677581786,1.3246345139312745,1.4103285397338867,1.5052410439300536,1.6034196044158935,1.704878447189331,29.936,31.424,33.356,36.052,38.968,41.976,45.428,49.472,52.984,56.716,60.26,63.472,66.192,69.016,71.78,73.684,75.424,77.224,78.012,79.736,80.228,81.072,81.484,81.636,82.12,81.912,82.22,82.076,82.068,81.712,81.74,81.448,80.868,80.344,80.176,79.556,79.268,78.308,78.056,77.184,76.384,75.852,75.068,74.056,73.092,72.1,71.108,69.596,68.7,67.196,65.932
0.72,0.72,13.987987794189452,12.230941913452149,10.531785343627929,9.100877583312988,7.772659677734375,6.604332570648193,5.623866560516357,4.741770546875,3.9798863920593264,3.3807386516571043,2.8668705027770995,2.4392162614440918,2.057775065574646,1.7779809335327148,1.556463948841095,1.3653940731048584,1.190959345664978,1.0834482050704957,0.9868325992584228,0.9086962048339844,0.8522384458541871,0.8097542741394043,0.7844918737602233,0.7609603383636475,0.7359068763351441,0.7396527700805664,0.7157071349143982,0.7289001171112061,0.7159554792690277,0.7349972845172882,0.7373318137741088,0.7693055979156495,0.7594803082942962,0.7998304764175415,0.8233480470657348,0.8484953300094604,0.8797500799179078,0.9222153630638122,0.9490624910736084,0.9940732398986817,1.0358885231018067,1.082600214614868,1.1484618328285217,1.2100137113571168,1.2811441311645508,1.3348965813064575,1.450726413459778,1.53127233833313,1.6250904647445679,1.7172196222305298,1.8346369221496581,28.892,30.192,32.052,34.5,37.212,40.116,43.516,47.148,50.812,54.616,57.684,61.212,64.412,67.236,69.476,71.924,73.932,75.56,76.856,78.088,78.928,80.016,80.312,80.672,81.184,80.904,81.172,81.32,81.396,81.132,80.908,80.432,80.376,79.86,79.184,78.9,78.264,77.612,76.864,76.32,75.632,74.972,73.5,72.516,71.912,71.268,69.704,68.656,67.068,65.8,64.364
0.76,0.76,14.770934048156738,12.938850644836426,11.246867295532226,9.76047028060913,8.360795916900635,7.183699617004395,6.079249054260254,5.171580452423096,4.397917428894043,3.7296585864257814,3.158015281639099,2.65646453956604,2.306752547454834,1.9873656352996827,1.7185303368377685,1.505295853805542,1.3280777457809447,1.201955680618286,1.09205710395813,1.002037826499939,0.9407300741004944,0.8902058443641663,0.837909630203247,0.8195788980102539,0.8003819858169555,0.7862318131256103,0.7819590511703491,0.769902042427063,0.777677575340271,0.791207103843689,0.7920426846694947,0.8080485276794434,0.8415714713668824,0.8691970643043518,0.8868688599777221,0.9127285571289062,0.9348658975791931,0.9998376173305511,1.0230786216163634,1.0754483352279662,1.1289105642700195,1.1811953567886353,1.2396969095993042,1.3092082137298584,1.385400601119995,1.4610842029571534,1.5527730160522462,1.6445763302230836,1.7420673627471923,1.858712045249939,1.9837134561157226,27.408,28.812,30.572,32.864,35.256,38.056,41.356,45.16,48.804,52.288,55.628,59.056,62.232,65.024,67.976,69.956,72.208,73.612,75.212,76.432,77.56,78.368,79.184,79.616,79.904,80.124,80.24,80.3,80.032,79.992,80.188,79.664,78.868,78.688,78.244,77.908,77.564,76.348,75.908,75.056,74.412,73.452,72.624,71.396,70.44,69.668,68.144,67.244,66.088,64.772,63.152
0.8,0.8,15.679154196166992,13.704127056274414,12.064624039611816,10.432625613098145,9.07087130645752,7.747489583435058,6.621921695251465,5.642234200744629,4.816748420410156,4.111543069686889,3.470947480621338,2.9636648664093017,2.554003295288086,2.2021463372421266,1.904205505065918,1.6663406914901733,1.489493187561035,1.3379045539855956,1.2231408445739747,1.1179221825790406,1.0198260747146606,0.9810032109260559,0.92894916847229,0.8971097601127624,0.8757342115211487,0.8551727903366089,0.8616864771652222,0.8455702318382263,0.8491525077247619,0.8582656031227112,0.8798214249610901,0.8839960198402405,0.9027988291549682,0.9352330289459229,0.955028296661377,0.9942191339111328,1.0229883465194702,1.0620272372817994,1.1238020231819152,1.167446403465271,1.232738137111664,1.284948228149414,1.355567088546753,1.419021792678833,1.5080025205230714,1.5949105396652221,1.674408939590454,1.7785897692871093,1.9127159292602538,2.03091211315155,2.162428062019348,26.244,27.416,28.992,31.196,33.388,36.488,40.064,43.212,46.572,50.02,53.516,56.768,60.048,63.136,65.296,68.292,70.28,72.22,73.556,74.98,76.16,76.6,77.768,78.412,78.4,78.936,78.916,79.156,79.084,79.104,78.34,78.292,78.092,77.58,76.988,76.66,76.004,75.68,74.596,73.92,72.788,71.708,70.988,70.36,68.932,67.956,66.92,65.96,64.256,63.108,61.74
0.8400000000000001,0.8400000000000001,16.583436147460937,14.647299289550782,12.848857492370605,11.175853769226075,9.719121614379883,8.384935141601563,7.26668066040039,6.159822326049805,5.294430718841553,4.5156308218383785,3.864972978057861,3.338352971572876,2.8354858377075196,2.4803303619384764,2.1459578569793702,1.894725212020874,1.6559271288871764,1.5003789265823364,1.3516601640701293,1.240638832206726,1.161585421218872,1.0928421494293212,1.0339907396316528,0.9996388159179688,0.9583261381530762,0.9454841797828675,0.9470683916091919,0.9288556282043458,0.9350263236236572,0.939852733592987,0.9519007016754151,0.9650243814945221,0.9931719955444336,1.0046272785568238,1.0422612613391877,1.0782025052261353,1.1341694380950929,1.1807465036201477,1.2059360193634032,1.2713890761184692,1.3401313556480408,1.392642459640503,1.4841753617095947,1.5583797479248047,1.6521249148559571,1.7559686879730225,1.8534357403564452,1.9540944488525391,2.082595973625183,2.2445836575317384,2.38731352394104,25.368,26.452,27.848,29.852,32.212,34.956,37.58,40.936,44.552,48.108,51.224,54.356,57.612,60.604,63.216,65.62,68.024,69.956,71.488,72.968,74.132,75.368,75.964,76.424,77.272,77.324,77.48,77.724,77.34,77.512,77.248,77.056,76.752,76.44,76.06,74.964,74.34,73.86,73.432,72.576,71.396,70.676,69.428,68.508,67.532,66.232,65.112,63.924,62.756,61.248,60.052
0.8800000000000001,0.8800000000000001,17.556289689331056,15.631564774169922,13.741112336120606,12.03621595916748,10.547395234680176,9.105937911071777,7.8304059861755375,6.788480237426758,5.816776898345947,5.02251434967041,4.287167460403443,3.7141631703186033,3.2090100779724122,2.770584610748291,2.4143684731292723,2.109184104232788,1.8608771730804443,1.6656622691345215,1.5330362393188477,1.391809762878418,1.2979267469024658,1.2144416132164002,1.1417519211578369,1.0872354573440552,1.076924971923828,1.0354000429534913,1.0338998052597046,1.0166996953010559,1.0369332161331177,1.0329636848449708,1.0540223706245422,1.0673200840759278,1.0887917306518555,1.1197375926971436,1.1666445034790038,1.1954359786224364,1.2314694841003417,1.2931186569595337,1.3338300841903687,1.4113141802215576,1.478739436569214,1.5508751165008545,1.6208786503601074,1.7127452095031739,1.812631636390686,1.9327303060531615,2.035796144180298,2.142031207008362,2.292826894760132,2.438790502700806,2.615826458282471,24.236,25.196,26.616,28.404,30.492,33.008,36.124,39.048,42.292,45.488,48.924,51.916,55.012,58.26,60.844,63.652,65.656,67.844,69.42,70.912,72.284,73.188,74.176,75.016,75.352,75.992,75.676,76.244,76.136,76.108,75.788,75.644,75.012,74.732,74.08,73.776,73.184,72.092,71.688,70.88,69.908,68.86,67.932,66.932,65.744,64.872,63.48,62.308,60.616,59.58,57.936
0.9199999999999999,0.9199999999999999,18.67783400756836,16.653962216186525,14.681291660461426,12.994128083190917,11.338888218383788,9.923853680114746,8.638238498840332,7.465921092529297,6.44807162979126,5.562009915466309,4.799942210693359,4.167709134368897,3.612030055465698,3.1582441202545164,2.758657627029419,2.4215370183563234,2.153206837692261,1.9320168704986573,1.7501134917449952,1.6004875280380249,1.4710630324172973,1.3741369012832643,1.3053006343841553,1.2518718379974365,1.1932305087852477,1.1570141787338257,1.1559644286346435,1.132652350692749,1.1604160574531555,1.150636662158966,1.1766620403671264,1.1755322856903077,1.2062977431869506,1.2256626526260377,1.2862432711791991,1.331121817855835,1.3590592385101319,1.4216451198196411,1.4873582242965697,1.5451698300170897,1.6301453047943115,1.6989049288177491,1.8116868297195434,1.8933658489227294,1.9988888831329346,2.123496544647217,2.250254120941162,2.362192984085083,2.5437382959747317,2.693514483642578,2.8667056688690185,23.236,24.276,25.504,27.008,29.04,31.168,34.328,36.964,39.944,43.148,46.46,49.512,51.896,55.392,58.392,60.672,63.02,64.792,66.632,68.228,69.696,71.18,71.716,72.764,73.492,73.684,73.876,74.108,74.436,74.352,73.82,73.972,73.668,73.288,72.488,71.876,71.424,70.532,69.508,69.172,68.088,67.128,65.976,65.284,63.656,62.764,61.764,60.136,58.96,57.64,55.804
0.96,0.96,19.842206103515625,17.679906669311524,15.70967534729004,13.954796346435547,12.249832482299805,10.757712176208496,9.440294411926269,8.185588530578613,7.112949717712402,6.201834385681153,5.373413436737061,4.686477508544922,4.100816133651733,3.582978541030884,3.142632130737305,2.766956264038086,2.444445779647827,2.1992454290008543,1.9858718465423584,1.8135909516525268,1.6909631411361694,1.5657809210205078,1.4904341084289552,1.4211761572265624,1.354261441116333,1.3180319208526612,1.3057567463493347,1.2856644140625,1.295707905845642,1.2840272214889525,1.2766796438598633,1.3272837651062013,1.351791587753296,1.3638215169525147,1.4093135505676269,1.4777603088760376,1.5299496349716186,1.5739926133728028,1.6689720632171632,1.7270136236572267,1.811663360824585,1.9120866944885253,1.9943144865417481,2.11005212600708,2.2368304191589354,2.3627516497802734,2.4758710047912595,2.641875588302612,2.817089889907837,2.9764537998199465,3.1597461890411376,22.356,23.292,24.456,25.88,27.892,29.82,32.176,34.876,37.792,40.72,43.784,46.716,49.692,52.324,55.328,57.628,60.288,62.328,64.156,66.144,67.196,68.54,69.576,70.172,71.188,71.7,71.812,72.384,72.324,72.336,72.5,71.98,71.464,71.46,70.76,69.936,69.368,68.632,68.128,67.412,66.244,65.184,64.12,63.208,62.2,60.712,59.676,58.452,56.836,55.164,54.072
1.0,1.0,20.94005776123047,18.878742498779296,16.84799045654297,15.041586071777344,13.267131596374512,11.689108034667969,10.292198544311523,9.018036291198731,7.914276998596192,6.902418416595459,6.0304484182739255,5.272470261535645,4.61919158203125,4.056519872894287,3.5672659971618654,3.136429197921753,2.8305797283935545,2.5451903102111815,2.2843323782348635,2.097055279159546,1.9457888060760498,1.81418309173584,1.7138837238693236,1.6156835429763794,1.5673082804870606,1.5083005999755859,1.4772941522979737,1.475712651386261,1.4721630289077758,1.467582647819519,1.4699386058044435,1.5067013986206055,1.5076101984024048,1.566999037322998,1.6039302214050293,1.6563906372070312,1.7093078835296631,1.7745920529937744,1.854112385597229,1.928554345626831,2.03311784828186,2.1065051868438722,2.235105411605835,2.3479057189178465,2.5038405783843993,2.6388990032958985,2.778472451324463,2.9386731495666503,3.130325546569824,3.285227118988037,3.4817411976623536,21.548,22.416,23.616,24.848,26.452,28.324,30.552,33.196,35.456,38.58,41.156,44.328,46.908,49.86,52.164,55.148,56.96,59.284,61.58,63.12,64.084,65.76,66.972,67.788,68.512,69.54,69.864,69.696,70.072,70.072,69.892,69.452,69.516,69.244,68.76,67.588,67.516,66.716,66.16,65.144,63.964,63.58,62.172,61.26,59.8,58.484,57.292,55.888,54.984,53.216,51.872


==> figures/vis_landscape/s0/results-16.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,8.388303296203613,7.654476392669678,6.950005536804199,6.285002261962891,5.641647339782715,5.059603821105957,4.531818808135986,4.0273912434387205,3.5612559226989746,3.166691915283203,2.8217101115417482,2.4569087409973145,2.2333371607971193,1.9644435098648072,1.8040749426651002,1.622942575263977,1.495586717224121,1.3853945998382569,1.3002344863510131,1.2327936489486695,1.1826436611175537,1.1401739392089845,1.1129712602615356,1.072963650856018,1.0548153367614745,1.041848699760437,1.0076433270645142,1.0095291788864136,0.9984265620803833,0.9815711417770385,0.9887304903316497,0.975475878829956,0.9876910250473022,0.9911240496063233,0.9948040273857117,1.0025168075561524,1.008427883453369,1.0182875064659118,1.0485068395996093,1.0595040008544923,1.0835805714416504,1.148600449733734,1.1893421308135987,1.2300208965682984,1.2800454124259948,1.3397998756217957,1.434285295715332,1.5251474716186524,1.6373491653823853,1.7612318534088134,1.8904237818908691,30.312,31.372,32.792,34.208,35.892,37.636,39.712,42.008,44.06,47.136,49.104,52.664,54.636,57.272,59.764,62.24,64.356,65.868,67.648,68.728,69.764,70.664,71.212,71.784,72.548,72.756,73.392,73.712,73.784,73.956,74.044,74.312,74.156,74.184,73.94,73.828,74.048,73.392,73.328,72.908,72.24,71.796,71.504,70.524,69.728,68.784,67.568,66.356,64.744,63.796,62.1
-0.96,-0.96,7.82211295135498,7.03751715637207,6.396907063140869,5.7416987509155275,5.139127032012939,4.541509103851318,4.085974024963379,3.606389030303955,3.19203339263916,2.8138721230316164,2.485891357879639,2.22288092338562,1.9799261582946777,1.769445528907776,1.6204640801239014,1.4570525035858155,1.3680610321426392,1.2824037083816529,1.1985254041290283,1.1396724077606202,1.1048514688110351,1.0573889373016356,1.0412132528686524,1.0032697242546083,0.9881060931015014,0.9786015902709961,0.9484642461776733,0.9448443760108948,0.9346924116134644,0.9313092786407471,0.9295814143753052,0.9305733425331115,0.9247484168815613,0.9302272625350952,0.930171215839386,0.9316645313262939,0.9402637798690796,0.9720494902801514,0.9760656331634522,0.9992989323806762,1.0360004211235045,1.068227552547455,1.1133010494232178,1.1598960922050476,1.2216098937988282,1.2976941901016235,1.3777588397598266,1.4658908834075928,1.5814729666900635,1.6662877066040038,1.8304234520721436,31.2,32.412,33.624,35.564,37.296,39.352,41.376,43.94,46.464,48.836,51.892,54.804,57.448,59.892,62.368,64.708,66.56,67.816,69.448,70.556,71.112,72.444,72.748,73.452,73.88,74.324,74.82,74.604,74.964,74.82,75.228,75.228,75.348,75.184,75.472,75.232,74.876,74.548,75.0,74.252,73.708,73.176,72.14,71.872,70.52,69.088,68.464,67.292,65.94,64.928,62.936
-0.92,-0.92,7.181719106750489,6.4722166259765626,5.806964929199219,5.221501703338623,4.645790767822265,4.125189812927246,3.668694245071411,3.2450520653533936,2.8363951206970213,2.491319346542358,2.2224543520355224,1.9626954863739015,1.7665330806732178,1.576695803375244,1.454158649559021,1.3347395003509521,1.2576327850723266,1.1851133543014527,1.1189832124137877,1.0598890513420105,1.0191424743461608,0.9859469801330566,0.9679187689208985,0.9374626332473754,0.9225286366844178,0.9165629605484009,0.9040637134170533,0.8999444708251954,0.8735451967430115,0.886730107383728,0.8809757976531982,0.8730589917373657,0.8693012304496766,0.873908078842163,0.877542044467926,0.8775089793300629,0.8926648645782471,0.9074460418510437,0.9242713548660278,0.9546865575408936,0.9731913020515441,1.0005374409484864,1.0389770390892028,1.0933781201934814,1.1596988575363159,1.2306133084869384,1.3069901470184326,1.399032967338562,1.5104737091827392,1.6037056315994263,1.7479165923690796,32.32,33.348,34.832,37.068,38.972,40.716,43.244,45.996,48.608,51.572,54.5,57.284,59.896,62.48,64.668,66.532,68.1,69.528,70.816,72.24,72.752,73.492,73.884,74.568,75.488,75.052,75.7,75.688,76.236,76.284,76.58,76.432,76.396,76.412,76.36,76.476,76.12,75.808,75.624,75.32,74.672,74.268,73.608,72.752,71.564,70.716,69.46,68.464,66.904,65.752,63.656
-0.88,-0.88,6.6102492736816405,5.896000330657959,5.343092670135498,4.735869312896728,4.177745357666016,3.7064602615356446,3.2720557174682616,2.899104555358887,2.5370372888946533,2.222674970321655,1.9903899322891236,1.7738644051361083,1.5974887457656861,1.4472199307632447,1.3188245754623413,1.2339931256103516,1.1413143851852416,1.0936158889389038,1.0346061128997803,0.9911700004196167,0.9674926847076416,0.9393858445072174,0.9170597833442689,0.8940668595886231,0.8747142279624939,0.8577326431846619,0.8528304798507691,0.8407774748325348,0.8216038887214661,0.8293694777107239,0.819128126411438,0.8140702449989319,0.8242418314361573,0.8149786225509643,0.812975459766388,0.8356614672279358,0.8436801152038574,0.8461184969520569,0.8634228954696656,0.8820286612129211,0.9190595869064331,0.9541060341262817,0.9817382127761841,1.0306096955871582,1.1044470207977295,1.1700042707824707,1.2431726781082153,1.3293217576789855,1.4578528577804566,1.5671915307617188,1.7017067763519287,32.964,34.768,36.516,38.432,40.404,43.096,45.324,47.944,51.144,54.444,56.868,59.68,61.964,64.472,66.464,68.36,69.64,70.992,72.332,73.584,74.18,74.544,74.872,75.668,76.008,76.58,76.52,76.992,77.504,77.248,77.404,77.804,77.552,77.348,77.62,77.436,77.344,76.992,76.864,76.748,75.628,75.384,74.984,73.872,72.6,71.536,70.532,69.552,67.416,66.152,64.276
-0.84,-0.84,5.995291977539062,5.3705375148010255,4.801972204895019,4.282193590087891,3.7553006144714356,3.3097923497009276,2.9115076807022096,2.5708229006958008,2.250841476287842,1.9928769561767579,1.7930850900268556,1.5967110948944092,1.4489286611175538,1.306428812599182,1.2101686610031128,1.13876618019104,1.0719162539863587,1.0091857469940186,0.9709762279129028,0.937588644580841,0.9019009966468811,0.8881054023361206,0.8671201142120362,0.8455683987998962,0.8283360291671753,0.8105795324707031,0.8005976846122742,0.7871081489944458,0.7742819060134888,0.7782047562026978,0.7722999003219605,0.7747139585113525,0.7786259468078613,0.7809154521179199,0.7781669925498962,0.780179181060791,0.792341745262146,0.8095234526443481,0.8021752591896057,0.8417691938591003,0.8754608934020996,0.9103270496749878,0.9461853654861451,0.9904737561035156,1.048667151298523,1.1097361194229125,1.1835799234008788,1.2914148495388031,1.3894220957183838,1.526938892211914,1.6418104483795166,34.3,35.944,37.912,39.624,42.668,45.02,47.804,50.648,53.636,56.66,58.936,62.04,64.384,66.784,68.48,70.084,71.432,72.82,73.652,74.344,75.536,75.82,76.16,76.712,77.264,77.492,78.084,77.972,78.252,78.172,78.564,78.556,78.648,78.596,78.656,78.536,78.368,78.032,77.876,77.176,76.992,76.432,75.648,74.988,73.744,72.76,71.496,70.036,68.784,66.78,65.544
-0.8,-0.8,5.492077691955567,4.876264902496338,4.391158583831787,3.8235675245666503,3.3781786291503906,2.953346767654419,2.6104599620819093,2.2796018809509278,2.02370312210083,1.7760169061660767,1.5912918050384521,1.42005564868927,1.3095098775482177,1.2066489211654663,1.1116440674972534,1.0408802590560913,0.9947382695960999,0.9435444334030151,0.9125893602561951,0.8808301293563843,0.8654127579116822,0.8350354921340942,0.8161516562271118,0.7883717273330688,0.7797709281539917,0.7591660736083984,0.7553586832380295,0.7500019207382203,0.7375746358489991,0.7291474903774261,0.7377009477615356,0.7255987927627563,0.730711860923767,0.7285899266433716,0.7295014518356323,0.742554446811676,0.7488161953926087,0.7640740116882324,0.7745857828521728,0.8023063053131103,0.8362888636398316,0.8472942866134644,0.8939398614788056,0.9469948166275024,1.0032341655349732,1.0708129198455811,1.1276405445098876,1.2519174786758422,1.3419659008026124,1.446398482017517,1.5812361945343019,35.628,37.488,39.252,41.864,44.58,47.456,49.8,53.38,56.06,59.38,61.932,64.744,67.024,68.62,70.448,72.068,73.152,74.168,74.672,75.872,76.236,76.656,77.172,78.068,77.976,78.292,78.776,78.78,79.24,79.46,79.388,79.352,79.52,79.684,79.472,79.18,79.4,78.932,78.812,78.296,77.824,77.46,76.608,75.584,74.72,73.86,72.532,70.964,69.484,68.348,66.088
-0.76,-0.76,4.952725898895264,4.417592568664551,3.8776400597381593,3.4232557012939453,2.997750851593018,2.621720528869629,2.3092367475891113,2.0072230447006225,1.7822457837295531,1.5980557230377197,1.4384830263519288,1.2808327861404418,1.1834455820083618,1.1037136061477661,1.0267939037704468,0.9775396443271637,0.9245598460578919,0.87930093416214,0.8552271748733521,0.8378034915161133,0.7970308962631225,0.7891811521530151,0.7663752263259888,0.7552647624969483,0.7367741152954101,0.7216921297454834,0.7174365999031067,0.7083606462860107,0.7015100734329224,0.6949889492034912,0.6948333167457581,0.6857279441070556,0.6881321695327759,0.6853270058441162,0.6859974987411499,0.6969139092826844,0.7081508679580688,0.7210121825790405,0.747469085521698,0.755545751953125,0.7832732558822632,0.8093364673614502,0.8623111761856079,0.9184832388496399,0.9675386294174194,1.0303503731536865,1.104949206047058,1.1970587368583678,1.2999590100097655,1.4020281594085693,1.540378341293335,36.836,39.152,41.392,44.084,47.24,49.9,53.032,55.94,58.584,62.028,64.12,67.052,68.568,70.88,71.94,73.476,74.272,75.48,76.416,76.8,77.476,77.98,78.276,78.66,79.108,79.552,79.732,79.776,79.964,80.26,80.212,80.508,80.372,80.4,80.668,80.188,80.224,80.048,79.66,79.216,78.924,78.116,77.148,76.352,75.288,74.288,73.468,71.62,70.064,69.048,66.672
-0.72,-0.72,4.48681110458374,3.9567093089294434,3.444326871261597,3.0512981237792967,2.6778724028015137,2.3498141973876954,2.055265626564026,1.827399013557434,1.5984678603744507,1.4323260025405884,1.3016844433975219,1.1848460277175903,1.0889977058792115,1.0259070823669434,0.9649235446166993,0.9177686580085754,0.8730667847251892,0.8379655718612671,0.8065365662002564,0.7840657081985474,0.7666168123245239,0.7350702937316894,0.7362316477203369,0.7105538689994813,0.6996309278106689,0.6928730402374268,0.6790376265907287,0.6724363922691345,0.665952675113678,0.6545667318153381,0.6501814159011841,0.6528721389198303,0.6520811234283447,0.6577543249130249,0.665396923828125,0.6652250453758239,0.6802898420906067,0.6955320909690857,0.706827020702362,0.7253040768814087,0.7512008592224121,0.78307278591156,0.8150093650054931,0.8672332084274292,0.9230009722900391,0.9917449095535278,1.054206689491272,1.1700853019714355,1.2495211400604247,1.3668832936096191,1.504337990989685,38.636,40.78,43.76,46.328,48.928,52.064,55.456,58.404,61.448,64.272,66.436,68.716,70.788,72.224,73.336,74.664,75.22,76.644,77.34,77.68,78.668,78.848,79.048,79.712,79.888,80.036,80.756,80.492,81.008,80.976,81.392,81.224,81.048,81.208,81.128,81.112,80.964,80.496,80.344,80.172,79.436,79.028,78.524,77.176,76.484,75.188,74.28,72.416,71.16,69.228,67.66
-0.6799999999999999,-0.6799999999999999,4.038320056457519,3.5607770569610597,3.110702183151245,2.706461505355835,2.381715750198364,2.0768301523590087,1.8346430741882325,1.6201468421173095,1.4512555012893678,1.2969815600967407,1.1848062330245972,1.0956739430236817,1.01671776512146,0.9515215173149109,0.9088956814193726,0.8456436232757568,0.82271393699646,0.7902042347145081,0.774369709815979,0.7324506418609619,0.7180202452278137,0.7042980263900757,0.6969940823554993,0.6670464902496338,0.6616467084503174,0.6516617990112304,0.6456216820526123,0.6348655219841003,0.6355657427787781,0.6263182040214539,0.6314112520694732,0.6256196835136414,0.6270103543663025,0.6268512762260438,0.6219717406082154,0.6309926972961426,0.6438824031448365,0.6650694065475464,0.6741035926437378,0.6975419761276245,0.7218166056060791,0.7497467313575744,0.793471872177124,0.8425496915626526,0.8990336888504028,0.9622507359695435,1.0286664163398742,1.11732826461792,1.2194623262405395,1.3255844247436523,1.450385820350647,40.676,42.708,45.512,48.784,52.008,55.072,58.164,60.868,64.0,66.432,68.528,70.532,72.048,73.672,74.572,75.908,76.752,77.572,78.06,78.888,79.528,79.764,79.928,80.712,80.792,81.18,81.352,81.44,81.488,81.664,81.74,81.948,81.92,81.876,82.024,81.812,81.808,81.116,81.128,80.6,80.148,79.7,78.812,77.74,76.836,75.924,74.78,73.156,71.564,70.06,68.148
-0.64,-0.64,3.579191851043701,3.148164761505127,2.75839068611145,2.402507406463623,2.09030977935791,1.8619715156555177,1.6493779308319092,1.4517067974090576,1.3046284921264648,1.1834681885147094,1.1008008019638063,1.0112258003616332,0.9471439144134521,0.8831711199951172,0.847331354637146,0.806287148475647,0.777167308921814,0.7550182513809204,0.7206623254585266,0.7076414717292786,0.6933384576416015,0.676232034664154,0.6578172291374207,0.6448256190490723,0.6325161959266663,0.6190647486686707,0.6070099999237061,0.6068864761257171,0.6014194925308227,0.600882988357544,0.5907680384445191,0.5882361919975281,0.5958169591999054,0.5908726026916504,0.6008936634159088,0.6165518579292297,0.6227962890720368,0.6288860561180115,0.6483495156860352,0.6703335812091827,0.7061724288368225,0.732214005393982,0.767281322669983,0.7963317174530029,0.8688912734794617,0.91053266248703,0.9967527555847168,1.0889316315841675,1.1802772380447388,1.286387096786499,1.4071844519042969,42.292,45.06,48.036,51.212,54.792,57.328,60.692,63.624,66.152,68.456,70.088,72.312,73.66,75.148,75.928,76.808,77.948,78.368,79.104,79.544,79.816,80.52,81.28,80.948,81.392,81.752,82.212,82.244,82.344,82.388,82.752,82.844,82.668,82.864,82.812,82.28,82.424,82.06,82.092,81.372,80.588,80.06,79.448,78.848,77.336,76.86,75.336,73.736,71.944,70.648,68.756
-0.6,-0.6,3.197015048828125,2.804981857147217,2.4407333087921144,2.136151536178589,1.88652836933136,1.6505609894561768,1.4893589236831666,1.3195851415252686,1.1958156003570557,1.0910269779968262,1.004535507183075,0.9518610813903808,0.8864707083129882,0.8380319400405883,0.802162014503479,0.7668348877429962,0.7402118514251709,0.7197240113067627,0.6903256177902222,0.6731678677749634,0.6554169509506226,0.6388558562088013,0.6258813439750671,0.6121060271072387,0.6045383306503296,0.5924888082885742,0.5845183172607422,0.5755322128486633,0.5699576502609253,0.5767601484394074,0.5726985270881653,0.5712771781539917,0.5670710252809524,0.5740179591941833,0.5815188513565064,0.5847625152397156,0.6013236680221558,0.6110270134735107,0.6287731577587128,0.6428591190719605,0.671405697555542,0.7043254963111878,0.7416159216308593,0.7845287173843384,0.836550947227478,0.9044436726379395,0.9655588550567626,1.045303823184967,1.1464254461669923,1.2437465069198608,1.3680284100341797,44.86,47.464,50.796,53.944,57.348,60.08,63.084,65.956,68.104,70.252,71.972,73.436,75.212,75.912,77.072,77.8,78.592,79.08,79.864,80.468,80.848,81.388,81.772,81.876,82.216,82.6,82.556,83.056,83.176,82.976,83.204,83.352,83.448,83.22,83.292,82.968,82.78,82.508,82.284,82.06,81.416,80.768,79.92,79.292,78.484,77.08,76.128,74.328,73.028,71.032,69.516
-0.56,-0.56,2.8405459228515624,2.4510663883972166,2.166846371459961,1.9009082235717774,1.6738083611679078,1.4866352347183227,1.3405791539382934,1.2068279388809204,1.1100172297286988,1.011863938064575,0.9453134074401855,0.8948142000579834,0.8329935528945923,0.7919934929275513,0.7616360004043579,0.7159683542060852,0.7002414985275268,0.6817986201477051,0.6616027882766724,0.6392304768276215,0.6237748064041138,0.6001461352539063,0.5929689592266083,0.5906662737846374,0.5770930350875855,0.5709807978057861,0.5553151753997803,0.5488550642395019,0.5547372088241577,0.5495040106010437,0.5406332424163819,0.5427543200397491,0.5482776326084137,0.5464796349334716,0.5558555425643921,0.5630084008979798,0.5764050423622131,0.5932258420562744,0.6073793057155609,0.6366828859138489,0.6621344191360473,0.6917557338714599,0.7217564725494384,0.7665357306289673,0.815375446434021,0.8726213454437256,0.9419080864524841,1.0188058533096314,1.1155227766418456,1.2247078022003173,1.3308540710067749,47.072,50.548,53.476,56.82,59.944,63.104,65.388,67.936,69.804,72.1,73.584,74.936,76.12,77.352,78.04,79.092,79.644,79.944,80.604,81.1,81.5,82.172,82.572,82.604,82.756,83.028,83.632,83.74,83.516,83.84,83.924,83.776,83.856,84.132,83.864,83.644,83.556,83.276,82.696,82.084,81.884,81.2,80.364,79.764,78.612,77.716,76.532,74.772,73.612,71.616,69.88
-0.52,-0.52,2.5056110608673094,2.1954897265625,1.9296323804473876,1.6894188804626464,1.4972400872421265,1.3436511112976075,1.2141162619781494,1.1113064475250245,1.0150800456237794,0.947455101928711,0.8792527463912964,0.8296444583511352,0.7987202556419373,0.7575342283630371,0.7166817800521851,0.6996028735351563,0.6730221951293945,0.6485555818367005,0.6295545317840576,0.6115477220916749,0.5914495737934112,0.580584718837738,0.570635906085968,0.5516928039932251,0.5447153293800354,0.5449623029232025,0.5323435613059998,0.525556431722641,0.5216058826255798,0.5263153090667725,0.5294664099597931,0.5328278964519501,0.5292562084031105,0.5318499341583252,0.544187137298584,0.5500122246456146,0.5671971748399735,0.5779236419868469,0.5827491379165649,0.6106541971588135,0.6306732529067993,0.6611882685089111,0.708499867067337,0.7500910303878784,0.7997861975479126,0.8520865422058106,0.9113970899581909,1.0011350895309448,1.0777919549560546,1.189532092819214,1.2926605974960328,50.392,53.108,56.176,59.496,62.428,65.328,67.596,69.6,71.872,73.22,74.832,76.256,77.084,77.952,78.992,79.496,80.06,80.792,81.324,81.644,82.208,82.372,82.976,83.44,83.632,83.788,84.16,84.224,84.36,84.452,84.16,84.46,84.292,84.36,83.996,84.092,83.668,83.592,83.512,83.028,82.408,81.732,80.944,80.352,79.164,77.928,76.976,75.152,74.184,72.36,70.476
-0.48,-0.48,2.23507062828064,1.931235951271057,1.718771845703125,1.5232193823242188,1.360195400466919,1.2398356480026245,1.1205740287399293,1.0337577716064452,0.9630056833267212,0.8896621712684631,0.8545611629867553,0.7884796014022827,0.7517662208747864,0.7196707274961471,0.6812725734329224,0.6582038970184326,0.6428253052520752,0.6198186595726013,0.589985754776001,0.5819318138504028,0.5718330519104003,0.5500012084960938,0.5388605054283142,0.527488509235382,0.523689717874527,0.519341000752449,0.5172186938476563,0.5084511788463593,0.5049368732261658,0.5129295289611816,0.5080210401248932,0.5064783206748963,0.5193198755025864,0.5243352636337281,0.5266460171031951,0.5378814874649048,0.5454661840057373,0.5622935390090943,0.5741276326560975,0.5956043534660339,0.6213397714614868,0.6637914668655396,0.6840914433288574,0.7189978866195679,0.7710268261528015,0.8295730961608887,0.9024041779327393,0.9711520993804932,1.0553547538375854,1.154468476638794,1.262695909690857,52.404,55.888,58.816,61.888,64.616,67.108,69.328,71.356,72.952,74.636,75.668,77.008,78.196,78.944,79.62,80.62,81.144,81.72,82.44,82.684,82.808,83.26,83.756,84.14,84.188,84.316,84.416,84.696,84.836,84.796,84.716,85.172,84.824,84.664,84.872,84.604,84.388,83.764,83.464,83.192,82.94,81.784,81.476,80.808,79.604,78.472,77.496,75.972,74.652,72.652,71.056
-0.43999999999999995,-0.43999999999999995,1.9888574346542358,1.7554438041687013,1.5590188389968873,1.3807122184753418,1.2485349603652953,1.1332484548568726,1.0421524126815795,0.9563517451858521,0.8958673337554932,0.8456290587615967,0.7962500312042237,0.7532105784225464,0.7134448020744324,0.6854094093799591,0.6510177302742004,0.6284966362571717,0.6067340593338013,0.587860192270279,0.5641004392814636,0.5569114627075196,0.5410060633277893,0.529981983757019,0.5196373440170288,0.5126907956504821,0.4994853399848938,0.49434505232810977,0.49876916608810423,0.49409249528884885,0.48971408212661743,0.4924352377700806,0.49261564374923705,0.5034594564437866,0.49730031465530394,0.5074673498392105,0.5090972889614105,0.5239940848016739,0.5275286242103576,0.5494396345329284,0.5620940172195434,0.5919651960372925,0.6057204828453064,0.635310645160675,0.6654125662803649,0.7132110586166381,0.7642370048141479,0.8052815085983276,0.8773667807769775,0.9502819688415527,1.030606834411621,1.1299831576156616,1.243905400390625,54.896,58.464,61.2,64.26,66.676,69.04,71.028,72.712,74.26,75.672,76.696,78.016,78.7,79.804,80.568,81.256,81.784,82.324,82.86,83.176,83.796,83.94,84.352,84.492,84.76,85.256,85.024,85.052,85.312,85.344,85.104,85.156,85.3,85.104,85.116,84.784,84.956,84.372,83.952,83.38,83.248,82.608,81.976,81.12,80.132,79.176,77.944,76.46,75.212,73.548,71.36
-0.4,-0.4,1.7700668125152588,1.5712653577804565,1.4022715544509887,1.258313339290619,1.1521074249267578,1.0475667632293701,0.9818452769470215,0.9016264189910889,0.8473443943691253,0.794218482723236,0.7583083637428284,0.714303560218811,0.683981269979477,0.6576493515777588,0.6201864888191223,0.6011513214874268,0.5814926794624329,0.5682747536849976,0.5506409361076355,0.5314492785263062,0.5191488479471207,0.5096757307243347,0.499631812915802,0.4964530621290207,0.490616647605896,0.4944887910079956,0.48562803897857665,0.4786634357357025,0.471247839641571,0.4826542831993103,0.48139658729553225,0.4802216229629517,0.4871782004356384,0.4973487264204025,0.4968939246177673,0.5150355609703064,0.5213960022544861,0.5386399964141846,0.5543170433044433,0.5750042790985107,0.6000598310661316,0.6228814504241943,0.6577222717094421,0.6912403328895569,0.7365551101875305,0.7946292268562317,0.8640905360794068,0.9309681319999695,1.0182206635856628,1.104586321105957,1.189013838043213,57.9,61.316,63.624,66.532,68.816,70.956,72.472,74.204,75.492,76.82,77.668,78.92,79.592,80.412,81.228,81.8,82.228,82.748,83.5,83.856,84.304,84.42,84.768,84.996,85.208,85.064,85.652,85.516,85.556,85.736,85.824,85.648,85.592,85.368,85.396,85.06,84.984,84.604,84.372,83.788,83.488,82.772,81.84,81.44,80.488,79.208,78.352,76.996,75.064,73.96,72.356
-0.36,-0.36,1.6047072481155396,1.4251735383605957,1.2868414876174927,1.1695587663650513,1.0715830157470703,0.9902810585784912,0.9161589037322998,0.8635978118133545,0.8090188826179504,0.7553232940864563,0.7174899678421021,0.6840564194011688,0.6539384961318969,0.6231732721328735,0.5974423847389221,0.5699688347625732,0.5612917684936524,0.5437135206794739,0.5222083952713013,0.5129800734901429,0.49442455110549927,0.4937479263305664,0.47829345355033875,0.478861755027771,0.472282663974762,0.4671955388355255,0.463497684135437,0.4639109943199158,0.4670907849407196,0.46155691381454467,0.4625953217887878,0.46516667251586913,0.47473781527519227,0.4844247888326645,0.4971212729883194,0.4989042082452774,0.5099155415821075,0.524492313747406,0.5448997229576111,0.5593006262779235,0.5964917995071412,0.6122879814720154,0.6515883427429199,0.6843895412826538,0.7328991388893128,0.7829333401870727,0.8385913137054444,0.9244660206985473,0.9963219838333129,1.0943148015594482,1.1883753849411012,60.46,63.168,65.8,68.02,70.48,72.212,74.088,74.956,76.644,77.688,79.004,79.728,80.556,81.108,82.004,82.788,82.924,83.34,84.048,84.28,84.892,84.864,85.34,85.596,85.588,85.812,85.9,85.928,85.924,86.116,86.236,86.084,85.832,85.748,85.712,85.448,85.348,84.948,84.436,84.084,83.56,83.28,82.476,81.792,80.9,79.952,78.876,77.008,75.94,74.108,72.532
-0.31999999999999995,-0.31999999999999995,1.4612536305999755,1.3355652919769287,1.1859677765274048,1.0995364323425294,1.0282420426559449,0.9384068481445312,0.8625212390899658,0.8189299801254273,0.7654436930656433,0.7251385402488708,0.6944433293914795,0.6574254746055603,0.6272673259353637,0.6025144938278199,0.5796523007965088,0.5468429445552826,0.5399858610916137,0.5174468663406372,0.5043221446609497,0.49327484626293183,0.4887781225013733,0.4783401460075378,0.4725684229469299,0.46405034440994264,0.45931148639678954,0.46330131910324096,0.4548930968570709,0.45078216749191286,0.45286957830429075,0.46125801224708557,0.4635993048667908,0.465861887588501,0.4722183121109009,0.4688104390525818,0.47989955366134646,0.4869951751232147,0.5022870763397217,0.5202351253414154,0.5361485474014283,0.5545564126777649,0.5817975957489013,0.5978599142360688,0.637696120376587,0.676887451248169,0.725898824634552,0.7751173378181457,0.8307889810180664,0.9062440138053894,0.9863758369445801,1.0758224089050292,1.1764798203277589,62.408,64.876,67.844,69.768,71.18,73.24,74.98,75.992,77.272,78.328,79.116,80.208,81.008,81.596,82.34,83.336,83.544,84.16,84.348,84.872,84.98,85.32,85.64,85.768,86.024,86.016,86.308,86.524,86.324,86.24,86.456,86.176,85.916,86.14,86.068,86.028,85.532,85.16,84.856,84.316,83.88,83.532,82.912,81.892,80.932,79.96,78.892,77.704,76.064,74.612,72.964
-0.28,-0.28,1.3631322072601317,1.2286581297683716,1.12415642414093,1.041776870765686,0.9622373240089417,0.8965066235733032,0.8296069979763031,0.7762459940338134,0.7273491020584106,0.7055838494110107,0.6591336463546753,0.6277018238449097,0.599964610157013,0.5786439722633362,0.5555874322605133,0.534048804512024,0.5181231102371215,0.4991654871845245,0.492734363155365,0.4781931664943695,0.4731817461013794,0.46362865248680113,0.4571452006340027,0.45642426099300387,0.4469209474229813,0.4503607783651352,0.43578769218444824,0.44792982164382933,0.4463840821456909,0.4477456990146637,0.45141962110519407,0.4550507115936279,0.4690710198974609,0.46223473474740984,0.4829247792816162,0.49127991981506347,0.4993968578338623,0.5113835077857971,0.5322995694351196,0.5495522011184693,0.574762482509613,0.5994958496284485,0.6306315520477295,0.6632569488143921,0.7098052392959595,0.7518059654808045,0.8228424203300476,0.8766435327720642,0.9551414043807983,1.0598986073303223,1.1331430989456177,64.416,66.964,69.336,70.912,72.856,74.428,75.644,77.084,78.272,79.0,80.272,80.98,81.76,82.28,83.056,83.576,84.176,84.66,84.832,85.324,85.456,85.608,85.808,86.22,86.44,86.14,86.788,86.58,86.584,86.652,86.54,86.496,86.176,86.052,85.984,85.74,85.716,85.456,85.112,84.708,84.176,83.672,82.852,82.372,81.364,80.516,79.264,78.408,76.756,75.096,73.456
-0.24,-0.24,1.2649289139556885,1.1485447311019898,1.0651469086456298,0.9848579340362549,0.9137835614776612,0.8529595414924621,0.795327273902893,0.7518604699325562,0.7044420318222046,0.6696673849010467,0.632732367553711,0.6047852126312255,0.5810759519290924,0.5536426217842102,0.5362649338722228,0.511407610912323,0.4995461012840271,0.48268895783424376,0.4769056506538391,0.46720536502838134,0.4603603966999054,0.4509966326236725,0.44197141849517824,0.4389495715045929,0.4362120678138733,0.43275990148544313,0.4392815416908264,0.4331051343727112,0.44292148531913755,0.446621081905365,0.44823177936553954,0.4565565517616272,0.4558906477928162,0.45568080626487734,0.4714908428859711,0.48564101793766024,0.5019731809186936,0.5080341544151307,0.5308717413711548,0.548459061756134,0.571536193933487,0.6014283732032776,0.621269594373703,0.6668112842941284,0.7028538781547546,0.7411006000709534,0.8024612383174896,0.8714132760047912,0.9486480178260803,1.0289972087097168,1.1247933519744873,66.156,68.6,70.264,72.088,73.388,75.084,76.636,77.784,78.944,79.896,80.824,81.596,82.18,83.116,83.676,84.256,84.408,84.856,85.308,85.592,85.872,86.108,86.336,86.548,86.808,86.756,86.672,86.912,86.732,86.584,86.584,86.7,86.568,86.668,86.236,86.12,85.612,85.716,85.068,84.748,84.352,83.58,83.364,82.284,81.688,81.064,79.624,78.404,76.96,75.52,74.024
-0.19999999999999996,-0.19999999999999996,1.1933453303527832,1.0957399257659912,1.0122644815063477,0.9397243490600586,0.8698408579826356,0.8092826114463806,0.7644842273712158,0.7186808747196197,0.6831843761825561,0.6388709095478058,0.6129469863891601,0.5883996468353272,0.5562913615417481,0.5376711929130554,0.5136521033859253,0.49779515453338624,0.48731543226242063,0.4766452011680603,0.4624826193141937,0.4572861618614197,0.4483881588745117,0.4428302501964569,0.4327898546409607,0.4351722842121124,0.42936047057151794,0.43153842611312865,0.4309571100997925,0.4277387543296814,0.4385217387390137,0.43595596855163576,0.44238640604019164,0.45009106444358826,0.4535090794754028,0.46962774534225465,0.4725147128009796,0.4825848239326477,0.4957680855178833,0.4943354716014862,0.5259863121509551,0.5408448811817169,0.5619987048339844,0.5886398303318023,0.6284604436588287,0.6599616022872925,0.6920909000396729,0.7485121016693115,0.8055712462806701,0.8649962381076812,0.9383861432266235,1.0143623774147035,1.1132051720619203,67.596,69.792,71.304,72.984,74.608,75.792,77.544,78.488,79.468,80.796,81.424,82.236,82.672,83.408,84.228,84.448,84.996,85.396,85.716,85.884,86.056,86.56,86.644,86.72,87.032,86.844,86.888,86.84,86.868,87.048,86.804,86.532,86.736,86.452,86.364,86.076,85.944,85.872,85.252,84.808,84.5,84.268,83.312,82.688,82.052,80.8,79.74,78.724,77.348,75.856,74.148
-0.16000000000000003,-0.16000000000000003,1.1447912211608886,1.0395774454116822,0.9696625686264038,0.8997826637458801,0.8296527199935914,0.7800236068534852,0.7437652518081665,0.6923251506233216,0.6554348455429078,0.6241198772621155,0.6049892236328125,0.5716653776550293,0.5443702808952332,0.5249423822498321,0.4980822083854675,0.4930804120540619,0.4789823317813873,0.46636632705688474,0.4502012559318542,0.4460277601337433,0.443375063457489,0.4295752869701385,0.4322699262046814,0.4312825860691071,0.4242852526950836,0.4301372807407379,0.4326746301460266,0.4302332449245453,0.4362582313251495,0.4382586862373352,0.4463818619441986,0.4467101611328125,0.4531943704414368,0.45699539951324464,0.4699051169013977,0.48686486282348634,0.49391691059112547,0.4998302551269531,0.5243507430171966,0.5445326738262176,0.5649850710487365,0.5923564781188965,0.6174137542676925,0.6551511812973022,0.6873972298431397,0.7456089183425904,0.799833995552063,0.8458639338684082,0.9250509911346435,1.0042337280273437,1.100444013748169,68.5,70.86,72.04,74.164,75.512,76.908,77.82,79.144,80.228,80.872,81.436,82.584,83.204,83.764,84.5,84.76,85.216,85.68,86.176,86.156,86.376,86.7,86.784,86.848,87.256,86.956,86.944,87.12,87.06,86.848,86.972,86.796,86.82,86.508,86.5,86.144,86.024,85.884,85.436,84.924,84.652,83.948,83.792,83.048,82.228,80.964,79.856,78.868,77.624,76.396,74.624
-0.12,-0.12,1.0895922062492371,1.0041397798919678,0.9325143002128601,0.8650646448516845,0.8085972122764588,0.7597073560905456,0.7146653102970123,0.6682295891189575,0.6327578463172913,0.6029200980186462,0.5802150697040558,0.551870530796051,0.5283554598808289,0.517444295167923,0.48766722621917724,0.4825367056655884,0.4640242691040039,0.453643112449646,0.4464311080932617,0.43632763205289843,0.43524483368873595,0.4277080121421814,0.4292473676872253,0.4257116917991638,0.42480655738830564,0.43226793670654295,0.4198332379722595,0.42920180692672727,0.4311780391025543,0.4315550596046448,0.4367135327720642,0.44193691926956175,0.45486157497406005,0.45555336318969725,0.47428481821537016,0.4840277611351013,0.4982895956468582,0.5064886776924133,0.5203882551002502,0.5481812679767608,0.560607175502777,0.5820930769348145,0.6204093793392181,0.6471319864845276,0.6902182340621948,0.727237562160492,0.7814360446453095,0.8398231276893616,0.9234576481246948,0.9948368790054322,1.0707803897666932,70.02,71.488,73.184,74.8,76.152,77.312,78.596,79.776,80.644,81.56,82.204,82.84,83.6,84.016,84.744,85.1,85.564,86.152,86.292,86.62,86.796,87.008,86.92,87.08,87.124,86.988,87.572,87.12,87.148,87.052,87.004,87.032,86.736,86.768,86.584,86.268,85.9,85.708,85.624,84.968,84.724,83.984,83.428,82.992,82.08,81.432,80.22,79.132,77.66,76.328,75.172
-0.07999999999999996,-0.07999999999999996,1.0609278001594544,0.983952897529602,0.9058977716827392,0.8468270660972596,0.7922658539962768,0.7293936443710327,0.6895493159866333,0.655946674823761,0.6231477422904969,0.5827004043579102,0.5593926079940796,0.5390526954650879,0.5138041644906998,0.49661817814826964,0.48523494916915894,0.46979131525993345,0.4589932890129089,0.45101781566619875,0.4391875555610657,0.4366596978378296,0.4350419268417358,0.42755966473579404,0.4292578004074097,0.4222657517147064,0.4238229250526428,0.42733733879089353,0.42604415363311765,0.4311855607748032,0.4303800645828247,0.4362752327919006,0.4423420440149307,0.43925011266708375,0.45675835132598874,0.46766594821453095,0.4668756806612015,0.48308381627082825,0.48756974276542664,0.5095141586732864,0.5203638461112976,0.5386381873416901,0.5706015170669556,0.5908430166816712,0.6140332181358338,0.6451970714569092,0.6872006495475769,0.7198877000617981,0.7764953862190247,0.8379482681655884,0.9007281734466552,0.9808091711425782,1.0759770438575744,70.168,71.9,73.744,75.068,76.548,77.896,79.38,79.976,80.996,82.2,82.948,83.412,84.16,84.592,84.916,85.448,85.872,86.052,86.46,86.792,86.692,86.852,86.952,87.18,87.224,87.036,87.292,87.232,87.236,87.132,86.912,87.156,86.904,86.54,86.584,86.236,86.256,85.832,85.64,85.296,84.68,84.068,83.704,82.96,82.384,81.456,80.484,79.544,78.028,76.916,75.048
-0.040000000000000036,-0.040000000000000036,1.0361494078636169,0.9573953395843506,0.8787357075119019,0.8339928480911255,0.770489501399994,0.71664884349823,0.6806487288284302,0.6397059092140198,0.6115829500198364,0.5790197796440124,0.5427921163749695,0.5241272899580002,0.5043896265220642,0.48630567440032957,0.47165512572288515,0.4583204353141785,0.45179037343978884,0.44567748666763307,0.44221959453582765,0.43088485144615174,0.43107699631690977,0.42369940349578855,0.42333784759521487,0.4174994687652588,0.422836642241478,0.4207241081047058,0.4251783051776886,0.42748434591293333,0.4298491035938263,0.43712490359306333,0.4413272200727463,0.44804544406890867,0.45655572242736814,0.4659498436641693,0.468592327671051,0.48791705399513247,0.4894613778877258,0.506556836423874,0.5259589955711365,0.5388672863197327,0.5621730121612549,0.5956041222190857,0.6210977135658264,0.6463041320228576,0.6850288265419007,0.7304354611968994,0.767790949382782,0.8371797490310668,0.8915260519409179,0.963474553489685,1.0717633961868287,70.576,72.628,74.36,75.62,77.044,78.196,79.288,80.488,81.416,82.248,83.024,83.612,84.224,84.972,85.252,85.648,86.06,86.328,86.54,86.904,86.692,86.924,87.088,87.404,87.232,87.348,87.444,87.464,87.288,87.372,87.152,87.044,86.96,86.904,86.584,86.172,86.108,85.876,85.572,85.26,84.716,84.176,83.808,83.092,82.46,81.324,80.744,79.232,78.372,76.988,75.388
0.0,0.0,1.0072106812477113,0.9177823310279846,0.8564359273529053,0.8023116084289551,0.7540507566261292,0.7011768115234375,0.661937926979065,0.6401692135620117,0.6006360468673706,0.56972241771698,0.5409916785621643,0.5277601095867157,0.5054967407035827,0.4848057164669037,0.4735507066631317,0.4637339381027222,0.4525968045902252,0.44914351076126097,0.43431652835845946,0.4322817199897766,0.4223362180137634,0.42723453332901,0.4157833694267273,0.4153095192527771,0.43311303402900697,0.4256304697608948,0.4232194811630249,0.4265855425834656,0.4355175159454346,0.43715845071792603,0.439980267868042,0.4430878395175934,0.463203607006073,0.4661244277572632,0.47493167879104614,0.49014361542701723,0.5007628196144104,0.5118448314476013,0.5275431328392028,0.5478542414665222,0.5669809097385407,0.5913586356353759,0.6069046943855285,0.6456360850429534,0.691301137599945,0.7253975609016419,0.7786629517745972,0.8277069046401978,0.8959241411590576,0.9584146456909179,1.0586328210449218,71.408,73.332,74.84,76.004,77.412,78.708,79.752,80.732,81.376,82.412,83.316,83.924,84.656,84.74,85.356,85.612,86.04,86.184,86.616,86.828,87.316,87.068,87.48,87.436,87.108,87.504,87.52,87.652,87.324,87.308,87.228,87.016,86.892,86.768,86.48,86.088,86.104,85.888,85.432,85.34,84.688,84.436,84.024,83.304,82.568,81.836,80.44,79.828,78.38,77.488,75.776
0.040000000000000036,0.040000000000000036,0.9873594744491577,0.9140010057067871,0.8546480440711975,0.7920346202850341,0.7521201145076751,0.691287996082306,0.6575764636993409,0.623199374256134,0.5899617202949524,0.5616553643798828,0.5436392804527282,0.5186296197986603,0.5012521273136139,0.48895740302085877,0.4719918963813782,0.46461778392791747,0.45543136096954345,0.44227864089488983,0.4351773080253601,0.4376565477371216,0.43091887258291245,0.4226565121841431,0.432246221780777,0.4239720441055298,0.42281839025497436,0.42167048788070677,0.4223419142341614,0.42894560707092283,0.43228790073394774,0.4378248534679413,0.4417619579982758,0.45818136479377747,0.4674447003650665,0.4665148473548889,0.47384842567443847,0.4833851348876953,0.5044057265853882,0.5110421276473999,0.536692680721283,0.5591740045166016,0.565259909324646,0.590114828338623,0.6215662095642089,0.6486873267936707,0.698648115978241,0.7280319295883179,0.7822230258178711,0.8230305981445313,0.8860031679534912,0.9508580458831787,1.0506519289398193,71.348,73.192,74.96,76.52,77.544,78.848,79.948,80.892,81.928,82.488,83.476,83.908,84.5,84.872,85.48,85.68,85.98,86.648,86.632,86.708,86.916,87.272,87.02,87.3,87.24,87.52,87.652,87.248,87.244,87.144,87.204,86.832,86.888,86.712,86.664,86.308,86.1,85.992,85.556,84.932,85.052,84.496,83.716,83.268,82.192,81.708,80.86,79.992,78.94,77.756,76.06
0.08000000000000007,0.08000000000000007,0.9699503392791748,0.9059046314048768,0.8482448596000671,0.7873686448287964,0.7356956764030457,0.6919546642303467,0.6514148775863647,0.6205606246376038,0.5896055623245239,0.5713674004554748,0.5407777491188049,0.5228674537467957,0.5019008544063568,0.49116338809013366,0.4739255899620056,0.46443473146438596,0.4572450149154663,0.4436048254585266,0.43811892958164217,0.43632041967391966,0.4306564573860168,0.43100909729003906,0.42148674247741696,0.4218164723110199,0.42822738637924196,0.42913909965515135,0.42925303452014923,0.4340577058601379,0.43399336093902585,0.4519926776313782,0.4458257464027405,0.45556048053741455,0.471194897813797,0.4703209359931946,0.4860470000076294,0.4920455201435089,0.49907111912727353,0.5221368866539001,0.542197889328003,0.5485077448272705,0.5768274570083618,0.5975708361434936,0.6360025548934937,0.6575390410232544,0.6936203724098206,0.7333808227729798,0.7764634379768371,0.8403715684890747,0.8972431401443481,0.9617204656600952,1.0423055114746094,71.92,73.608,74.92,76.456,77.864,79.164,80.188,81.144,82.124,82.66,83.484,83.804,84.388,84.772,85.548,85.604,85.992,86.28,86.596,86.812,86.876,86.944,87.456,87.26,87.2,87.144,87.288,87.384,87.332,87.032,87.224,86.992,86.66,86.896,86.46,86.3,86.192,85.872,85.444,85.328,84.74,84.492,83.752,83.3,82.588,81.828,80.86,79.916,78.968,77.724,76.328
0.1200000000000001,0.1200000000000001,0.9636944002914428,0.9190986591148377,0.839251872291565,0.7808116345214844,0.7368627661705017,0.6935824908828735,0.6524125833129882,0.6182743039131164,0.5887386220932007,0.5650298854923248,0.5440576785469056,0.5235775793170929,0.503436446094513,0.4858769061565399,0.47429788173675536,0.4681961098957062,0.45601885166168216,0.44873982960700987,0.44508532138824464,0.4396428709936142,0.4354889260292053,0.4313943396139145,0.4318585355758667,0.43458225198745726,0.4325108375453949,0.4360469614124298,0.4309683477210999,0.4402096173477173,0.44431597917556764,0.44769634247779844,0.45654144812583924,0.4588755313968658,0.46714556913375854,0.4810862848854065,0.49463421005249025,0.4962105022621155,0.5135730663013458,0.522677040309906,0.532865288696289,0.5607559220504761,0.5944112605285644,0.6121295978736877,0.6406040101623535,0.666372802696228,0.695895039730072,0.7387224431419372,0.7968231870269775,0.838786865119934,0.8957220019912719,0.9672108167648316,1.0502293563079834,72.052,73.512,75.436,76.476,77.804,79.104,80.436,81.012,82.116,82.548,83.216,83.9,84.632,85.008,85.4,85.836,86.236,86.34,86.584,86.832,86.8,87.128,87.104,86.96,87.248,87.256,87.424,87.268,87.108,87.172,86.992,87.068,86.884,86.472,86.392,86.228,86.056,85.908,85.848,85.18,84.576,84.436,83.548,83.24,82.572,82.056,80.824,79.932,79.024,77.7,76.348
0.15999999999999992,0.15999999999999992,0.9798662698745727,0.9130222310256958,0.8415769348526001,0.7825150740432739,0.7259182151794433,0.6976830380630493,0.6552277643203736,0.6286036231327057,0.5960571977424621,0.570139425945282,0.5566031190872193,0.5262491320705414,0.5015079240989685,0.49142779628753663,0.47977126859664915,0.4715965054702759,0.4636022324180603,0.4597346988010407,0.450595857334137,0.4411074541473389,0.4384108175563812,0.4352078019428253,0.43463601782798766,0.4381051146507263,0.4398871772766113,0.44186423950195314,0.4392295411467552,0.4471943915843964,0.4531040130853653,0.4589680421257019,0.4715531346130371,0.47124211019515994,0.48406990825653073,0.485214762172699,0.4995085258388519,0.508049370250702,0.5173267786884308,0.5395904458761215,0.5499460521507263,0.5650361848831177,0.5903923756790161,0.6138360162734985,0.6404059954071045,0.682767811832428,0.7097597819137573,0.7448047490692139,0.7996781933784485,0.8516571014404297,0.9114015657234192,0.9793305099105835,1.044666679210663,71.556,73.428,75.456,76.424,77.948,79.024,80.4,80.964,81.788,82.448,83.012,83.948,84.536,84.912,85.196,85.936,85.96,86.232,86.42,86.74,86.92,87.156,87.06,87.216,87.184,87.196,87.184,87.084,86.928,86.992,86.832,86.664,86.716,86.776,86.212,86.216,86.028,85.504,85.404,85.188,84.6,84.124,83.44,83.068,82.384,81.82,80.984,80.076,79.188,77.856,76.448
0.19999999999999996,0.19999999999999996,0.9775158925056457,0.9155117729949951,0.8573366470336914,0.7988428839683532,0.7493113660812378,0.7106377331924438,0.6576367211914063,0.6324876690101624,0.5986706900405884,0.5883220037460327,0.5568788638305664,0.537284700717926,0.5158748785972596,0.4994744802570343,0.4853554014778137,0.4775145956993103,0.4709714331531525,0.4612632382774353,0.4554964365196228,0.4547159787750244,0.4478522928333282,0.44537391843795776,0.4467610447883606,0.4369726471042633,0.44257019317626956,0.4456361768531799,0.44384820182800294,0.4584141766166687,0.4553258934020996,0.46077275319099426,0.4686366674041748,0.4811107626724243,0.4983084292602539,0.4950592552947998,0.5015840447425842,0.5167862932395935,0.5326012206983566,0.5535519052886962,0.5615151460456849,0.5810575114631653,0.5932393401145936,0.6278384853935242,0.6601234466361999,0.68542590426445,0.7110678805541992,0.7551921131515503,0.8011197161102295,0.8537924096870423,0.9146743845748901,0.9939942017745972,1.058650945930481,71.476,73.332,74.76,76.028,77.432,78.6,79.988,80.92,81.664,82.072,82.948,83.496,84.172,84.532,85.308,85.496,85.644,86.092,86.26,86.3,86.556,86.636,87.064,86.92,87.008,87.088,87.096,86.936,86.928,87.016,86.928,86.52,86.56,86.524,86.184,86.28,85.716,85.552,85.26,84.74,84.656,84.1,83.48,83.08,82.544,81.62,81.052,80.044,79.032,77.712,76.576
0.24,0.24,1.0048141019821166,0.9280225015830994,0.8810671759033203,0.7978049233055114,0.7560418005752564,0.716205112953186,0.6763884218025208,0.644722872505188,0.6198037823295593,0.5920694884872436,0.5681236990737915,0.5425619277954101,0.5245597143554688,0.5117476530361176,0.5049824402046204,0.48860710052490236,0.4834667956829071,0.4712012334966659,0.4717759517478943,0.4612385545158386,0.4638375978279114,0.4640758948850632,0.45604371224403384,0.44612665164947507,0.4482054167842865,0.4628792439174652,0.463286443157196,0.4621321871328354,0.4743682773399353,0.47678893655776977,0.4806736153793335,0.4910786507225037,0.49920350551605225,0.5085126355457306,0.5154337713623047,0.5311746747207642,0.5489411363315583,0.5574355766201019,0.5689646503829956,0.5934433335876464,0.6122616899871827,0.6272856922340393,0.6664277029418946,0.7018202370071411,0.7319676057434082,0.776507837562561,0.8153849060630798,0.8761415454101562,0.9398998146820068,1.0015325530433654,1.0806361403274536,71.012,72.844,74.388,75.872,77.4,78.856,79.64,80.5,81.124,81.816,82.764,83.288,83.84,84.448,84.696,85.3,85.564,86.168,85.928,86.392,86.628,86.316,86.824,86.98,86.92,86.876,86.852,86.908,86.512,86.672,86.716,86.376,86.568,86.04,86.276,85.764,85.628,85.432,85.088,84.732,84.484,83.948,83.348,82.908,82.148,81.552,80.836,79.992,79.0,77.632,76.532
0.28,0.28,1.0353015258789062,0.963465087890625,0.8944916383361816,0.8291139195251465,0.7852011510467529,0.7385302842330933,0.7073126542663575,0.667070341129303,0.6348757555770874,0.6125164221954346,0.5878417926025391,0.5659139823532104,0.5411715980148315,0.5249109157562256,0.519153921661377,0.5007154763031005,0.4912159325790405,0.4815563896846771,0.48510942628860476,0.47407406248092654,0.47240516822814943,0.46269553195953367,0.4646261211204529,0.46596168049812314,0.47752604776382446,0.4746105444431305,0.47516165225982665,0.4802451163482666,0.48271712617874146,0.48282775334358213,0.4987708641242981,0.5009256549453736,0.516449333820343,0.5167112150669098,0.5243450254535675,0.5515178820228577,0.5642390944099426,0.5729165893936157,0.5989095200157165,0.6130443502235413,0.62911552526474,0.6490293910217285,0.6768150195693969,0.7108270851802826,0.7338634000778198,0.7806367777252198,0.8409563565444946,0.8923481822586059,0.9459996747970582,1.0289019767379761,1.103720698261261,70.148,72.144,73.848,75.5,76.828,77.88,79.116,79.812,80.912,81.676,82.336,82.924,83.788,84.284,84.388,85.16,85.396,85.552,85.512,85.908,86.168,86.692,86.6,86.62,86.336,86.468,86.576,86.576,86.54,86.416,86.38,86.216,85.888,86.104,86.192,85.412,85.28,85.272,84.552,84.604,84.276,83.784,83.336,82.816,82.256,81.616,80.536,79.852,78.812,77.768,76.244
0.32000000000000006,0.32000000000000006,1.0662405200958252,0.9885856607818604,0.9292490856170654,0.8471386643600464,0.8132859282112122,0.7637629857254028,0.7347514138031006,0.6879822526931763,0.6568775115013122,0.6225068468093872,0.5970902872085572,0.5789392421913147,0.5655532404136657,0.5415453783798218,0.5337198093318939,0.5164619311141968,0.51288243309021,0.5048206985569,0.4928806091117859,0.4800074651145935,0.48127602312088014,0.48786648176193237,0.47606266560554505,0.4795479139328003,0.48826601722717283,0.47979254888534545,0.48514161222457886,0.4934458494949341,0.49600296876907346,0.5066965797615052,0.5116976501846313,0.5197146375083923,0.5302044556808472,0.5450703414344787,0.5448383264923096,0.5577971773719788,0.5797072993850708,0.5879397416687012,0.6084246995735169,0.6289104845809936,0.6431271167707443,0.6779136866950989,0.7016018350982666,0.7464400340652466,0.7678947299575806,0.8173570406150817,0.8500263473129273,0.9116955590057373,0.9774703714370727,1.0439008475875855,1.1140737035751342,69.612,71.648,72.936,75.152,75.856,77.244,78.288,79.348,80.324,81.28,82.08,82.924,82.988,83.788,84.036,84.736,84.92,85.336,85.572,85.944,86.084,85.96,86.356,86.332,86.548,86.316,86.416,86.168,86.26,86.076,86.232,86.272,85.756,85.484,85.776,85.556,85.12,85.08,84.524,84.228,84.06,83.6,83.196,82.488,81.984,80.936,80.656,79.408,78.712,77.572,76.332
0.3600000000000001,0.3600000000000001,1.0985200210571289,1.020023844985962,0.9462963404083252,0.9056722064590454,0.8444803786468505,0.792679718093872,0.7481412416648865,0.708459035730362,0.6785454926109314,0.650330148487091,0.6276739467048645,0.6011531443595887,0.579669770565033,0.5585999332427979,0.5471848781585693,0.5440524668121338,0.5299194498634339,0.519043393137455,0.5175287767410278,0.510653836517334,0.5033790161323547,0.502999162979126,0.49508756900787354,0.508080755443573,0.5027461764717102,0.5121333234405517,0.5116162871170044,0.5163004963350296,0.5220034112024308,0.5168635500526428,0.5329202927780151,0.5422719302272797,0.543926472826004,0.5577157830524444,0.5835504399299621,0.5846166109657288,0.5948125816345214,0.6166338539695739,0.6312080251884461,0.6389930268096924,0.6629007972335815,0.6979580763626099,0.728095857963562,0.7597577118301392,0.8023355871200561,0.851708976802826,0.8780715650749207,0.9204722110176087,1.0109643542098998,1.0801125689697266,1.154745711631775,69.016,70.956,72.748,73.468,75.292,76.788,77.38,79.112,80.016,80.572,81.268,82.176,82.692,83.316,83.868,84.056,84.324,84.86,84.976,85.1,85.512,85.624,85.844,85.6,85.88,85.816,85.912,85.92,85.816,85.72,85.728,85.512,85.744,85.508,85.236,84.892,84.828,84.52,84.22,84.152,83.784,83.032,82.612,82.228,81.472,80.696,80.232,79.504,78.268,77.192,76.124
0.40000000000000013,0.40000000000000013,1.1537669009399414,1.0817596102905274,1.0045273524475098,0.9387640933609008,0.876889792804718,0.8261849946975708,0.7823823778152466,0.7487175728416443,0.7079586051654816,0.6751232931137084,0.6532384022521973,0.6333371887016297,0.6055329812431336,0.584280335597992,0.5815234003257751,0.5672714343833923,0.5552678813743591,0.5454424993896484,0.5386365028762817,0.5386390123939514,0.5222142476558685,0.5254276065826416,0.5254492765522003,0.5231225186920166,0.5298458687782288,0.5284996157646179,0.5319858562946319,0.5438927243995666,0.5446651630210877,0.5490524867153168,0.5489222265243531,0.5674779461288452,0.5642206459999084,0.5809061757278442,0.5912035215091705,0.606792730960846,0.6165648326587677,0.6327424757003784,0.6512419847297668,0.6723925596618653,0.7055849852371215,0.7284013320732117,0.7603522214508056,0.7753413388824463,0.8294012797927857,0.8702010262298584,0.9250474638175964,0.9712653637695312,1.039002155647278,1.124003292865753,1.1942748298549652,67.472,69.352,71.3,73.236,74.692,75.88,77.18,78.212,79.34,80.324,80.628,81.236,82.16,82.824,83.096,83.44,83.948,84.368,84.52,84.716,85.08,85.204,85.28,85.416,85.452,85.42,85.668,85.576,85.232,85.292,85.484,85.24,85.336,85.108,84.988,84.516,84.416,84.144,83.936,83.652,82.992,82.924,82.484,82.288,81.42,80.752,79.656,78.956,78.004,77.016,75.76
0.43999999999999995,0.43999999999999995,1.2091666471004485,1.1305850594902038,1.0477029307937622,0.9832316003799438,0.9252557214736938,0.8644289043235779,0.8352623250198364,0.7973599261856079,0.7496998764038086,0.7214325513458252,0.692009389705658,0.6730910140228271,0.6383184198951721,0.6260780465316772,0.6017161957550049,0.5951843064880371,0.5874048781585693,0.5731836245536804,0.5741405336380004,0.5593555689620971,0.5621932612800599,0.5575299554634094,0.5549914252090454,0.5517799427127839,0.5599659350109101,0.5541138121414184,0.5616107584381104,0.5626045724678039,0.5634126539993286,0.5806204042053222,0.5842390206909179,0.587716357421875,0.6007368222808838,0.6136592130994797,0.6257658666419983,0.6271248956108093,0.6528665529060363,0.6666313001823425,0.6794016416454315,0.7006926961898804,0.7353105393218994,0.7539623813056946,0.7911352391052247,0.8241395121383667,0.8696268681716919,0.9009467589187622,0.9537822565460206,1.0294507855224608,1.0872270877075196,1.1561399974441529,1.2409735932540893,66.384,68.28,70.896,71.98,73.352,74.888,75.952,76.896,78.272,79.108,80.124,80.5,81.416,81.744,82.468,82.944,83.184,83.728,83.864,84.352,84.18,84.572,84.6,84.596,84.596,84.808,84.848,85.064,85.036,84.884,84.716,84.98,84.62,84.468,84.3,84.308,83.872,83.624,83.716,83.42,82.84,82.504,81.924,81.516,80.628,80.216,79.092,78.344,77.84,76.44,75.248
0.48,0.48,1.2854038833999635,1.1870725663757324,1.1347140349578857,1.0480597533035279,0.9849501092910766,0.9334621986007691,0.8891125226783753,0.836140534248352,0.7956233164405823,0.7492313662147522,0.7191267424201966,0.7100337388420105,0.6828733444213867,0.6588282486915589,0.6444007600212097,0.6292347563171387,0.6158470681953431,0.6131976454067231,0.6015602659225464,0.6048035608291626,0.5893614358901977,0.5899456789970398,0.5839555319023132,0.5802432964897156,0.5984066851234436,0.5876381514549255,0.5909443844985962,0.5934234852409362,0.6119445510482788,0.6166255364131927,0.6226159767532349,0.6315250159072876,0.6375628684806823,0.6390728932189942,0.6652024199676514,0.6765728536605835,0.686910101852417,0.7043736184501648,0.7194976559066772,0.7422838670539856,0.7678706321716309,0.7903829996204377,0.8458526640319824,0.86920406665802,0.9047699072647095,0.9586356730651856,1.0143195254135131,1.053644057044983,1.1345416577148437,1.2258435829162597,1.3178997744750978,65.056,67.228,68.692,70.492,72.212,73.276,74.792,76.084,77.364,78.284,79.268,79.528,80.572,81.264,81.78,81.908,82.372,82.936,83.044,83.66,83.712,83.8,83.932,84.3,83.964,84.288,84.192,84.436,84.116,84.072,84.276,84.14,83.924,83.86,83.66,83.676,83.572,83.152,82.908,82.536,82.176,82.048,81.204,80.768,80.468,79.62,78.924,78.392,77.116,75.744,74.54
0.52,0.52,1.3710814428710938,1.2783153291320801,1.193406922531128,1.106242197494507,1.0523844053459168,0.9868722120857238,0.9475800102615356,0.8964850852775573,0.8591356100082398,0.8198060774612427,0.7878592435836792,0.7623641979598998,0.7254093079757691,0.7068426630878448,0.6903237646102905,0.6818955817604065,0.665937225227356,0.6569141377735138,0.6449077856636047,0.6420624601173401,0.6388723279380798,0.636771339302063,0.6329599069595337,0.6245604598426819,0.6357105730438233,0.6316296542167663,0.6402389783477783,0.6452097939300537,0.6422267707061767,0.6561760485363006,0.6603802702331543,0.6637872364425659,0.6823518318939209,0.6898771575164795,0.7047892139816284,0.7172666158485412,0.7278761026191711,0.7478140473175049,0.7616446106338501,0.8042239603233338,0.8205671675491333,0.8409453247261047,0.8778882468795777,0.899588467502594,0.9601098313140869,0.9981078862762451,1.05120017993927,1.12487172000885,1.205972039413452,1.2879073762893676,1.3670680332183838,63.196,65.432,67.168,69.212,70.656,72.36,73.084,74.796,76.14,76.968,77.936,78.66,79.46,80.056,80.832,81.272,81.692,81.948,82.396,82.52,82.812,83.156,83.056,83.452,83.356,83.512,83.632,83.308,83.444,83.236,83.404,83.42,83.236,83.044,82.944,83.06,82.504,82.636,82.596,81.704,81.688,81.304,80.876,80.228,79.824,79.288,78.624,77.512,76.816,75.404,74.148
0.56,0.56,1.4700316472625732,1.3711393515396118,1.2971922164535523,1.2033779796981812,1.1310931316757202,1.0758342999267578,1.012832686252594,0.9699636441421509,0.9304115236663818,0.8726915156936645,0.8587971113967896,0.8256272141647338,0.7903130951118469,0.7695071980953216,0.7431414304924011,0.731542420387268,0.7136014854812622,0.7085615888214112,0.7039528024196625,0.6872882257652283,0.693073284983635,0.6882351166439057,0.6911466720962525,0.670355479297638,0.679933897266388,0.6844640211009979,0.6801047288322448,0.6886372532272339,0.6974952069664001,0.7066418191719055,0.7123842185783387,0.7241071797752381,0.7327020490455628,0.7330529436302186,0.7577672367286682,0.7637960677337646,0.7782505199241638,0.8067715810012818,0.8270857961654663,0.8414413789749146,0.8672287925338745,0.8952374196243286,0.9476592127990723,0.9757774057579041,1.0222672149658203,1.0701559777450562,1.132580121536255,1.2028481394577026,1.2662547370147705,1.3642232498931885,1.460196593170166,61.288,63.46,65.26,67.44,69.016,70.7,72.004,72.928,74.4,75.708,76.444,77.244,78.104,78.972,79.664,80.072,80.58,80.86,80.992,81.492,81.624,81.54,81.988,82.432,82.5,82.364,82.544,82.668,82.588,82.5,82.204,82.3,82.216,82.48,82.124,82.116,81.884,81.536,81.38,81.508,81.044,80.572,79.72,79.54,78.836,78.42,77.396,76.664,76.06,74.324,73.44
0.6000000000000001,0.6000000000000001,1.5971221497344972,1.479102876548767,1.387940898666382,1.2970571078681945,1.2396772454071046,1.1590186083602905,1.1182522024536132,1.0458923093032837,1.0041629383659363,0.9637973477554321,0.9229376609039307,0.8877680565834045,0.8650744351196289,0.8320587978744507,0.8175458280181884,0.8091249040985108,0.7974056108903885,0.7705740147018433,0.7661916795539856,0.7585542168617249,0.7501683806705475,0.7492309425830841,0.7461582339477539,0.7540501457214356,0.7444937707614898,0.7489821821784973,0.7483708469963074,0.7564772624969482,0.7558049366378784,0.7550136070251465,0.7766029079055786,0.7759898010540008,0.7931853597831726,0.7993042336273193,0.8112426293945313,0.8371320115184784,0.8428033039474487,0.8601348886299134,0.9055347864913941,0.9117809257507324,0.9339328102493286,0.9679455165100098,1.0013487419128417,1.051695035018921,1.084349030418396,1.1607839847755432,1.2052276078033448,1.2731535203933715,1.3562546343612671,1.458085079498291,1.551107818031311,59.06,61.496,63.304,65.356,67.292,68.692,70.0,71.488,72.976,73.808,74.74,75.888,76.42,77.492,78.076,78.368,78.808,79.364,79.824,80.432,80.376,80.596,80.764,80.936,81.268,81.356,81.272,81.38,81.756,81.368,81.332,81.44,81.184,81.416,81.352,80.956,80.824,80.684,80.424,80.184,79.904,79.408,79.256,78.596,78.244,77.54,76.816,76.076,74.78,73.816,72.944
0.6400000000000001,0.6400000000000001,1.723436688270569,1.6347278173065185,1.528718707561493,1.4293457497787476,1.3449594542694092,1.2858251026153564,1.2122602662277222,1.1609825037384034,1.1045462628364564,1.0663771576309204,1.0233639490509032,0.989415592212677,0.9617357487678528,0.9370791066360473,0.9044522155761718,0.8883371142196655,0.8766568543624877,0.8691557663536071,0.8434125426483154,0.8422853667068482,0.8470483651161194,0.8421064719200134,0.8265349944686889,0.8245424370002746,0.8355980201339722,0.8262723146629334,0.8298239276885986,0.8275454981803894,0.8338129296875,0.8371316686058045,0.8514036874008178,0.8599069837188721,0.8756337808227539,0.8902375588226319,0.8834079253768921,0.9131556965255737,0.9228449644470215,0.9333242140960694,0.9586473503112793,0.9922992300987243,1.0171189115715027,1.0685115216827392,1.1003839305496217,1.129341557559967,1.1814100380706787,1.2533936996269226,1.3042678917694093,1.3896102479171752,1.4588568133544921,1.5605455492019653,1.7062567951965333,56.908,59.052,61.064,63.068,64.948,66.196,67.772,69.2,70.972,72.036,73.056,73.824,74.728,75.732,76.52,76.988,77.412,77.712,78.284,78.372,78.48,79.128,79.532,79.652,79.532,80.04,80.064,80.204,80.356,80.276,80.116,80.112,80.032,79.84,80.116,79.836,79.988,79.612,79.52,79.208,78.928,78.328,78.044,77.432,76.772,76.312,75.62,74.548,74.148,73.12,71.464
0.6799999999999999,0.6799999999999999,1.906293171043396,1.7687941732406616,1.6869364419555664,1.5805667691421508,1.4971866638183593,1.4136825289154054,1.3441139362335206,1.292301641921997,1.2411759790802002,1.1812750315475464,1.1515826066207886,1.1082750261688232,1.06877467628479,1.0480057348251344,1.0243711555480957,0.9956672537994384,0.9958271528625489,0.9653269697570801,0.9579947923660278,0.9473906638717652,0.9463488349914551,0.9389096781539917,0.9241601083374024,0.9208265475845336,0.926821492881775,0.920546062412262,0.9315918692398071,0.932103629951477,0.9335946610641479,0.9347421308517456,0.9488222866439819,0.9544522745895386,0.9781503048896789,0.9822646963882447,0.9917307639980316,1.0005477416610717,1.022005901222229,1.038365786266327,1.0697867137145995,1.0803235146331787,1.1101732749176025,1.1524375512886047,1.1920661259269714,1.240149582862854,1.283535185470581,1.3431887253570556,1.4166609934425354,1.4935423600769042,1.5620314437866212,1.7036564226531983,1.8238097444152832,53.924,56.736,58.336,60.388,62.6,64.32,65.856,67.34,68.308,69.404,70.776,71.956,72.864,73.22,74.008,74.692,75.236,75.832,76.328,76.832,76.748,77.46,77.472,77.92,78.08,78.22,78.416,78.492,78.34,78.536,78.644,78.852,78.3,78.572,78.588,78.34,78.392,78.232,77.732,77.912,77.752,77.112,76.648,76.484,76.028,75.232,74.576,73.804,72.928,71.872,70.436
0.72,0.72,2.091348328742981,1.9866414128112793,1.874431369972229,1.7451790644073486,1.683389370651245,1.588233931121826,1.5187598208999633,1.4710383640289306,1.387327106399536,1.334247836227417,1.2985634574890137,1.2571633233261108,1.2277243698310851,1.2004022723388672,1.17164093624115,1.1324621158599852,1.1230517125320434,1.1161349660491944,1.095578480682373,1.0804360920333862,1.074376794013977,1.0653862637329101,1.0510349452590941,1.0502046391296387,1.0430743507766724,1.0670726791000367,1.040518343963623,1.0582452488708496,1.0320551641845703,1.0650126945877074,1.0573257959365845,1.0683451802444457,1.073568483657837,1.0882116148376464,1.1050655411529542,1.1088754415130615,1.1450724929237366,1.162713737220764,1.1769835731506348,1.2066469664382935,1.2453660475158692,1.2804396968841554,1.3237025435638428,1.3763091860580445,1.4218275806427,1.4935109469223022,1.5543651906204223,1.6464242008972167,1.7415323471069335,1.8563707557678222,1.9633875707244872,51.368,53.568,55.472,57.564,59.38,61.12,62.744,64.112,65.668,67.288,68.128,69.296,69.74,70.832,71.488,72.624,73.032,73.54,73.92,74.412,74.684,75.056,75.516,75.756,75.908,75.968,76.412,76.596,77.0,77.028,77.076,76.748,77.136,76.908,77.128,77.108,77.26,76.952,76.708,76.364,76.092,75.696,75.296,74.716,74.588,73.932,73.104,72.332,71.312,70.484,69.212
0.76,0.76,2.352105199432373,2.2041762400817873,2.076778527908325,1.9924125003814697,1.8871838198089599,1.79434926071167,1.7371022170257568,1.6464570318222045,1.5992903260040283,1.5363999913787842,1.487236211013794,1.45156856048584,1.4005218035697937,1.3786504068756102,1.3317835636901856,1.3277035244750977,1.294077290763855,1.2740528748893738,1.2661823670196533,1.2413288497543336,1.2375238092422485,1.2226330424880982,1.2231574469947815,1.2228357804489136,1.2086753812408448,1.1905397866249086,1.2082451782226562,1.2004072424697876,1.1917613311386108,1.175275549659729,1.2143975296020508,1.218847928314209,1.22559310256958,1.2365757946777345,1.2326368040275573,1.2564345832061767,1.2752202369308472,1.298993653869629,1.3201493254470824,1.3495129391098022,1.3744460868835449,1.4093671125602723,1.4627001138305664,1.507764998512268,1.5734408723068238,1.6525993301010131,1.7218783764648438,1.7997831071472168,1.9058434588241577,2.037658485031128,2.1745915314483644,48.5,50.596,52.788,54.332,56.152,58.568,59.848,61.428,62.7,64.192,65.1,65.948,66.912,67.888,69.22,69.232,70.28,70.532,71.196,71.94,72.048,72.784,72.532,73.032,73.484,74.116,74.18,74.428,74.56,74.988,74.72,74.844,74.956,75.18,75.416,75.284,75.264,75.124,74.896,74.716,74.696,74.356,73.836,73.408,73.0,72.188,71.512,71.228,69.86,69.204,67.556
0.8,0.8,2.6297634118270876,2.5096634729766847,2.371741060409546,2.2556100162506105,2.149082311325073,2.0603792707061768,1.9830488698577882,1.8919465726470948,1.8282785861968993,1.759500777130127,1.7233009084320068,1.688327499961853,1.617284088973999,1.6035438346862794,1.5561997205352782,1.5299977736282349,1.5164192694473266,1.4913278684234619,1.457309058303833,1.4454292007827758,1.426456639213562,1.4301958268356323,1.4054646176910401,1.4083485614395141,1.3887734992980958,1.3944221521759033,1.401319716873169,1.3774029328155517,1.3886492762756348,1.370288030166626,1.3677477038955688,1.368363969039917,1.388616522064209,1.4098698180770874,1.4161174394226075,1.4278637100219727,1.4488657052612304,1.4619720607376099,1.5009305838775635,1.519571613368988,1.5601755019378662,1.6262572729492188,1.6353619887924193,1.7057055171585083,1.7638445323181153,1.8335217418670655,1.9190702391052246,2.0158296752166747,2.144742759475708,2.236623383178711,2.385808698310852,44.76,46.984,49.132,50.988,52.944,54.74,56.064,57.672,59.032,60.924,61.528,62.72,64.148,64.904,65.664,66.144,66.912,67.824,68.36,68.788,69.412,69.832,70.152,70.508,70.936,71.284,71.4,71.956,71.908,72.26,72.608,72.816,72.856,72.744,73.088,72.872,72.88,72.984,73.092,72.776,72.512,72.1,72.064,71.652,71.396,70.68,70.044,69.204,68.16,67.336,66.052
0.8400000000000001,0.8400000000000001,3.000941319274902,2.84086628616333,2.6980972442245483,2.593465634918213,2.453809605560303,2.3758441804504393,2.2909646621704103,2.1864808193588257,2.1330671923065188,2.07147806640625,2.0210484395599364,1.9651818970489503,1.9198372525787353,1.861287202796936,1.8365861755371093,1.8023037923812866,1.7934104016113281,1.7515469580841065,1.7286623207855225,1.7099361516189575,1.689510182723999,1.6887825986099243,1.6809800127792358,1.6551360530853272,1.6363747650527953,1.6238022513580321,1.6101475994491576,1.6069157145690918,1.6053340241241456,1.5951908680343627,1.604641982498169,1.6037392248153686,1.6194854347610474,1.6149207693862915,1.6313862422180176,1.641031367263794,1.6568252967071533,1.6686206967544555,1.704024589691162,1.7144983486938477,1.772237750930786,1.8351170567321777,1.8589204167175293,1.9237525798797608,1.9863831922149657,2.054113502578735,2.1650308563232423,2.254572811012268,2.3989252773666383,2.5008363703918457,2.666803448257446,41.748,43.636,45.876,47.22,49.42,51.052,52.616,54.228,55.24,56.896,57.452,59.004,60.008,61.196,62.024,62.64,63.112,64.236,65.072,65.488,66.116,66.36,66.42,67.416,67.616,68.26,68.648,68.944,69.164,69.552,69.696,69.936,70.256,70.484,70.564,70.748,70.92,70.644,70.8,70.996,70.592,70.332,70.28,69.72,69.052,68.464,67.688,67.184,66.372,65.608,64.572
0.8800000000000001,0.8800000000000001,3.430207091445923,3.2565596701049806,3.1374451191711428,2.9705643086242675,2.866233914642334,2.760282785949707,2.6723213088989257,2.580630661087036,2.5111277919769286,2.4195372514343263,2.3854105430603028,2.3134166981506348,2.2565201990509034,2.230481876296997,2.200615643005371,2.143130823326111,2.1070018105316164,2.097020735321045,2.049342215538025,2.0252257204818727,2.011990992126465,1.975251270942688,1.9560492323684693,1.9502955653381349,1.939505362663269,1.9002256381225586,1.8974158951568603,1.8827684969711305,1.8833654559326172,1.872309993286133,1.8463795315170288,1.8520366076278687,1.8536859873962401,1.8736350772857666,1.8847429833221436,1.8925962720108032,1.9043643081665038,1.9421843628692628,1.948365016784668,1.9841888305664062,2.023074654159546,2.0809744282531737,2.121960513153076,2.191899925994873,2.242820563926697,2.342344914627075,2.4331509365844726,2.546050561828613,2.6707776008605957,2.848809390640259,2.9757553803253174,38.28,40.148,41.776,43.896,45.324,46.832,48.6,50.204,51.224,53.1,54.072,55.28,56.14,57.2,58.092,58.404,59.856,60.156,61.276,61.76,62.036,62.88,63.38,63.648,64.176,64.984,65.06,65.796,66.224,66.52,66.824,67.416,67.708,67.644,67.84,67.984,68.356,67.996,68.608,68.3,67.816,67.856,67.668,67.52,67.104,66.232,65.748,64.912,64.636,63.232,62.492
0.9199999999999999,0.9199999999999999,3.9159194708251954,3.7639884075927736,3.6195362702941893,3.484373777999878,3.346911207122803,3.2377343572998045,3.117359247131348,3.0507058837890626,2.9464934294891356,2.8721704679107667,2.8318670600891114,2.7666536976623535,2.687339572677612,2.6378048416137694,2.6011980602264404,2.564597267303467,2.5243710264587405,2.4875253163909914,2.4442266084289552,2.4253665495300294,2.402915743408203,2.3497182151031493,2.335776128540039,2.3193684717559813,2.2976230812072753,2.2794372843933104,2.24196326171875,2.248952403793335,2.1999198462677003,2.213803352127075,2.195772946090698,2.1891575453186034,2.1870427458572386,2.161929684371948,2.1820591566467287,2.2085862647247314,2.2119525421905517,2.2189437271881105,2.274333988189697,2.2723569927215577,2.3377761296081543,2.408314820098877,2.4340793935775755,2.49448294418335,2.5927663092041016,2.6633956980895994,2.752778603591919,2.9082540830230714,3.025097432785034,3.1608936979675293,3.3355354833984374,34.96,36.328,38.38,40.104,41.56,43.092,44.244,46.152,47.356,48.768,49.844,50.78,52.036,52.952,53.888,54.488,55.404,56.068,56.992,57.364,57.968,59.28,59.376,60.08,60.824,61.128,61.612,61.988,63.016,62.94,63.484,63.552,64.26,64.916,65.048,64.912,65.128,65.824,65.504,65.3,65.364,65.1,65.076,64.396,64.296,64.208,63.22,62.916,62.156,61.088,60.252
0.96,0.96,4.530223825988769,4.370750609588623,4.195279591598511,4.054671765136718,3.9228414706420898,3.8020126068115236,3.681458419799805,3.5873498529052736,3.4873526496887206,3.41713348777771,3.3503373796081544,3.27283638092041,3.2089839082336424,3.169404669113159,3.084096968841553,3.0784619353485105,3.032153689498901,2.9858798625183107,2.943401700897217,2.8934859073638917,2.8675097667694094,2.847166453857422,2.794832705345154,2.745831846160889,2.742503896484375,2.6951185221099854,2.696791046600342,2.634233936805725,2.6120323571014405,2.615572508850098,2.587957424545288,2.5795461827850343,2.5888006484222412,2.5535454431915285,2.5672273458099366,2.6004014037322998,2.5786368170547487,2.6201530186462403,2.6398002140808106,2.6466175592041017,2.690910498962402,2.745699645233154,2.8118348199462893,2.888819711265564,2.959406549682617,3.057154224090576,3.1888845679473876,3.318703616333008,3.4509615850830078,3.5731273357391355,3.8075831915283205,31.432,32.876,34.688,36.116,37.516,39.148,40.952,41.788,43.14,44.304,45.644,46.484,47.556,48.248,49.576,50.412,50.964,52.008,52.84,53.428,53.972,55.052,55.692,56.096,56.792,57.576,57.736,58.86,58.892,59.456,60.06,60.36,60.964,61.144,61.656,61.624,62.228,62.12,62.388,62.628,62.628,62.448,62.176,61.984,61.652,61.168,60.632,60.288,59.524,59.268,57.736
1.0,1.0,5.27179007232666,5.058566048736572,4.9094424136352535,4.727089300460816,4.604158903198242,4.467468773193359,4.324272292633057,4.237211941833496,4.1681106278991695,4.055135018310547,3.96954263381958,3.9188499824523926,3.835945309753418,3.755788556213379,3.7334953359985352,3.6680998040771486,3.6014613816833494,3.6027316790771486,3.5021460713195802,3.4543267695617677,3.4525593809509276,3.3821890604400635,3.3394760920715334,3.307818801116943,3.227352580795288,3.192316762084961,3.1710800227355955,3.1440001650238036,3.1099049081420898,3.0930474466705324,3.03175733253479,3.011557555999756,3.02026067489624,3.023356259307861,3.035730513458252,3.008993864898682,3.0404569179534913,3.0417681382751467,3.0882612365722655,3.1183107275772093,3.161826165847778,3.2155832417297363,3.2828153785705565,3.3356985848999026,3.451694352874756,3.574959041061401,3.667011947555542,3.7807520666503907,3.938294227142334,4.119541862487793,4.299578103942871,28.704,29.64,30.976,32.664,33.74,35.576,36.696,37.812,38.836,40.392,41.336,42.14,43.516,44.512,45.272,46.212,46.788,47.844,48.796,49.484,50.24,50.616,51.416,51.988,53.428,53.752,54.076,54.64,55.176,55.78,56.604,57.0,57.496,57.828,58.196,58.28,59.032,59.248,59.188,59.388,59.46,59.168,59.268,59.276,58.804,58.168,58.112,57.548,56.94,56.348,55.54


==> figures/vis_landscape/s0/results-19.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,14.286375571289062,13.489740546264649,12.727359138183594,12.026440416564942,11.316998611755372,10.64846489868164,10.05376664794922,9.409671129150391,8.831595221099853,8.20680827484131,7.5872452212524415,7.026327326965332,6.430801822662353,5.900753222045898,5.328727843170166,4.779516908721924,4.258061637268066,3.787502232055664,3.3298748878479003,2.94872745513916,2.58362739944458,2.2550872021484376,1.9890671151351929,1.7649330295562744,1.56336551902771,1.3897780841827392,1.2653133687210083,1.1414393311691284,1.0423403270339966,0.9604267244148255,0.8934359041976929,0.8410710638809205,0.7966800723648071,0.7471803462409973,0.7220441666221619,0.6870940668773651,0.6597479946899414,0.6308488306903839,0.6148261952209473,0.5988004864883423,0.5825647647380829,0.5688162596130371,0.563565851688385,0.5512223618888855,0.5415162546730041,0.5336560781478882,0.5349038319396973,0.5328893538856506,0.5370940830612183,0.5399656442165375,0.5541929975318909,13.524,13.992,14.344,14.496,14.888,15.188,15.5,16.024,16.648,17.416,18.696,19.696,21.248,22.812,25.068,27.78,30.572,34.404,37.96,41.752,46.012,50.224,54.304,57.7,60.624,64.084,66.456,69.128,71.296,73.228,74.668,76.296,76.976,78.36,79.072,80.28,81.156,81.692,82.244,82.544,82.816,83.364,83.688,83.736,84.108,84.56,84.748,84.808,84.64,84.572,84.396
-0.96,-0.96,13.550026597290039,12.848266683959961,12.168680879821776,11.425899956054687,10.76917305328369,10.106758834838868,9.50237447265625,8.866777305603028,8.229072381591797,7.692015219726563,7.0914058801269535,6.516138742523193,5.902759147644043,5.3569428414916995,4.81624946472168,4.293237972717285,3.7932240410614013,3.3492426419067383,2.9519356533432006,2.5832686639404296,2.2691758141326903,1.9980717023468018,1.755593462677002,1.5564408472061158,1.3850437020111084,1.2485929112625123,1.1312440789031983,1.0350187717437744,0.9550871159362793,0.890131333694458,0.825702361831665,0.7794631971740723,0.7537026911258697,0.7024578147888184,0.6684462702560425,0.6437242623138427,0.6290591297626495,0.6089757791233062,0.5904056376075745,0.5735178698062897,0.5621035392379761,0.5498105910491944,0.5412265695381164,0.5307418765640258,0.5298904073429108,0.5283953313064575,0.522857663822174,0.5266726090621948,0.5357545913124084,0.5320677076148986,0.5578240380954742,14.216,14.012,14.232,14.812,15.232,15.44,15.924,16.804,17.604,18.576,19.88,21.112,22.952,25.204,27.472,30.264,33.848,37.992,41.844,45.532,50.008,53.792,58.0,61.276,64.372,67.028,69.256,71.38,73.24,74.656,76.416,77.5,78.304,79.54,80.232,81.024,81.808,82.26,82.632,83.16,83.648,84.144,84.108,84.468,84.668,84.62,84.872,84.74,84.656,84.98,84.456
-0.92,-0.92,12.976443716125488,12.19326256011963,11.493116116333008,10.822374961547851,10.181254384460448,9.538169580993653,8.93645837524414,8.337354194335937,7.717697373046875,7.14201165802002,6.503714673919678,5.961598347473145,5.373054141235351,4.852749814605713,4.318434185638428,3.8371274241638185,3.362753398513794,2.961178682937622,2.5798812238311766,2.2651780075073242,1.9922719651031495,1.767800941810608,1.5416010173416137,1.3994170755004882,1.2419874214553832,1.1243675018310546,1.032928524131775,0.9620799140739441,0.8867695150947571,0.8255720757484436,0.7739501350021363,0.7311116408729553,0.708747751197815,0.6628234104537963,0.6435594384384156,0.6149011213684082,0.5991912615013123,0.5727995892524719,0.5578329273223877,0.5502206826210022,0.540459242591858,0.5355678309726715,0.5263374614906311,0.5192904285240173,0.5165526913070678,0.5124789002418518,0.516290999507904,0.524832801437378,0.5296912473678589,0.5433287995243072,0.5635317992401123,14.2,14.544,14.932,15.144,15.64,16.232,16.752,17.336,18.316,19.684,21.096,22.916,24.912,27.556,30.42,33.752,37.64,41.74,45.96,49.912,53.84,57.7,61.172,63.928,67.192,69.512,71.208,73.384,75.084,76.5,77.872,79.032,79.664,80.544,81.068,81.868,82.46,83.292,83.58,83.864,83.968,84.3,84.628,84.916,84.856,85.04,85.16,85.292,84.844,84.656,84.228
-0.88,-0.88,12.324836245117188,11.573634783325195,10.906367225952149,10.222625561523438,9.600230884399414,8.94393159576416,8.378245641174317,7.7778154837036135,7.126813504638672,6.558316087341309,5.991294869995118,5.400828846282959,4.880689981079102,4.356276249694824,3.865543460998535,3.3666906567382813,2.959612113189697,2.620446426086426,2.272399385223389,1.992280849380493,1.741094193649292,1.552516632270813,1.373550253868103,1.2457923932647705,1.1304049376296996,1.0160113874053955,0.9490980620574951,0.8694708797836304,0.8138493012237549,0.7699300272941589,0.7251764288711547,0.6885757179641724,0.6557660682296753,0.6270749912071228,0.6085707288742065,0.5884699850273132,0.5752138301372528,0.5574569156646728,0.542902712059021,0.533255165901184,0.5226407300710678,0.5119817925071717,0.5110020644569397,0.5087317405700683,0.510540087070465,0.5116079404449463,0.5132999762725831,0.5311916548156739,0.5361808876228332,0.5562427049636841,0.5762604724502564,14.616,14.724,15.124,15.704,16.468,16.812,17.44,18.2,19.676,20.832,22.8,25.02,27.22,30.568,33.616,37.576,41.612,45.628,49.74,54.012,58.044,61.192,64.196,67.164,69.26,71.776,73.428,75.18,76.432,77.768,79.1,79.96,80.904,81.656,81.984,82.66,82.924,83.64,84.08,84.168,84.796,84.896,85.092,85.228,85.236,85.316,85.52,84.644,84.688,84.34,84.16
-0.84,-0.84,11.67035265197754,10.991571976013184,10.318773193969726,9.645709493103027,9.038278466186524,8.443369284667968,7.812984372711182,7.237806392822265,6.605120444641114,6.026582803802491,5.467640052032471,4.92752267791748,4.3957611071777345,3.8593677847290038,3.38267534866333,3.0032959675598145,2.632731788406372,2.286201154937744,1.998122678527832,1.7515385571289062,1.5577317456436157,1.3818584770202638,1.2356873361968994,1.112855626296997,1.0170069088745117,0.9291848570251465,0.867561277885437,0.8057689752864837,0.7589028807449341,0.7241078884506226,0.6857125032806396,0.6523365750694274,0.6221903241729736,0.6025188590717315,0.590699793100357,0.5616168526172638,0.5503197300720215,0.5325498587799072,0.5272188938522339,0.5155974970245362,0.5067849998474121,0.50712112991333,0.4980462803268433,0.5039747099781037,0.4960296055984497,0.5019650091743469,0.5152272211074829,0.5277203016662597,0.5382600015640259,0.5701011459732056,0.5956037406921386,14.936,15.284,15.704,16.152,16.776,17.488,18.372,19.62,20.952,22.656,24.72,27.376,30.072,33.812,37.376,41.152,45.264,49.416,53.9,57.632,60.92,64.288,67.408,69.552,71.78,73.688,75.372,76.768,77.9,79.112,79.996,80.86,81.628,82.104,82.424,83.08,83.628,84.232,84.372,84.728,84.812,85.112,85.256,85.232,85.244,85.284,85.14,84.988,85.012,84.116,83.7
-0.8,-0.8,11.091945776062012,10.372927422485352,9.742947213134766,9.12907271850586,8.452831099700928,7.879408762512207,7.25307291519165,6.680474471130371,6.061016584777832,5.498324562683106,4.958477269897461,4.404184758300781,3.899587671890259,3.4190434605407716,2.992644061508179,2.6416260971832277,2.287010548324585,2.0228423624420167,1.7643685551452637,1.5522014712142944,1.3666008290863036,1.2341473332977295,1.1116751099395752,1.0191558772087097,0.9303633945274353,0.8503212658500672,0.8085137529373169,0.7571723734855652,0.7131083227539062,0.672518398399353,0.6489157206344605,0.6193100984191895,0.6002260095500946,0.5753215103149414,0.5535192298698425,0.5427954063796997,0.5253396477031708,0.5125808947563172,0.5084590677452088,0.5055451398468017,0.5034655872535706,0.49228270622253417,0.4929053937339783,0.5024174121284485,0.5034585036277771,0.5033208949661255,0.5253516306400299,0.5277983057785034,0.545125013999939,0.5741628512573242,0.6086987712669373,15.168,15.792,16.188,16.608,17.488,18.404,19.54,20.744,22.516,24.608,26.996,29.948,33.212,37.132,41.292,45.144,49.816,53.324,57.356,60.796,64.168,67.192,69.56,71.572,73.904,75.736,77.1,77.944,79.224,80.136,80.936,81.756,82.364,82.932,83.456,83.66,84.308,84.696,84.788,85.116,85.24,85.548,85.32,85.232,85.452,85.536,85.192,85.12,84.584,84.064,83.532
-0.76,-0.76,10.478158413085938,9.848911361083985,9.183172550048829,8.533434135131836,7.916712932128906,7.307203954772949,6.751244644927978,6.115083213653564,5.535131420135498,4.985245109558106,4.437725904998779,3.950047511367798,3.4366129333496094,3.018800589828491,2.635341918182373,2.2970122981262207,2.0125407063293457,1.7671402465438844,1.5374751040267944,1.3806131649780273,1.233894624557495,1.1023800978088378,1.0026569910812377,0.9282445662117005,0.852771803817749,0.8010799109268189,0.749355510597229,0.7003931467628479,0.6628124204158783,0.6380240455436706,0.6167380675315857,0.5926143155288697,0.5693205341672898,0.5437918329811097,0.5295358688545228,0.5226694924640656,0.5164985395622254,0.5000302429580689,0.503301358203888,0.48852554989814756,0.48605360795974734,0.48862252767562864,0.48380952978134156,0.493870220375061,0.4943872740936279,0.5037649818706512,0.5271717277050019,0.5311706008148194,0.5631073817443848,0.5929992958259582,0.6278010149383545,15.936,16.148,16.74,17.368,18.48,19.456,20.784,22.168,24.34,27.368,29.796,33.172,36.904,41.296,45.076,49.5,53.608,57.244,61.276,64.024,67.076,69.924,72.156,73.888,75.6,76.932,78.388,79.332,80.54,81.48,81.84,82.528,83.168,83.756,84.032,84.32,84.452,85.04,84.984,85.416,85.556,85.532,85.82,85.588,85.572,85.644,85.128,84.884,84.352,83.992,83.088
-0.72,-0.72,9.892571210632324,9.239933157958985,8.58859872467041,7.980258340911865,7.349064882507324,6.75579049118042,6.175862619781494,5.582848034667968,5.0327361535644535,4.4602759034729,3.956007172088623,3.4908779850769043,3.065957060699463,2.665836199874878,2.3173688705444335,2.0130299782562258,1.7531709539031983,1.5641077546310425,1.37687897605896,1.2358114754867553,1.1003727799797058,0.997646275138855,0.9208247908592224,0.8501974988174439,0.7939030932235718,0.7472058424186706,0.7027566201782226,0.6724979829025268,0.6336100445175171,0.6081174159240723,0.578935387916565,0.5688618761825561,0.5440819510078431,0.523963079662323,0.5214638807868958,0.5105467330360413,0.5083561975288391,0.49261142015457154,0.48238078227519987,0.47266399912834167,0.48332902536392214,0.486177896232605,0.4878247862434387,0.4843116233062744,0.5066258782768249,0.5183142273330689,0.5321898038578033,0.5496277862930298,0.5784182863998413,0.6149825702095032,0.6561976694869995,16.228,16.648,17.556,18.44,19.332,20.688,22.48,24.364,26.868,29.936,32.924,36.592,40.256,44.928,49.236,53.528,57.436,60.796,64.432,67.1,69.76,72.216,74.12,75.72,77.04,78.332,79.244,80.152,81.276,82.172,82.568,83.036,83.64,84.32,84.424,84.792,84.692,85.344,85.724,86.048,85.668,85.9,85.664,85.808,85.528,85.016,84.744,84.596,84.12,83.164,82.592
-0.6799999999999999,-0.6799999999999999,9.29418192626953,8.681938887329101,8.055997153015136,7.42564049697876,6.817689312591552,6.203412158508301,5.626169980163574,5.056107387084961,4.5307215719604494,4.003324974517822,3.5143315660095213,3.081848748016357,2.6871980015563963,2.34085680267334,2.053199143066406,1.781808718147278,1.5642062193679809,1.3703601856231689,1.2361822288894653,1.1126428834152222,1.0079068375968934,0.9252820633888245,0.8458314876556396,0.7813484152793885,0.7302444145011902,0.697740085811615,0.6593279280090332,0.6306851977157593,0.6050014484786987,0.5710411470413208,0.5492202178955078,0.5380618562316895,0.5270613171386719,0.5169115598106384,0.5057206619262695,0.4975701673221588,0.4864244966316223,0.48921392822265625,0.4772306137275696,0.4716710767841339,0.476336942691803,0.4826902820777893,0.4854811721801758,0.49504923891067504,0.508479993724823,0.5238711668586731,0.5374336878395081,0.5718528989410401,0.6026386949539184,0.645876395072937,0.6976865160179139,16.848,17.44,18.096,19.208,20.872,22.284,24.216,26.796,29.556,33.148,36.616,40.012,44.56,48.884,52.616,57.072,60.692,64.336,67.224,69.456,72.096,73.944,75.8,77.428,78.528,79.536,80.684,81.42,82.024,82.916,83.576,83.92,84.152,84.336,84.98,85.292,85.276,85.524,85.792,85.972,85.944,85.784,85.608,85.632,85.476,85.08,84.812,84.388,83.672,82.888,81.556
-0.64,-0.64,8.74764024963379,8.083995715026855,7.509922194519043,6.854936179351807,6.266857395019532,5.669641221618653,5.096792200622558,4.5591047787475585,4.060860848236084,3.5453336390686037,3.09477701675415,2.710888217468262,2.339580552825928,2.057130539703369,1.7721756841659546,1.5645379964447022,1.3733222790908814,1.2304333431625367,1.1058165837860108,1.0023965762329101,0.915642389793396,0.8456291542625427,0.780171291923523,0.7251031571388245,0.6919377272224426,0.647109838886261,0.6221939657211304,0.5896005803394317,0.5849373480033875,0.5528380712509156,0.5318297379493714,0.5223205809497833,0.5070439575958252,0.5043040922546387,0.487587885684967,0.48299396293640134,0.47887081043243407,0.47457865142822264,0.47310140056610106,0.4659757540893555,0.4752855539703369,0.48545954275131226,0.48445305685043333,0.4973928388786316,0.5049073338127136,0.5309367386245728,0.5549256364917755,0.5812362572479248,0.6219569326591492,0.6725626345062256,0.7253466991996765,17.38,18.204,19.332,20.776,22.092,24.112,26.584,29.344,32.608,36.6,40.236,44.636,48.46,52.732,57.32,60.624,64.384,67.192,69.636,72.108,74.116,75.792,77.316,78.68,79.872,80.928,81.464,82.3,82.492,83.444,83.972,84.308,84.704,84.884,85.38,85.468,85.692,85.908,85.848,86.104,86.04,85.924,85.84,85.628,85.528,84.94,84.484,84.036,83.128,82.14,80.98
-0.6,-0.6,8.15673147064209,7.553098842468262,6.917204811859131,6.33981451385498,5.704755143890381,5.158556002349854,4.603255865783692,4.081724132385254,3.591842483520508,3.1286203270721438,2.737919951019287,2.3633082217407226,2.0578395581817626,1.7929879048919677,1.5646340788650512,1.39366160861969,1.2260379316711425,1.0980407061004638,0.9899526512908936,0.9189203866195679,0.8323909429550171,0.7761545350456238,0.7249985300064087,0.6831365589904785,0.641118360748291,0.6108577029418946,0.5852048043823243,0.5730024415969849,0.5504223276329041,0.5244264803886414,0.5194060374069214,0.5032339898872376,0.49845844276428225,0.48472138374328616,0.47739235736846924,0.47374926691055297,0.46952885107040404,0.455584405670166,0.46585765068054197,0.4666888639640808,0.4685998377609253,0.4760685703659058,0.4885626823234558,0.5038125381851196,0.5201044612312317,0.5456567446708679,0.5778226633644103,0.6099356225585938,0.6554719836425781,0.715349134979248,0.7891259569931031,18.44,19.296,20.964,22.056,24.1,26.268,28.916,32.1,35.916,39.532,44.052,48.404,52.812,56.76,60.704,63.856,67.264,69.976,72.308,74.044,76.02,77.616,78.912,79.804,80.868,81.448,82.4,82.8,83.76,84.256,84.252,84.72,85.144,85.496,85.604,85.624,85.892,86.284,86.332,86.176,86.168,86.26,85.928,85.516,85.248,84.676,83.984,83.396,82.424,81.432,79.804
-0.56,-0.56,7.595279448852539,7.008083648071289,6.385441100311279,5.781078608245849,5.2159594500732425,4.661157962722778,4.1200022083282475,3.603976799850464,3.15424810005188,2.758560923461914,2.3750725325012207,2.0761396825408935,1.8157397913360596,1.5843296298599243,1.4104352434158325,1.2283332001686096,1.1095260858917235,1.0006982220840455,0.9108731798934937,0.8303689945220947,0.7727216648101807,0.7274528018188476,0.6839147498321533,0.6531851518630981,0.6078822748947144,0.5867847414970397,0.5646770071220398,0.5447290145301819,0.529383386001587,0.5157388793754578,0.5054526088905335,0.48592825927734373,0.4841439758300781,0.47520761213302615,0.4670389863395691,0.46429518045425416,0.46031505915641785,0.45602277212142944,0.4566309968471527,0.4642462463569641,0.47287149718284605,0.48362896765708924,0.4948854084205627,0.5193131025123596,0.5378837683296204,0.5649089504623414,0.6002185292053223,0.6417791154289245,0.6996140844345092,0.7580158771705627,0.8394935447311401,19.348,20.28,22.244,23.856,26.34,28.704,31.768,35.872,39.956,43.772,47.844,52.516,56.496,60.52,63.484,67.128,69.52,72.136,74.36,76.004,77.584,78.796,79.856,80.724,81.784,82.256,83.08,83.484,84.084,84.376,84.908,85.348,85.524,85.78,85.956,85.964,86.272,86.328,86.428,86.264,86.108,85.872,85.824,85.236,85.04,84.42,83.756,82.72,81.416,80.488,79.024
-0.52,-0.52,7.053304045257568,6.444993254089355,5.826733559265136,5.2530285359191895,4.678214032440185,4.145778402633667,3.664533673400879,3.1844104656219483,2.7892218616485596,2.4260035843658447,2.0943025072860717,1.8263413329315186,1.5848148722076416,1.385623648033142,1.2401516282081604,1.1158197265625,0.996708164176941,0.904153309803009,0.839650478477478,0.768409363117218,0.7186913401031494,0.6888644316673279,0.6434146829605103,0.613423321647644,0.5853359496498108,0.5610990156745911,0.5418923771476746,0.520146107749939,0.510737205991745,0.5004640441799164,0.4850740180206299,0.4749132402706146,0.473839154586792,0.4604007031822205,0.46059802490234375,0.46031284671783446,0.45638918798446654,0.457273993434906,0.45490735858917236,0.4686260645675659,0.47714954118728636,0.4923011580657959,0.5054605586338043,0.528060218744278,0.5486050603866577,0.580174542016983,0.6364159236335755,0.6826981869411468,0.744877006187439,0.8101169525146484,0.9165811392211914,20.524,21.864,24.004,26.24,28.792,32.044,35.444,39.528,43.24,47.66,52.004,56.296,60.192,63.88,66.876,69.42,72.192,74.252,75.952,77.704,78.66,79.832,80.84,81.796,82.432,83.24,83.748,84.308,84.512,85.012,85.328,85.3,85.616,86.264,86.116,86.092,86.412,86.4,86.54,86.308,85.932,85.948,85.468,84.944,84.772,84.136,82.808,82.144,80.668,79.592,77.46
-0.48,-0.48,6.4961441151428225,5.902596780395508,5.326335332946777,4.760701614456177,4.201348229675293,3.704889277496338,3.2173861059570315,2.8041569375610353,2.430238538970947,2.120718840675354,1.83945975730896,1.6034608533859254,1.4026135205459596,1.2272579522895812,1.114438512878418,0.9970965085029602,0.9056674240684509,0.828299776058197,0.7664280049133301,0.7146528632736207,0.6677354688072205,0.6373116353225708,0.6027003979206085,0.5826149370384216,0.5581699508190155,0.5384274764347077,0.5230383772659302,0.5088508135032653,0.48962194410324095,0.47544087890625,0.4780292244911194,0.4621069358539581,0.4644503601360321,0.45619589725494386,0.45461852712631223,0.44738648916721346,0.44926572244644164,0.45548939299583435,0.4595904669094086,0.47815047969818114,0.4884588705730438,0.49994144763946535,0.5185306983375549,0.5545375686836242,0.5719673234272004,0.6218586457157135,0.6659190174293518,0.7239344863319397,0.7998094780731201,0.8963399032020569,1.0041688209152222,21.648,23.852,25.908,28.26,31.58,35.16,39.268,43.62,47.552,51.744,56.204,59.924,63.476,66.62,69.62,72.104,74.168,76.128,77.648,78.944,80.176,80.984,81.896,82.352,83.32,83.564,84.24,84.604,85.016,85.428,85.588,86.064,86.056,86.068,86.44,86.476,86.476,86.56,86.532,86.272,85.732,85.804,85.472,84.564,84.128,83.12,82.248,81.072,79.748,78.032,75.976
-0.43999999999999995,-0.43999999999999995,5.964311346130371,5.360188335571289,4.801469065246582,4.273552512359619,3.740570283279419,3.277164475860596,2.851905980758667,2.480553204040527,2.141432018661499,1.8440404302597047,1.5967633387756348,1.4098504998016357,1.2451844510650634,1.1012313975715637,1.0101086358070372,0.912639925289154,0.8309169537544251,0.7665980754852295,0.7127977579116821,0.6722124304962158,0.6360540022850036,0.6089010248661041,0.5803083175659179,0.560403133430481,0.5318937391853332,0.519068377532959,0.5020433603000641,0.4838360977745056,0.47540683676719664,0.47526217071533206,0.462654212474823,0.44921684131622314,0.45561210428237914,0.4485707674884796,0.44696133538722993,0.448268800945282,0.44891529008865355,0.45807814825057985,0.46836298288345335,0.4828980679512024,0.5030377076625824,0.5150472173309326,0.5341558384132385,0.5702838692092895,0.6065264684677124,0.6528715347290039,0.7065830564689636,0.7838482147598267,0.8731718550491333,0.9611526751327515,1.0983465369415284,23.42,25.832,28.308,31.072,34.796,38.66,42.676,47.316,51.4,55.964,60.32,63.628,66.708,69.736,71.764,74.44,75.86,77.552,79.0,79.924,81.036,81.76,82.772,83.128,83.88,84.32,84.672,85.228,85.616,85.6,85.828,86.372,86.256,86.492,86.7,86.452,86.52,86.508,86.332,85.984,85.708,85.328,84.78,84.404,83.728,82.656,81.412,80.14,78.132,76.788,74.628
-0.4,-0.4,5.41103856842041,4.849878325195313,4.285386022644043,3.7769155668640138,3.3145917507934572,2.8560667106628417,2.4945483528900145,2.1759504537963865,1.8771739022827147,1.6301430924606324,1.4179039740753174,1.2448142462921143,1.1099318361854553,0.9874144064331055,0.9087959455108643,0.8346402764129639,0.7710726335906982,0.7079258882904053,0.6720230458068848,0.6326543858718872,0.6040042326164246,0.5752696169662476,0.545265115070343,0.5348422700500488,0.5160412565231324,0.4940951687812805,0.48230326076030733,0.47498321451187137,0.4653126015472412,0.4575424740219116,0.4526056717681885,0.450443233165741,0.44421007188796996,0.44456498722076415,0.4508546199798584,0.44883556609153746,0.4486924147796631,0.4678352229881287,0.4772056648635864,0.4863698212623596,0.5053945304489136,0.5410001267051697,0.5614142795372009,0.5987783822631836,0.6368054298496246,0.6888509535598755,0.7595746349143981,0.8512407979774476,0.940518822479248,1.0578154165267943,1.2152228650283814,25.836,27.84,31.348,34.492,38.284,42.54,46.836,50.784,55.372,59.472,63.324,66.488,69.716,72.216,74.052,76.22,77.836,78.972,80.104,81.076,81.996,82.588,83.432,83.928,84.384,84.96,85.224,85.52,85.796,85.836,86.172,86.464,86.612,86.496,86.512,86.692,86.788,86.352,86.148,85.94,85.4,84.948,84.388,83.528,82.732,81.628,80.516,78.8,77.116,74.972,72.632
-0.36,-0.36,4.912494753875732,4.333190333557129,3.8261115338897707,3.3541931160736085,2.9177718423461916,2.516504423828125,2.1755303274154665,1.875282183532715,1.627666524925232,1.4271423061943054,1.2602243707275391,1.1045141245651244,1.002185274734497,0.9029306531143189,0.8301728307914734,0.7667683959197998,0.7067033314514161,0.6672564398956299,0.6312313111686707,0.6006754671287536,0.5748664797782898,0.5553760079288482,0.5365622227096558,0.5108220049190522,0.5014883811283112,0.47648949758529663,0.47290024312019346,0.46556670800209043,0.45937743516921997,0.455966276216507,0.4393643271827698,0.44937234678268434,0.4410978908729553,0.44385362071037293,0.44313150985717775,0.45378025955200196,0.45898684002876283,0.46223176481246947,0.4884158633232117,0.5047108479118347,0.5262023114776612,0.553696946220398,0.5783586711978912,0.6220145703125,0.6859445848464966,0.7519943521118164,0.826355026512146,0.913143830909729,1.0393120148277282,1.169951464767456,1.3448431828308105,27.824,30.84,34.388,38.432,42.276,46.436,50.984,55.344,59.792,63.064,66.22,69.584,72.292,74.308,75.896,77.568,79.196,80.112,81.3,81.908,82.592,83.356,83.804,84.428,84.792,85.32,85.632,86.004,86.044,86.116,86.568,86.468,86.424,86.476,86.64,86.636,86.208,86.588,85.704,85.636,85.192,84.54,84.16,83.272,82.116,80.836,79.248,77.624,75.6,73.24,70.58
-0.31999999999999995,-0.31999999999999995,4.410124847717285,3.8887659541320803,3.40151507270813,2.9396429013061525,2.5528211237335205,2.2033105381774902,1.8907067024993895,1.6435420879936218,1.4453389265441894,1.2648436807632446,1.121966599998474,1.0001762702560424,0.9047675037765502,0.834656669883728,0.7568833465194702,0.7153641880035401,0.6606641329193115,0.6251758175373078,0.5968862649345398,0.5615975174331665,0.548893021364212,0.5280953337860107,0.5164780500793457,0.4972438757419586,0.48197996055603026,0.4723061919689178,0.4582776735877991,0.4577570424365997,0.4445757290649414,0.4453617374420166,0.43999102286338804,0.4413931999397278,0.43494560565948487,0.44136319319725037,0.4461115769004822,0.4559209442138672,0.46533632844924927,0.4779839723777771,0.5033518753433227,0.5146748831176757,0.5436606105422974,0.5806203789043427,0.6216392339611053,0.6716454073047637,0.7256953737258911,0.7894223138618469,0.8894904875183105,0.9913463250732422,1.128241223335266,1.293263214111328,1.5048045902633667,30.648,33.896,38.124,41.884,46.096,50.612,55.088,59.176,62.832,66.144,69.416,71.744,73.98,76.032,77.648,78.768,80.316,81.292,82.116,82.812,83.532,84.108,84.224,84.764,85.22,85.448,86.204,86.148,86.536,86.42,86.596,86.816,86.8,86.76,86.716,86.5,86.268,86.032,85.576,85.428,84.704,83.968,83.252,82.296,81.2,79.7,78.044,76.436,74.116,71.196,68.404
-0.28,-0.28,3.9056617852783204,3.4300465422821045,2.985317181930542,2.5841467082214353,2.2087930350112916,1.9307453832626342,1.6643897734832764,1.4425548878860475,1.2835682244110107,1.1210618995666504,1.0139410297775269,0.9178191047286988,0.8321247153663636,0.7698125065231324,0.7107713146591187,0.6629634017181396,0.6275456637382507,0.5949968704795837,0.5690160391044616,0.5442814322662354,0.5247672256469726,0.5035095972824096,0.4987839190483093,0.48433569776535035,0.47057991218566897,0.4572310225868225,0.45468773544311525,0.44609440298080444,0.4425216557788849,0.44409289744377134,0.43692467438697813,0.43821070598602296,0.4320503606033325,0.44726759823799134,0.45089828384399416,0.4584480156517029,0.47719594257354736,0.4900319804191589,0.5145182051467896,0.5345756274223328,0.5666955993652344,0.6017695345687866,0.6540460122299194,0.7044405228996277,0.7802412237167359,0.8689764560127259,0.9764956435012817,1.1002790579605102,1.2574770960235595,1.4356950577163696,1.6787982051849366,33.792,37.532,41.54,45.712,50.608,54.392,58.74,62.96,66.22,69.292,71.66,73.804,76.048,77.428,78.924,80.3,81.068,82.104,82.824,83.416,84.028,84.652,84.872,85.224,85.812,85.956,86.172,86.476,86.6,86.452,86.724,86.8,86.952,86.648,86.464,86.256,86.172,85.968,85.48,85.012,84.192,83.484,82.388,81.608,80.124,78.5,76.268,74.22,72.012,69.032,65.928
-0.24,-0.24,3.480848259124756,3.0311838011932375,2.606590064239502,2.252587691040039,1.9221411670684814,1.6766852607727052,1.472579992904663,1.2867017489242554,1.1326843438339234,1.0137229707336426,0.9103514366912842,0.8322091954421997,0.7618074606704712,0.7067944849014283,0.669919084444046,0.6348211604499817,0.5937032960510253,0.5623659283447265,0.540645060300827,0.5216847935295105,0.5053396181106568,0.49108900690078733,0.47843069137096406,0.4663306255722046,0.4531985643196106,0.4512560284996033,0.44919826499938964,0.44022572589874265,0.44068557284355164,0.43900337241172793,0.43775644325256347,0.4372572382068634,0.4473551962184906,0.445785921497345,0.45420416836738586,0.46823924916267395,0.48897584884166717,0.504259004240036,0.535095327949524,0.5561819969081878,0.5986649929237365,0.6433910022544861,0.6977047253227234,0.7566235359191894,0.848838528251648,0.9454446291351318,1.0664593135070801,1.2162770902252198,1.4068707272338867,1.622980750617981,1.889758212890625,37.008,40.916,45.764,49.852,54.2,58.32,62.252,65.732,68.804,71.7,74.116,75.756,77.568,78.992,79.952,80.84,82.112,82.744,83.636,84.24,84.496,84.908,85.36,85.576,85.992,86.188,86.176,86.648,86.744,86.764,86.612,86.712,86.524,86.632,86.392,86.208,85.692,85.64,84.98,84.5,83.436,82.924,81.768,80.656,78.696,76.896,74.876,72.504,69.86,66.444,63.1
-0.19999999999999996,-0.19999999999999996,3.0799057182312013,2.63982114402771,2.2884509894561766,1.972139497833252,1.7056930746078491,1.4881214516830443,1.287455030670166,1.1344545098495484,1.0187259770584107,0.9213859381866455,0.8412007934951782,0.7649763869857789,0.716786774559021,0.6630980351829528,0.6227444541835785,0.5961113724327087,0.5710551886940003,0.5533507687473297,0.5319662187957763,0.5027477246284485,0.49108118585586547,0.48000195962905884,0.4655123724746704,0.4554938894844055,0.4497162229681015,0.4505814797782898,0.44001034848213194,0.43636005962371827,0.43650533902168276,0.4310832244777679,0.43469558842658995,0.44194515338897705,0.4458658284664154,0.45930559664726256,0.4713078601551056,0.4799922795152664,0.49506303033828736,0.5269950273275376,0.5527425607681274,0.5925496063613892,0.6373730529975891,0.6896261407089234,0.7546343828582763,0.8299580296611786,0.9274195028305053,1.0373298390579224,1.1903411015701293,1.3539288371658325,1.5680219085693359,1.8333150283813477,2.1501027135467528,40.568,45.2,49.232,53.94,58.252,62.236,65.92,68.808,71.716,73.972,75.82,77.524,78.856,79.896,81.264,82.344,82.588,83.224,84.172,84.608,84.984,85.276,85.668,86.06,86.252,86.164,86.596,86.716,86.668,86.88,86.744,86.884,86.884,86.688,86.22,85.804,85.64,85.12,84.62,83.816,82.808,81.884,80.616,79.164,77.276,75.404,73.124,70.196,67.448,63.964,60.028
-0.16000000000000003,-0.16000000000000003,2.6889934047698976,2.33131823097229,1.9962630839538573,1.7257090129852295,1.4878115395355225,1.299366911125183,1.1428466997528077,1.0273106747055054,0.9213884740066528,0.8409846215820312,0.7659743771743774,0.7077561469078064,0.6715014772605896,0.6281583272838592,0.5922222199249267,0.5645822868728637,0.5468515196418762,0.5283124782848359,0.5067002460956573,0.4866637150764465,0.47606119911193845,0.46592968841552734,0.4614980842590332,0.44436820989608766,0.4386984588623047,0.4392139737224579,0.4321872697353363,0.4269499570322037,0.4304236508560181,0.43524314695358274,0.4344258360290527,0.44142082016944884,0.4463040975379944,0.4632323305511475,0.47983683530807497,0.4965578351974487,0.5198075748443604,0.5503961152267456,0.5873754844760894,0.6187682877540588,0.6820669792461396,0.7503791392993927,0.8135921475982666,0.9018134836578369,1.0097019972991943,1.1500833229446412,1.3233060925674438,1.5151944202804566,1.767036229724884,2.065401176376343,2.4144052850341797,44.472,49.368,53.72,57.9,62.048,65.776,68.72,71.284,73.892,75.8,77.544,79.012,79.936,81.192,82.052,82.968,83.56,83.86,84.524,85.152,85.408,85.78,85.932,86.404,86.46,86.792,86.784,86.932,87.016,86.688,86.848,86.936,86.804,86.58,86.316,85.88,85.324,84.596,84.088,83.252,81.848,80.82,79.384,77.756,75.932,73.388,70.904,68.016,64.908,61.068,57.032
-0.12,-0.12,2.349476190032959,2.01636768157959,1.7354497622680665,1.509287766304016,1.3185477785110473,1.1708396406936645,1.0276601639175416,0.9145843607902527,0.844455264453888,0.7706957126617432,0.7060245775222779,0.6766124067115784,0.6247340592956543,0.5906056980705261,0.5680872693252563,0.5401270128631592,0.5239367510414124,0.5012320552253723,0.4918138535118103,0.4768357731628418,0.46144356221675875,0.45589748751163484,0.44782413655281067,0.44498346843719483,0.43882256460189817,0.43151727459430694,0.42649095621109007,0.4347259112548828,0.43341136478424075,0.43820238676071166,0.4436891904640198,0.44864029662132265,0.4612819501876831,0.476871455821991,0.4937842801856995,0.5220000879573822,0.5446289631938934,0.5679430898666382,0.6061311206817627,0.6662361413383484,0.7237935193443298,0.8010927401733399,0.8887372355651856,0.9896764915084839,1.126769591064453,1.2778049298477172,1.4715852571868897,1.713177209854126,2.0029812866210936,2.3333416590881346,2.7261087340927124,48.84,53.448,57.632,61.244,65.54,68.46,71.28,73.836,75.592,77.352,78.824,79.736,80.968,82.196,82.672,83.532,84.044,84.344,85.072,85.252,85.956,86.216,86.28,86.276,86.412,86.912,86.764,86.8,86.9,86.9,86.472,86.656,86.432,86.252,85.704,85.264,84.616,84.116,83.708,82.344,81.276,79.916,78.092,76.26,74.128,71.536,68.808,65.612,61.948,58.096,54.14
-0.07999999999999996,-0.07999999999999996,2.039562572631836,1.7678168028640746,1.5318175904464721,1.3397797625732422,1.164764486312866,1.0262443022155763,0.9313080936050415,0.8436395216369629,0.7671887441253662,0.718467299900055,0.662103182106018,0.6271703825950623,0.5887397808074951,0.5587095304107667,0.5332111333084106,0.5177187326812744,0.506344590883255,0.4891876240539551,0.47507330386161806,0.46272924934387205,0.45118095088005067,0.44612899686813356,0.44215822795391085,0.43312086561203,0.43208375279426575,0.43169109729766847,0.4285634582042694,0.4321082441139221,0.4294916719722748,0.43459916395187376,0.4415989459037781,0.45834737526893615,0.4650369521522522,0.48638619362831115,0.5151615875148773,0.5383935864257813,0.5602019897460937,0.6039024008369446,0.6534753812980651,0.7071048317909241,0.7806267441558837,0.8609726959609986,0.9584480875778199,1.0950057878494264,1.240972280960083,1.4370586911392211,1.651265539894104,1.9332013751983643,2.2600507611083986,2.674347786102295,3.1396485466003416,52.68,57.288,61.38,64.6,68.32,71.116,73.376,75.732,77.068,78.772,80.364,81.292,82.176,82.928,83.72,84.012,84.52,85.016,85.308,85.968,86.104,86.452,86.416,86.696,86.704,86.76,87.016,87.016,86.952,86.948,86.668,86.324,86.272,85.912,85.236,84.848,84.224,83.664,82.564,81.452,80.172,78.58,76.764,74.336,72.132,69.04,66.256,62.316,58.652,54.248,50.248
-0.040000000000000036,-0.040000000000000036,1.792645689125061,1.539119360961914,1.3365810706710815,1.179471640739441,1.0527708683013917,0.9442256304550171,0.8458513044738769,0.7767102329826355,0.7195027825546265,0.6708920820522308,0.6229687051010132,0.601186847229004,0.5715516779708862,0.5438040034484863,0.51752600315094,0.5025944696712494,0.4896194041633606,0.47449508890151976,0.46644889941215517,0.4531899709701538,0.4466273927116394,0.44368028285980227,0.44103815480709074,0.4322009922981262,0.4340012230014801,0.4317301134109497,0.43190931078910827,0.4296361464691162,0.43716362486839294,0.44423846853256227,0.4610805421304703,0.4693337552833557,0.4873098808479309,0.5043586546325683,0.5333192821121215,0.5625851921272278,0.6046966387939453,0.6387040000152588,0.7054130857849121,0.7620577337646485,0.8403569013023376,0.9585409428215027,1.0713509937667847,1.2163695303726196,1.4014444091796876,1.6236348287963867,1.8827420247650146,2.1839204397201537,2.587353700027466,3.065706321334839,3.604613928833008,57.16,61.076,64.756,67.92,70.74,73.252,75.404,76.884,78.952,79.928,81.128,81.756,82.752,83.38,84.108,84.488,85.096,85.368,85.868,85.976,86.396,86.352,86.508,86.848,86.544,86.888,87.06,87.16,86.916,86.548,86.4,86.3,85.808,85.616,85.084,84.192,83.36,82.824,81.552,80.568,79.068,76.592,74.996,72.448,69.908,66.76,63.088,59.748,55.532,51.096,46.584
0.0,0.0,1.5581823192024231,1.3699961990356446,1.1914250100326538,1.0536799113464355,0.9419679509925842,0.8592635083770752,0.7855849921417236,0.7226394564819336,0.670193086643219,0.6334824870300293,0.5986576776409149,0.563935919494629,0.5420169719696045,0.5239748522567749,0.5026838745498657,0.4901945860099792,0.47676812591552736,0.4630890608787537,0.4528760374450684,0.44506011485099795,0.4386953640174866,0.436179431142807,0.43086299798965455,0.43312811800956724,0.42632334373474123,0.43239815775871276,0.4328167349052429,0.4485515697479248,0.44827696975946424,0.4564047884941101,0.46460373549461365,0.4823490125656128,0.5047306525611878,0.5243930914878845,0.558660413608551,0.5879751766586304,0.6377833376979828,0.6871675279140472,0.7539280026054382,0.8363014542007446,0.9291091532897949,1.0531393830108642,1.1860630611228944,1.3650595640563965,1.5668469212722778,1.813202042427063,2.1347387287902833,2.499183979187012,2.96099251701355,3.5242013329696653,4.118793680267334,61.012,64.188,67.448,70.692,73.296,75.164,77.012,78.86,79.868,80.964,82.068,82.628,83.268,84.028,84.476,84.948,85.264,85.668,86.24,86.256,86.476,86.712,86.856,86.956,86.892,86.796,86.86,86.56,86.584,86.408,86.4,86.0,85.5,85.224,84.616,83.792,83.012,81.792,80.196,79.06,77.396,75.412,73.128,70.256,67.248,63.816,59.824,56.252,52.184,47.816,43.372
0.040000000000000036,0.040000000000000036,1.3857574784851074,1.219958404827118,1.0707964571380615,0.9592488877487183,0.8568717735862732,0.7833050591659546,0.7302297622680664,0.6719755687141419,0.6328439593505859,0.5877840124702454,0.5598595328712463,0.5417042341613769,0.5168183229064941,0.49631823994636537,0.48661457662582397,0.4796506442451477,0.45648194728851316,0.45651814885139463,0.4473598449134827,0.4434681774711609,0.4380010691165924,0.43496297576904297,0.4301516335487366,0.424528132352829,0.42887226606369017,0.4374467774486542,0.4334849189567566,0.43996430238723755,0.4493389190101624,0.46205721319198606,0.48681395442962644,0.5047363290405273,0.5266402267074585,0.548387818889618,0.588630094499588,0.6300124822258949,0.6812924758720398,0.7479623185348511,0.8271297134017944,0.9117472668075561,1.0225669692993165,1.157319151763916,1.3193995248031616,1.5249011516571045,1.7711739070892334,2.0743780250549317,2.4233391449737547,2.8415357348632813,3.3890772570037844,4.000688340454102,4.744021944122315,64.204,67.524,70.316,72.88,75.32,76.952,78.172,79.956,80.976,81.98,83.076,83.324,83.924,84.9,84.952,85.484,85.876,86.024,86.268,86.26,86.744,86.732,86.584,86.96,87.044,86.9,86.704,86.72,86.444,86.4,85.968,85.64,85.028,84.616,83.932,83.008,81.984,80.8,79.024,77.612,76.06,73.568,71.004,67.924,64.504,60.728,57.028,53.024,48.232,44.276,40.084
0.08000000000000007,0.08000000000000007,1.2272385585403442,1.08337204498291,0.9660354131698609,0.8765656653594971,0.7995264414215087,0.7260120500946045,0.6789850358772278,0.6335972778129577,0.5942463608074188,0.5690195267295838,0.5373062894439697,0.527356403722763,0.5071026459693909,0.48868408990859985,0.4752952341556549,0.46563328769683837,0.44983904818534853,0.4469526291847229,0.44284000606536866,0.43329457798957827,0.4345383058738708,0.42422308873176573,0.4200533086395264,0.43100253220558166,0.4299775451660156,0.43134121576309203,0.44357746695518496,0.45289968709945677,0.46895400705337525,0.48221376357078555,0.49451187252044676,0.5148017933273316,0.5531052653980255,0.582328009967804,0.6185642770767212,0.6705368393325806,0.7336978096008301,0.801698925857544,0.8937600106620789,0.9910308401489257,1.1373437944412232,1.2743848209762574,1.4923898127365112,1.7167249542999268,1.9855321406555175,2.3831264220428467,2.7833821977996824,3.289923044281006,3.8994162045288085,4.619673007202149,5.412125095977784,66.728,70.208,72.964,74.892,76.712,78.576,79.752,80.976,81.72,82.688,83.496,83.972,84.348,84.92,85.376,85.712,85.984,86.008,86.4,86.592,86.676,86.908,87.172,86.972,87.044,86.996,86.752,86.404,86.308,86.0,85.728,85.348,84.588,83.972,83.176,82.22,81.2,79.472,78.136,76.416,73.712,71.62,68.268,65.468,61.84,57.408,53.328,48.964,44.86,40.472,36.844
0.1200000000000001,0.1200000000000001,1.1023710232162476,0.9639865882015228,0.8710978757476807,0.7956095121383667,0.7169188090133667,0.6797832640838624,0.6368971164703369,0.6041994461250305,0.56860859085083,0.5424002241516114,0.5215735782814026,0.5002075554466248,0.4920213987827301,0.4824837653160095,0.46314111489772797,0.4600421470928192,0.44740753207206724,0.4426700225067139,0.4372169373703003,0.42779813006401063,0.4274077310848236,0.42698311534881594,0.42986353132247923,0.4356817682647705,0.43050405221939086,0.4403015835189819,0.4472254627609253,0.45882103972911836,0.47828047214508057,0.495672784614563,0.520458557395935,0.5416382216215133,0.580916432352066,0.61345031042099,0.6634008514976502,0.7226890253448486,0.7885960973739624,0.8807024526596069,0.9729429053497315,1.1174697317886353,1.2786772106170654,1.4508888110351563,1.6705268449020385,1.9536876155090332,2.2806588524627687,2.6978724075317384,3.1915454194641115,3.7740873175811767,4.474565867614746,5.315268136749268,6.236879800872803,69.92,72.764,74.908,76.868,78.7,79.752,81.084,81.796,82.684,83.424,84.128,84.536,84.804,85.18,85.444,85.904,86.144,86.252,86.568,86.92,86.924,86.868,86.76,86.788,87.024,86.816,86.624,86.46,85.936,85.628,85.176,84.732,84.032,83.508,82.316,81.18,80.052,78.272,76.664,74.116,71.604,69.108,66.032,62.224,58.472,54.184,49.86,45.672,41.504,36.856,33.604
0.15999999999999992,0.15999999999999992,0.985655248260498,0.8780011930465699,0.8000699908638,0.7384916355514526,0.6832420370101929,0.6413645979309082,0.5957046667289734,0.573222112159729,0.5419689726257324,0.5228472784614563,0.5026892071247101,0.48958811951637266,0.4806028469276428,0.4670179085826874,0.46258508312225344,0.450977505197525,0.4422599287414551,0.4356631899833679,0.4308409794807434,0.42659308885574343,0.4304499609565735,0.4278464638900757,0.4329759071350098,0.4369518022441864,0.44486458971023557,0.4498229300928116,0.4603615318870544,0.4764673726940155,0.5005333550453186,0.5149816609859467,0.5344210401344299,0.5725479309463501,0.6054514368247986,0.6626692161178589,0.7201235533332825,0.7833423657608032,0.8647463955688477,0.958977167892456,1.0934959201049805,1.2415201308822632,1.4143506337738037,1.6232306914520265,1.8849821002578735,2.2138550030517576,2.618057057876587,3.0568106690979002,3.6612993002319336,4.322096390457153,5.154329734802246,6.085653968658447,7.157781000976563,72.212,75.044,76.588,78.076,79.376,80.824,81.944,82.524,83.54,84.144,84.488,84.992,85.248,85.636,85.788,86.24,86.528,86.548,86.772,86.952,86.932,86.992,86.84,86.64,86.712,86.644,86.688,86.12,85.704,85.244,84.964,84.164,83.396,82.332,81.276,79.996,78.8,76.924,74.648,72.024,69.304,66.368,62.968,59.276,54.904,50.804,46.084,41.924,37.944,34.044,30.444
0.19999999999999996,0.19999999999999996,0.8943674151229858,0.8105517930221557,0.7497729661750794,0.6868820703315734,0.646477043800354,0.6121050234222412,0.5740871272468567,0.5530495141029358,0.5322150309467316,0.5044819460201263,0.4923862292289734,0.47496769528388977,0.47003488583564756,0.4614549583244324,0.4461161442184448,0.4437027735996246,0.43668749247550964,0.4303150908660889,0.4304274478530884,0.433954752407074,0.4287105731487274,0.4313250946426392,0.43399619210243223,0.44256113644599915,0.4498433747768402,0.4608024565911293,0.4763538400363922,0.49799775144577024,0.5111892428016662,0.5352836785697938,0.5710285192489624,0.6116387214660645,0.65552124584198,0.7085870997047424,0.7679766162204742,0.8476798303413391,0.9415399242782593,1.0610446068191528,1.2023460594940185,1.3909896267318727,1.5710090465545654,1.8434574333953857,2.1550548810577395,2.5278202628326416,3.001865545501709,3.557060706176758,4.249204723510742,5.020302140197754,5.932373138275146,7.017024490356445,8.244849842529296,74.636,76.356,77.976,79.552,80.684,81.448,82.46,83.208,83.876,84.504,84.928,85.304,85.648,85.864,86.192,86.288,86.436,86.692,86.916,86.848,86.968,86.884,86.844,86.736,86.524,86.468,86.084,85.836,85.416,84.868,84.208,83.52,82.704,81.416,80.264,78.888,77.156,75.196,72.684,69.908,67.092,63.588,59.984,55.7,51.284,47.144,42.664,38.172,34.66,30.704,27.688
0.24,0.24,0.8238472310638427,0.7560769153022766,0.6951706404972077,0.656715685634613,0.615970650730133,0.576112896156311,0.5571592380142212,0.5352307141685486,0.5031155406951904,0.499372667798996,0.481256431350708,0.46810730224609376,0.45625569496154783,0.45326636790275576,0.44234734539985654,0.43826956095695496,0.4364831831741333,0.4294326776123047,0.4335275954151154,0.42862485812187195,0.43468949775695803,0.44134570741653445,0.4480300523376465,0.45191653146743777,0.45730396327018735,0.4802034893989563,0.4905402330112457,0.5174080282306671,0.5333780770301819,0.5655580510807038,0.6079133456134796,0.644173676290512,0.6998517417144775,0.7699854034996033,0.8311639046669006,0.9283225941848755,1.0479381103134155,1.1926113133621217,1.3498204553222657,1.5580812760925293,1.8009887980651855,2.1166466796112062,2.4835338091659547,2.9216925988388063,3.4762758753967287,4.118617247619629,4.882121493225098,5.737885054626465,6.835223891906738,8.033460904693603,9.353775796813965,76.292,77.78,79.392,80.468,81.72,82.528,83.052,83.752,84.612,84.58,85.236,85.668,85.832,85.948,86.428,86.56,86.516,86.876,86.692,87.08,86.932,86.636,86.748,86.604,86.452,86.036,85.86,85.388,84.992,84.548,83.436,82.86,81.548,80.368,79.24,77.296,75.172,72.744,70.184,67.324,64.072,60.48,56.4,52.044,47.488,43.436,39.056,35.1,30.976,27.928,25.276
0.28,0.28,0.7599070583724976,0.7086112994384766,0.6580051072502137,0.6177093460559845,0.5850768630218506,0.5559828150749206,0.535268533000946,0.5125183719682693,0.4941935122680664,0.4832359778022766,0.46935809446334836,0.4617228906440735,0.454485571603775,0.44418139704704285,0.4401093647146225,0.4385080434989929,0.432493174495697,0.4316561949634552,0.43486320844650267,0.4361483135175705,0.4346365030860901,0.4483522039794922,0.442711811914444,0.4576874230194092,0.4714314137458801,0.4878022952842712,0.5116191620445252,0.5338105948734283,0.5616562479782105,0.6063844750404358,0.6369410632705689,0.6945788014602661,0.7514891344451904,0.8249570384407043,0.9167598096084595,1.0364944771575928,1.169319965877533,1.331171096725464,1.5319003337860106,1.773526257247925,2.0462122954559328,2.4077703703308106,2.8415834198379515,3.3484430281829836,4.022401243896485,4.749731642150879,5.635517325286865,6.662985548858643,7.817978031616211,9.147302094726562,10.706779055175781,77.46,78.996,80.144,81.48,82.104,83.024,83.612,83.992,84.74,85.14,85.336,85.792,86.22,86.264,86.5,86.504,86.912,86.864,86.652,86.82,86.792,86.68,86.724,86.5,86.128,85.88,85.716,84.964,84.364,83.412,82.84,81.988,80.456,79.356,77.536,75.42,73.352,70.584,68.0,64.452,60.944,57.1,52.824,48.376,43.756,39.864,35.596,31.74,28.512,25.572,22.908
0.32000000000000006,0.32000000000000006,0.713614686126709,0.6552243156814576,0.616976178073883,0.5887090440940856,0.5496112031745911,0.533949241847992,0.5152890346622467,0.4971386426496506,0.4779541576194763,0.4762435205459595,0.4600196656036377,0.4456393259620666,0.4482161578464508,0.44400134349823,0.43464628638267516,0.4350829594087601,0.429098040599823,0.4360203575897217,0.43548908462524416,0.4368535782337189,0.4368691384506226,0.4516185424518585,0.4656737673282623,0.4800973850631714,0.4882521813392639,0.511053954076767,0.544771403875351,0.5580020439338684,0.5932807649040223,0.6300250009155274,0.6889613320350647,0.7407871630477906,0.8163002703285217,0.9043841225814819,1.0185447415542603,1.1421995868682862,1.3040344568252564,1.493802603225708,1.7273015786361694,2.0164889800262453,2.3494815007019043,2.7594832949066164,3.286956619415283,3.893304408569336,4.645498946380616,5.483188984527588,6.502536464691162,7.639347224273681,8.978276674499512,10.501062040100098,12.22366594696045,78.632,80.548,81.488,82.256,82.956,83.616,84.12,84.62,85.084,85.476,85.708,86.188,86.188,86.14,86.612,86.888,86.888,86.628,86.696,86.816,86.82,86.356,86.236,85.804,85.792,85.432,84.872,84.428,83.604,82.932,81.78,80.812,79.32,77.772,75.744,73.62,71.144,67.952,65.328,61.132,57.548,53.616,48.96,44.66,40.06,36.312,32.2,29.176,25.728,23.316,20.78
0.3600000000000001,0.3600000000000001,0.6615953077316284,0.6280978239440917,0.5896332384300232,0.5616030283737182,0.532196214313507,0.5158529915237426,0.4958255510187149,0.48388516170978546,0.4746637997055054,0.46307883578300474,0.44918324575424196,0.4438305969619751,0.4488677564048767,0.4354016104888916,0.43360520561218263,0.4336193323326111,0.42892203540802004,0.4344094310951233,0.43984060346603393,0.4417686147212982,0.4560899807929993,0.4616857926082611,0.4736816037273407,0.487974180316925,0.515823569726944,0.5335691153717042,0.5611238312911987,0.6034863250255584,0.64127784948349,0.6773804671478272,0.7466481292724609,0.8054624400138855,0.902026876335144,0.9919077074050904,1.1143827419662475,1.2790079482269288,1.4569178594207763,1.6716864265823363,1.9642017491149901,2.2905840026474,2.7125296126556395,3.209808919143677,3.82707802154541,4.51640369720459,5.381436294708252,6.337873206634521,7.462381370849609,8.77396603088379,10.304864358825684,12.006718081970215,13.851970963134766,80.252,81.072,81.992,83.028,83.896,84.26,84.68,85.056,85.476,85.724,86.024,86.14,86.292,86.592,86.668,86.82,86.868,86.676,86.692,86.488,86.42,86.528,86.032,85.896,85.492,85.244,84.42,84.02,82.824,82.164,80.636,79.504,77.912,76.36,74.212,71.54,68.568,65.868,62.112,58.116,54.032,49.628,45.156,40.92,36.516,32.888,29.2,26.12,23.412,21.08,19.036
0.40000000000000013,0.40000000000000013,0.6338330303287506,0.6016824894332886,0.5609503911590576,0.5422767583847046,0.5236657557868958,0.503030595779419,0.4910284872150421,0.478598632106781,0.46421196470260623,0.4511766418600082,0.4447950057220459,0.4443940045928955,0.44606527725219725,0.4427028851318359,0.4418339334487915,0.4387620749759674,0.43032185886383056,0.4405475823402405,0.4428666700553894,0.4537057903289795,0.46367891918182375,0.47457585366249083,0.48603652439117434,0.5091408233451843,0.5326518956565857,0.5566590263557434,0.5867853351974487,0.6280138578462601,0.6899542143249512,0.7389785371589661,0.813888156003952,0.892366265926361,0.9946794803619384,1.1099806836128234,1.2542613692855835,1.425684779777527,1.6612222923278808,1.9220583589172364,2.2469562633514406,2.634486365814209,3.1002951409912107,3.715356311645508,4.394730461273193,5.237663772888183,6.188134259490967,7.324622236633301,8.596354639892578,10.078991429138183,11.702338091430665,13.631620297241211,15.640880463562011,80.856,81.728,82.932,83.672,84.072,84.364,84.892,85.336,85.664,85.992,86.16,86.204,86.228,86.42,86.596,86.656,86.848,86.616,86.72,86.588,86.24,86.116,86.072,85.42,84.816,84.688,83.876,83.256,81.82,81.004,79.544,78.016,76.16,74.2,72.084,69.292,65.756,62.484,58.756,54.592,50.38,46.084,41.756,36.996,33.096,29.34,26.444,23.464,21.412,19.344,17.344
0.43999999999999995,0.43999999999999995,0.5964824876403808,0.5660315007686615,0.5371153022956848,0.5299248439598083,0.5062486701965332,0.49148529983520506,0.4799088411521912,0.46438660512924196,0.46177526576042177,0.45935263746261595,0.4454416438674927,0.43845943138122556,0.439227836728096,0.43635154676437377,0.4412321801185608,0.4421367244911194,0.4435364753437042,0.4477386722373962,0.45287235679626464,0.4669782457828522,0.47687740406990053,0.4929573933029175,0.5021358481407165,0.5314045797920227,0.5502780258369446,0.591978012714386,0.6301532096099853,0.6777887811279297,0.7358784847164154,0.8076238800621033,0.8644377472305298,0.970983616027832,1.1084920215988159,1.2431117031097412,1.410982730369568,1.6088234713745118,1.8896394567108155,2.2085803265762327,2.5898158510971068,3.0596798545837403,3.6200820211791993,4.310241926574707,5.119768851776123,6.061696243896485,7.148972080383301,8.422393075256348,9.861789647521972,11.498874931945801,13.34859541748047,15.450747455444336,17.635532951049804,81.984,82.796,83.492,83.812,84.508,84.748,85.224,85.652,85.692,85.996,86.224,86.644,86.416,86.696,86.544,86.728,86.588,86.492,86.368,86.0,86.104,85.74,85.352,84.96,84.768,83.544,82.892,82.08,81.132,79.92,78.74,76.488,74.568,72.18,69.536,66.544,63.02,59.136,55.212,50.86,46.34,42.124,37.544,33.76,29.964,26.776,23.62,21.608,19.356,17.352,15.98
0.48,0.48,0.5684333725357056,0.5505927165031433,0.5226366564369201,0.5121726613521576,0.4943717280101776,0.4786504501247406,0.4678404086303711,0.46470365718841555,0.4557344948005676,0.4512587196731567,0.44342380496025086,0.44075779385089875,0.438481924495697,0.44573607402801513,0.4410299203300476,0.4431993148231506,0.45307617595672606,0.45366290745735166,0.46335458337783814,0.47741456953048705,0.4835696075344086,0.5107609529399871,0.5347803994560242,0.5606996713638306,0.5958567849349976,0.6299400646018982,0.6668573510837555,0.7340176564884185,0.7975509111213684,0.8716246547698975,0.9683399665832519,1.0901462033081055,1.2186503716278076,1.401415756225586,1.607821149787903,1.8409868857574463,2.1662795127868653,2.534854778366089,3.006788774871826,3.5352384898376465,4.233667517547607,5.015945886840821,5.931435465240479,7.025041213226318,8.27218607574463,9.715052077026368,11.292505412292481,13.136643750610352,15.15132790588379,17.445915059814453,19.865700318603515,82.72,83.288,84.184,84.436,84.672,85.384,85.556,85.432,86.276,86.184,86.404,86.276,86.436,86.392,86.812,86.76,86.484,86.568,86.128,85.964,85.92,85.5,85.028,84.468,83.744,82.98,81.972,81.072,79.764,78.74,76.996,74.628,72.584,69.664,66.74,63.472,59.552,55.772,51.108,47.04,42.56,38.384,33.972,30.124,26.984,24.028,21.592,19.536,17.688,16.208,14.712
0.52,0.52,0.5604698274993897,0.5321435677909852,0.5163645601177216,0.5062515966129303,0.48176991048812867,0.47466711486816404,0.4632176636886597,0.45905402627944947,0.44753628448486327,0.4473210502052307,0.4380829517030716,0.44374623280525205,0.4437786168861389,0.44421661483764646,0.4459919106483459,0.4524208533477783,0.45733456285476687,0.4630920894432068,0.47795888071060183,0.4968397485351562,0.5103180291366577,0.533328306980133,0.5605525797176361,0.5930889495944976,0.6155412759590149,0.6721452219390869,0.7250463870811462,0.7943611637878418,0.8635137466049194,0.962444063835144,1.0691695597839355,1.2116424295806885,1.3798392819976806,1.5679249936676025,1.8167911080551147,2.1067256993103025,2.4777961587524415,2.9221233238220217,3.4724817106628416,4.124063997344971,4.887047855987549,5.810529526672363,6.812025545349121,8.08445898864746,9.5153616305542,11.090073895568848,12.963551723327637,14.90401720336914,17.20410207885742,19.633638746948243,22.34819805541992,82.896,83.528,84.056,84.384,85.208,85.324,85.848,85.804,86.388,86.52,86.624,86.468,86.564,86.636,86.504,86.34,86.468,86.204,85.976,85.612,85.5,84.992,84.424,83.604,83.264,82.044,81.06,79.944,78.412,76.684,75.216,72.604,69.78,67.048,64.352,60.26,56.456,51.984,47.568,43.196,38.62,34.54,30.848,27.504,24.444,21.796,19.46,17.892,16.072,14.848,13.548
0.56,0.56,0.5371753855609894,0.5140957956123352,0.49816790966033936,0.48834852747917173,0.473910079293251,0.4671968841266632,0.4559020964241028,0.4537810058426857,0.44287020634651186,0.4463225499725342,0.44859850729942324,0.44391602506637573,0.44899913131713864,0.4481289122152328,0.44491853492736816,0.46555657254219057,0.46992080690383914,0.4873223102903366,0.49406070444107053,0.5065223347091675,0.529455136642456,0.5591853121852874,0.5896871802616119,0.623470832118988,0.6679008566474914,0.7283988554573059,0.7882100319004058,0.8718715979957581,0.951910689086914,1.0629010897445679,1.2000172749710083,1.344374711265564,1.5396029973983765,1.7880696820449828,2.0769106649780276,2.4174551188659668,2.899555198440552,3.4077706802368164,4.041498586730957,4.770483612976074,5.650110881347656,6.719318067474365,7.965104555511474,9.327281998901368,10.926628337402343,12.771126049194336,14.706846364746093,16.97075696105957,19.38185800415039,22.080017688598634,24.97399307006836,83.432,84.08,84.752,85.104,85.312,85.248,85.916,85.964,86.324,86.356,86.272,86.536,86.276,86.476,86.56,86.216,86.076,85.808,85.496,85.352,84.972,84.396,83.428,83.14,82.428,81.136,80.16,78.34,76.992,75.32,72.808,70.4,67.696,64.176,60.64,56.928,52.436,47.988,43.676,39.196,35.16,31.468,27.58,24.708,22.176,19.708,17.66,16.308,14.82,13.696,12.4
0.6000000000000001,0.6000000000000001,0.5207838366699219,0.5075236611080169,0.4918087770652771,0.48477984846115113,0.4696418245887756,0.4677417188835144,0.456042864818573,0.4608327527999878,0.44181174862861633,0.44276936433792113,0.4489156559085846,0.4477881158161163,0.45013209240913393,0.4547948147678375,0.4588390556526184,0.46793113704681394,0.4881504336643219,0.49783938486099244,0.5113076607704162,0.5305673265838623,0.5625646031951904,0.5878814535522461,0.6323682045364379,0.6619287621688843,0.7177238187408447,0.792665184249878,0.8565138996887207,0.9453297420406341,1.0538652170562743,1.18459044380188,1.3426829093551635,1.5273655732727052,1.7585814066696166,2.021407184715271,2.3862577977752686,2.8261284044647215,3.3409471240997313,3.964863974151611,4.69483392211914,5.578316852722168,6.564675221099853,7.781204622192383,9.172884541015625,10.748148034973145,12.565121401062012,14.488787128295899,16.775932862548828,19.176763215942383,21.828731561279298,24.702695125732422,27.828670792236327,84.052,84.544,84.928,85.18,85.404,85.58,86.108,85.832,86.576,86.388,86.34,86.392,86.6,86.308,86.176,86.268,85.956,85.54,85.328,84.944,84.204,83.86,82.928,82.476,81.248,79.904,78.576,77.044,75.268,73.012,70.964,67.808,64.916,61.212,57.204,52.644,48.432,44.332,39.78,35.732,31.848,28.1,25.076,22.176,19.964,18.024,16.512,14.9,13.592,12.632,11.24
0.6400000000000001,0.6400000000000001,0.5143515468978882,0.49226771615982057,0.4836373327922821,0.46704811473846436,0.4612239489650726,0.4624506412601471,0.4546777638053894,0.44621605271339415,0.4519993807792664,0.45188734678268433,0.45226980590820315,0.4510776767539978,0.4527831113433838,0.47007536721229554,0.4754118868637085,0.47606047849655153,0.5010913667964936,0.5203258142471313,0.533490362739563,0.5557446647262573,0.5940094469261169,0.6351168299674987,0.6726128555488586,0.7300213027572632,0.7861972428512574,0.8480024475288391,0.947966288394928,1.0541515223693847,1.1731780092430115,1.3392468550872803,1.510595802230835,1.7426657363891602,2.0308424896240234,2.3614812282943727,2.781324422607422,3.2660321533966066,3.8986091065979003,4.605465378417969,5.496340899353028,6.467793081359863,7.678024120178223,9.007603191070556,10.620354135131835,12.373449215087891,14.29616825378418,16.538278494873047,18.923948353271484,21.582106966552736,24.472673032836916,27.700150509033204,31.067630635375977,84.112,84.944,85.16,85.588,85.736,85.636,85.968,86.452,86.428,86.468,86.588,86.444,86.372,86.188,85.92,85.92,85.416,85.004,84.944,84.348,83.724,82.916,82.084,81.4,80.092,78.752,77.28,75.32,73.252,70.672,67.924,64.772,61.148,57.388,53.4,48.892,44.524,40.212,36.312,32.276,28.408,25.192,22.22,20.052,18.072,16.396,14.9,13.62,12.392,11.644,10.36
0.6799999999999999,0.6799999999999999,0.49751942359924317,0.484127142162323,0.48458599653244017,0.47573421184539794,0.4628017827606201,0.46101425067901614,0.45398898498535156,0.4563955127906799,0.4593607169055939,0.45008823247909546,0.46120253580093384,0.4541555710601807,0.46169451909065246,0.47412951970100403,0.4920650938796997,0.5012568806457519,0.5138713508605957,0.5344794228553772,0.5651357779502869,0.5876737138748169,0.6199660421085358,0.6679713267993928,0.7242238292694092,0.7799811838150025,0.8499993682098389,0.9309426893234253,1.0441555736541748,1.1658775456619264,1.3128543280792235,1.4856991090011598,1.7474520106506348,1.9928490309906006,2.3237773419189454,2.7558128283691405,3.2431378610229493,3.8017989318084715,4.520539640197754,5.377275244293213,6.371235603637695,7.526916202697754,8.900858258666991,10.416193596191405,12.132703576965332,14.147872393798828,16.298901154785156,18.73678210449219,21.290846683959963,24.17342580078125,27.34021422180176,30.765628423461916,34.492866257324216,84.604,84.892,85.192,85.416,85.884,85.784,86.296,86.0,86.252,86.212,86.168,86.364,86.34,86.156,85.588,85.372,85.28,84.796,84.256,83.996,83.196,82.336,81.104,79.876,78.716,77.216,75.44,73.272,70.972,68.352,64.928,61.64,58.104,53.82,49.368,45.528,40.884,36.42,32.584,28.9,25.448,22.632,20.332,18.164,16.4,14.836,13.556,12.484,11.648,10.508,10.0
0.72,0.72,0.4920466686820984,0.48529210495948794,0.47296736978530884,0.46946760511398317,0.46162345881462097,0.4601829266929626,0.45582486911773684,0.4560614260196686,0.45551554421424867,0.4564847296333313,0.45879698833465576,0.47223792604446413,0.48012640644073484,0.4944508861255646,0.4941504632568359,0.5187049970912934,0.5343784953308105,0.5662447551059723,0.5954479929542541,0.6229667714118957,0.6711893467617035,0.7172093224525452,0.7691820986938477,0.8509479517364502,0.9280719284439087,1.0411528385162354,1.1580964702224732,1.310397932987213,1.4980473985671998,1.717796022796631,1.983056018447876,2.293371344299316,2.722453649673462,3.172226542816162,3.7762490326690674,4.447366217956543,5.265319268798828,6.253148959960938,7.407044475097656,8.746605893249512,10.272757884521484,12.018375072631835,13.940550482788085,16.159171410827636,18.477320003662108,21.067903095092774,24.010599666748046,27.074041571044923,30.584881168212892,34.34725995361328,38.27879561767578,84.916,85.084,85.452,85.516,85.892,86.116,85.952,86.584,86.272,86.268,86.296,86.188,85.872,85.552,85.484,85.244,84.948,84.248,83.668,82.928,82.192,81.44,80.124,79.012,77.556,75.352,73.52,71.104,68.204,65.488,61.996,58.044,54.024,50.128,45.544,41.156,36.972,32.808,28.892,25.792,22.776,20.088,18.54,16.804,15.06,13.688,12.688,11.464,10.668,9.66,9.268
0.76,0.76,0.48798691044807435,0.47524160353660583,0.4758596021842956,0.46680112455368045,0.46174725290298463,0.46484216373443604,0.4604229545211792,0.4614396193122864,0.4601047068881989,0.4719876047706604,0.4696035998916626,0.47656898055076596,0.4930926760387421,0.5101094055461883,0.526498641166687,0.5432907385444641,0.5722139398002625,0.5971956742668152,0.6353190796852112,0.6782324673652649,0.7211902056884766,0.7812148683738709,0.8458031232833862,0.9350910687065125,1.031894065093994,1.1465748642921447,1.3069735036087036,1.4761319750213624,1.697037300415039,1.9481891303253174,2.2794832452392577,2.632545779724121,3.12730740814209,3.722788996810913,4.393915166168213,5.199387630310059,6.194581766204834,7.283710752258301,8.625401663208008,10.109498091430664,11.832231433105468,13.793210582885742,15.867006979980468,18.31750269470215,20.90131388793945,23.74860197631836,26.883458201904297,30.279684453125,34.02702033569336,38.04244606811523,42.59595611572266,84.996,85.312,85.416,85.66,85.636,85.852,85.956,85.976,86.144,85.984,86.048,85.944,85.672,85.232,85.156,84.772,84.244,83.756,82.8,82.084,81.184,80.0,78.976,77.264,75.628,73.384,71.488,68.736,65.732,62.308,58.412,54.76,50.312,46.184,41.76,37.396,32.784,29.616,25.88,22.668,20.684,18.308,16.74,15.188,13.808,12.56,11.52,10.596,9.824,9.444,8.736
0.8,0.8,0.4814084208440781,0.47622399932861326,0.4747911116409302,0.4661955360269546,0.46812085326194763,0.4649376943397522,0.45771445638656616,0.4706112955570221,0.4712889754295349,0.4805218134593964,0.49242597736358645,0.4945241698074341,0.5110671564292908,0.5306560721969604,0.5530701852607727,0.5679000590133667,0.605631743068695,0.6282797803497314,0.6804645525550842,0.7243514836120606,0.7747200985336303,0.8540004064750671,0.9306875874710083,1.025634065914154,1.1526750574874878,1.3051785314941406,1.466708984451294,1.6638516227722169,1.929407834701538,2.232228128967285,2.619255417327881,3.089770862197876,3.621407300643921,4.322778273162842,5.090335301818848,6.086431972045898,7.203605334777832,8.482245704650879,10.009575471801758,11.716654633789062,13.618050237121581,15.723799935913085,18.11080180786133,20.70089108520508,23.5622553137207,26.65254014526367,30.115306807861327,33.762955261230466,37.77318432983398,42.23270554321289,47.03463876220703,85.26,85.384,85.488,85.8,85.888,85.968,85.944,85.96,85.988,85.744,85.564,85.388,85.028,84.976,84.484,84.104,83.368,82.94,82.14,81.036,80.396,78.972,77.356,75.8,73.484,71.368,68.932,65.672,62.612,58.824,54.944,51.136,46.408,42.38,38.152,33.708,29.668,26.392,23.2,20.616,18.068,16.76,15.064,13.876,12.716,11.564,10.692,10.032,9.284,8.768,8.292
0.8400000000000001,0.8400000000000001,0.4817090068244934,0.4726010996437073,0.4715786896324158,0.46108456827163696,0.46334748805046083,0.46762719073295594,0.4706757462310791,0.47364805953979494,0.48955785484313963,0.49332511203765866,0.5005887847042084,0.5191412411117554,0.5282031422233582,0.5481312845993042,0.5795967083358765,0.6015159333896637,0.6341869038581848,0.6819396146011353,0.7246737965583802,0.7754102764511108,0.8464436223602295,0.9264547617721558,1.021566229057312,1.1444274014663696,1.282190882987976,1.4490541974639892,1.664717610168457,1.918206623916626,2.2125955753326414,2.585842250061035,3.0512229917907714,3.609710931854248,4.262331532897949,5.048300357208252,5.97306547668457,7.106457629241944,8.369380327758789,9.8420954788208,11.554845759277343,13.45995040588379,15.551939289245606,17.941100079345702,20.529057411499025,23.39556909057617,26.519757824707032,29.82014479614258,33.53268249572754,37.573950096435546,41.91730571044922,46.789108103027345,52.03133266601562,85.2,85.652,85.452,86.18,85.848,85.916,85.912,85.78,85.452,85.596,85.404,85.124,85.092,84.432,83.724,83.452,82.908,82.024,81.14,80.248,78.648,77.296,75.62,73.612,71.44,69.248,66.124,62.724,59.068,55.456,51.124,46.612,42.36,37.952,34.04,30.164,26.352,23.404,20.72,18.596,16.824,15.32,13.876,12.536,11.652,10.588,9.976,9.212,8.796,8.544,8.212
0.8800000000000001,0.8800000000000001,0.48208270099639894,0.4714023497056961,0.4754781625843048,0.4703449683856964,0.47163120343208315,0.4736151208972931,0.4793612922286987,0.4826201902103424,0.4949229720401764,0.5080869341802597,0.5119369529533386,0.5396041806793213,0.5535840671253205,0.5824621614074708,0.6065839103126526,0.6445661698436737,0.6837152090072632,0.7230525065612793,0.7870234569740295,0.8570332138633728,0.9314343641662598,1.0263066932106018,1.142076880340576,1.282602420501709,1.4587655751800537,1.6618867971801758,1.9011923500061034,2.2135439540863038,2.5675182541656496,3.0114819236755372,3.568305351867676,4.213030121917725,4.94766680557251,5.871280444335937,6.9931775941467285,8.266354192504883,9.698822810668945,11.354581741333007,13.298643236999512,15.384482166748047,17.746510936279297,20.353003428955077,23.068667540893554,26.31719122314453,29.632401912841797,33.36600977905273,37.288017525634764,41.71533741577149,46.53914017578125,51.82982597412109,57.71441457275391,85.272,85.684,85.668,85.664,85.848,85.776,85.616,85.588,85.408,85.288,85.04,84.684,84.324,83.752,83.284,82.772,81.992,81.2,79.856,78.784,77.26,75.664,73.712,71.576,68.852,65.888,62.616,59.184,55.648,51.496,46.708,42.516,38.64,34.34,30.344,26.38,23.728,21.04,18.828,16.868,15.156,13.836,12.752,11.548,10.676,9.872,9.216,8.892,8.44,8.156,7.908
0.9199999999999999,0.9199999999999999,0.47631958181381223,0.4789559265708923,0.47760250037193297,0.4763208917808533,0.4860885461807251,0.49316023391723635,0.485743366355896,0.49661871494293214,0.5073953344535828,0.5218602353668212,0.5413822081422806,0.549832687625885,0.5834370164680481,0.6192957363796234,0.6505391618347168,0.6878864279842377,0.739244485244751,0.7781870501899719,0.8515482028579712,0.9249798171043396,1.0214626600646972,1.147697137451172,1.2806129553985595,1.4549846254730225,1.6538305884552003,1.8982914129638673,2.186446108932495,2.549471395492554,2.9806955867004397,3.5142095222473144,4.165058390045166,4.907176797943115,5.836868306427002,6.897982384796142,8.16650416229248,9.599170287780762,11.272676264343263,13.148866762695313,15.223809282226563,17.57048726623535,20.18186196044922,22.9725937109375,26.07989180114746,29.43104894226074,33.15526016357422,37.06309548095703,41.450025746459964,46.297043829345704,51.52693880737305,57.43844243286133,63.897901188964845,85.56,85.592,85.612,85.484,85.584,85.26,85.604,85.376,85.176,84.908,84.548,84.472,83.604,83.24,82.476,81.716,81.088,80.044,78.456,77.456,75.816,73.896,71.74,68.976,65.916,63.172,59.576,55.648,51.388,47.7,43.008,39.12,34.744,30.544,27.08,24.036,21.012,18.8,16.848,15.584,13.936,12.672,11.632,10.768,9.964,9.392,8.676,8.388,8.136,7.724,7.652
0.96,0.96,0.4843804460144043,0.47354898701667786,0.4814361039543152,0.4855234448337555,0.49349137788772585,0.49114098449707033,0.5067193291473389,0.512348308095932,0.5208974739074707,0.5472364778518677,0.560297472743988,0.590243788356781,0.6185633915138244,0.6527068457698822,0.6831749437522888,0.7379697032928467,0.7880537106132507,0.8485170789718628,0.9405089243507385,1.0360194173240662,1.139581535320282,1.2731763879776001,1.437790952320099,1.6455216453933716,1.888826566734314,2.1685928825759886,2.521069555511475,2.9686910000610354,3.5099561067199705,4.090883702545166,4.868600276794433,5.758720949249268,6.815962645263672,8.069272031555176,9.52876069519043,11.15264328918457,13.002299356079101,15.127857272644043,17.379594049072267,20.00784669555664,22.763110907592772,25.93818046020508,29.215857557373045,32.93979507568359,36.92284128662109,41.33800338623047,46.090801263427736,51.3548747290039,57.14012134643555,63.724897950439455,70.92161206542968,85.312,85.836,85.444,85.58,85.18,85.508,85.184,85.252,85.172,84.616,84.192,83.58,83.148,82.616,81.816,81.004,79.744,78.76,77.144,75.284,73.844,71.456,69.256,66.204,62.86,59.808,56.416,51.868,47.388,43.928,39.208,35.284,30.944,27.06,24.092,21.404,19.012,17.288,15.288,13.976,12.812,11.58,10.696,9.892,9.396,8.664,8.468,8.208,7.78,7.592,7.612
1.0,1.0,0.4938484442138672,0.48837507038116457,0.49574362154006957,0.48671537006378174,0.5018942784309387,0.5045712989425659,0.5181695327568054,0.5279473844909668,0.5514105471897125,0.5663439422416687,0.5885746181869507,0.6139020178985596,0.6654951240158081,0.6923290563583374,0.7391183195877076,0.8018207231521607,0.8661955794143676,0.950199119682312,1.0324164331817627,1.1481326933288574,1.2761925558853149,1.4476935396194457,1.6494847830963135,1.8630198831939697,2.166703607635498,2.512892685470581,2.9481595580673217,3.45593129486084,4.109398186721802,4.820224551696778,5.71588422821045,6.7219545916748045,7.944091034545899,9.453665587463378,11.051631645202637,12.898894281921386,14.979066470336914,17.228056649169922,19.831898375854493,22.666645099487305,25.69279353149414,29.03248631286621,32.76669119262695,36.72256416137695,41.092998056640624,46.01098522460938,51.18644477416992,57.07279509521484,63.49738404418945,70.70720211425781,78.56669011230468,85.304,85.556,85.228,85.452,85.168,85.208,84.924,84.804,84.432,84.072,83.456,83.184,82.064,81.728,80.912,79.616,78.56,77.36,75.676,73.912,71.688,69.088,66.284,63.388,59.828,56.228,51.712,48.196,43.344,39.672,35.04,31.508,27.424,24.036,21.408,18.964,17.156,15.236,14.176,12.74,11.648,10.708,9.956,9.488,8.864,8.404,8.1,7.776,7.676,7.52,7.36


==> figures/vis_landscape/s0/results-28.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,14.935592847900391,13.400618674316407,12.099187685546875,10.863580896606445,9.755108754577638,8.780272844848632,7.890809663085937,7.156853820495606,6.493900940856934,5.972711131439209,5.5443521575927734,5.154123816833496,4.827418989562989,4.6116667747497555,4.411825781555176,4.338252435302734,4.293668679351807,4.29430109916687,4.3683861618041995,4.46062790145874,4.696204626312256,4.952133651046753,5.3193302645874025,5.842911093139649,6.463411313476563,7.318264918212891,8.28439988708496,9.602530973510742,11.167026659545899,12.970504345092774,15.208193048706054,17.833453701782226,20.942432009277343,24.490527135620116,28.599014240722656,33.46879720092773,38.921744545898434,45.418758244628904,53.01473821533203,61.60361370605469,71.72499184814453,83.57626586181641,97.34432288574219,112.92625162597656,131.17148580078126,153.06790068847656,176.79339315429687,204.99123284667968,237.71575727539062,274.3237217871094,316.1257477441406,21.456,23.444,25.632,28.06,30.488,33.268,36.12,38.528,41.324,43.0,44.904,46.576,48.128,48.976,49.052,49.308,49.012,48.212,47.144,46.092,43.86,42.02,39.064,35.964,32.46,29.0,25.272,21.452,18.428,15.788,13.908,12.468,11.508,11.004,10.672,10.52,10.412,10.432,10.388,10.376,10.368,10.372,10.356,10.356,10.36,10.356,10.356,10.36,10.356,10.356,10.36
-0.96,-0.96,13.84025844909668,12.403283745422364,11.10576966217041,9.895432947692871,8.863133557739257,7.960003953857422,7.099239497680664,6.379703735961914,5.776361988220215,5.278019664764404,4.830260296936035,4.485632756195068,4.187427205352783,3.9683303978729247,3.779108768234253,3.680722717437744,3.5916391345977785,3.5579069831848145,3.5903106510925293,3.645823455963135,3.8156797774505615,3.971438592681885,4.2718168463134765,4.635821440887451,5.1027690097045895,5.693813151245117,6.443645672454834,7.4842752381896975,8.682749948120117,10.17896108581543,12.04166642791748,14.249743027648925,16.887367223510743,19.977821983642578,23.549588717041015,27.703014956054687,32.495781049804684,37.99832576904297,44.449101188964846,51.84584388793945,60.61448853759766,70.61471958740235,82.33364989746094,95.9626005834961,111.63768570556641,129.76349924804688,150.8052874169922,175.07002786621095,203.1191729638672,234.75828065429687,271.4919344091797,22.684,24.692,27.296,29.732,32.708,35.552,38.7,41.596,43.872,45.872,48.472,50.084,51.636,52.748,53.264,53.392,53.604,53.26,52.256,51.22,49.52,47.996,45.16,42.248,38.832,35.268,31.532,27.1,23.428,19.656,16.412,14.176,12.704,11.664,11.02,10.704,10.564,10.488,10.416,10.404,10.396,10.372,10.36,10.36,10.356,10.36,10.36,10.356,10.36,10.36,10.356
-0.92,-0.92,12.87699346923828,11.496308618774414,10.218637388305664,9.093454151000977,8.00222906402588,7.191777248535156,6.377102649841309,5.735563464813232,5.12688004776001,4.660234315185547,4.228574121704102,3.9367706198883057,3.6222641233825685,3.415006162033081,3.246807215805054,3.1185185304260252,3.0268289286804198,2.981379836425781,2.9872991634368895,3.021691556930542,3.0942054530334473,3.236868877105713,3.4107920393371582,3.6505471727752687,4.0206399633789065,4.466975006713867,5.043570787200927,5.776480227813721,6.747488073883057,7.974087942504883,9.387316200256347,11.249247524414063,13.429682082824707,16.080686265258787,19.224374932861327,22.739981141967775,26.844793228759766,31.644818684082033,37.22622377441406,43.66456866455078,51.20398796142578,59.80780252685547,69.86043299804687,81.58095011230469,95.03854008300782,110.36123450683594,128.68446578125,149.47788619628906,173.1538816015625,201.0656940527344,232.92950278808593,23.688,26.084,28.948,31.72,35.0,38.032,41.288,44.024,46.84,49.452,51.856,53.312,54.992,55.904,57.08,57.32,57.524,57.584,56.684,56.112,54.9,53.132,51.312,48.84,45.716,42.0,37.836,33.82,29.188,24.456,20.54,17.324,14.716,12.824,11.728,11.124,10.724,10.588,10.48,10.448,10.404,10.392,10.372,10.364,10.372,10.364,10.356,10.364,10.356,10.36,10.356
-0.88,-0.88,12.002674607543945,10.54920468109131,9.399530572509766,8.268610005950928,7.3366877299499516,6.487503323669434,5.732059066162109,5.122800238952637,4.58523587310791,4.121646476516724,3.7290048028564455,3.425288941192627,3.154801029205322,2.9466862553405764,2.773749985961914,2.643435419464111,2.549230107116699,2.492474199142456,2.4553903816223146,2.4915358113098143,2.535684214553833,2.594900358505249,2.746427238922119,2.920879783630371,3.165392275314331,3.4758700980758666,3.9099814875793455,4.4770874615478515,5.224400138092041,6.08922542755127,7.269221379089355,8.776078118896484,10.593738889160155,12.792203466186523,15.422058383483886,18.491611561279296,22.10477869445801,26.213258923950196,31.113223055419923,36.58994228637695,43.09382649169922,50.49732084716797,59.2286118383789,69.20510319091797,80.83163930175782,94.53630848144532,109.87225962402344,127.89474641601562,148.28792600585936,172.31065462890626,200.05487926269532,24.672,27.676,30.428,34.128,37.24,40.74,43.928,47.12,49.424,52.136,54.536,56.5,57.928,59.38,60.34,61.164,61.808,61.364,61.524,60.584,59.7,58.62,56.788,54.556,52.184,48.72,45.176,40.324,35.772,31.12,25.94,21.164,17.988,14.788,13.124,11.784,11.108,10.76,10.56,10.472,10.452,10.416,10.404,10.38,10.388,10.356,10.364,10.364,10.36,10.364,10.356
-0.84,-0.84,11.122913000488282,9.80201030670166,8.638196928100585,7.613058678283691,6.669578519592285,5.880200370178223,5.2151311637878415,4.571442908630371,4.068429096755981,3.6525278398895265,3.3299272302246092,3.014548695297241,2.754918298873901,2.5581403524780275,2.391100672302246,2.269281070175171,2.1616721743011476,2.102717854156494,2.0782244185638428,2.0539839237213133,2.0682533349609376,2.136870041847229,2.215436601600647,2.338195104522705,2.5363778484344484,2.7518571640777587,3.0608193354797364,3.455466485900879,3.989501621170044,4.67754431427002,5.599313944549561,6.767181871643066,8.165348497314453,9.985476534423828,12.23203516784668,14.848415780029297,17.94906921569824,21.526090369873046,25.770771381225586,30.521995220336915,36.199334019165036,42.68011778564453,50.10469143432617,58.80358190673828,68.79248124023438,80.5330037475586,93.7706521875,109.39259169433593,127.45145002929688,148.11240332519532,171.84447350585938,25.972,29.116,32.0,36.1,39.456,42.804,46.148,49.892,52.712,54.944,57.248,59.316,61.156,62.46,63.472,64.052,65.068,65.08,65.124,64.532,64.008,63.408,61.608,59.92,57.804,55.64,51.936,47.836,43.128,38.236,32.784,27.18,22.616,18.692,15.376,13.168,11.968,11.28,10.784,10.588,10.516,10.44,10.4,10.392,10.388,10.368,10.368,10.368,10.364,10.36,10.356
-0.8,-0.8,10.408428703613282,9.10452993560791,7.982957591247558,6.959718534088135,6.0695387783813475,5.306597804260254,4.658427879180908,4.134140225830079,3.6570619316101074,3.248700024108887,2.931472878189087,2.648958497390747,2.4110805782318114,2.2372843815612793,2.0714111611557007,1.9393347449493408,1.8421150741577148,1.7743564121246338,1.7253865961456298,1.7068683743667603,1.7183938927459717,1.7451868606567382,1.793650585784912,1.8847896753311157,2.0134844952392577,2.1797285900878904,2.406700664329529,2.7182140027618407,3.095482437591553,3.6132302185821534,4.293760220184327,5.176094799499512,6.29984647064209,7.719956292114258,9.5118577734375,11.690627131042481,14.372720451354981,17.534626851806642,21.12026627075195,25.392683677978514,30.22184511352539,35.867232810058596,42.27586780151367,49.994468826904296,58.691510895996096,68.75119051269532,80.29537759277343,93.84836433105468,109.39655905761718,127.234084765625,148.12782965820313,27.596,30.768,34.48,37.696,41.352,45.376,48.988,52.12,55.036,57.708,59.812,62.148,63.896,65.096,66.332,67.276,67.792,68.316,68.372,68.312,67.728,67.34,66.292,65.012,63.196,60.952,58.18,54.42,50.416,45.436,39.904,34.084,28.812,23.192,18.948,15.624,13.524,12.004,11.188,10.836,10.6,10.516,10.46,10.412,10.404,10.388,10.368,10.368,10.364,10.364,10.36
-0.76,-0.76,9.755542326049804,8.494972020263672,7.398130416564942,6.431099595794678,5.559949856567383,4.88418601776123,4.263559704055786,3.703897559585571,3.311119250946045,2.9304518021392822,2.5920987796783446,2.340889392623901,2.1254907600402833,1.9440939324188233,1.7956639616394043,1.6790747805023194,1.591784487953186,1.5075695096588135,1.4645832624053956,1.4253961756134033,1.4368603873443604,1.4513624772644043,1.485295930557251,1.5333962156295777,1.6123455247879028,1.75011168674469,1.9058196989440919,2.1161007679748534,2.4218925787353514,2.7589666513824462,3.295993149795532,3.9400002656555175,4.802780471191406,5.925476817932129,7.394378063964844,9.167044556274414,11.401528921813965,14.028466603393555,17.176221899414063,20.873647747802735,25.103218623046875,30.05151258239746,35.77952592895508,42.382094982910154,49.95812947021484,58.740630778808594,68.89241428955079,80.61209573242188,94.03470185058593,109.83650141113282,127.7169444165039,28.524,31.976,35.828,40.064,43.664,47.336,50.924,54.608,57.188,60.276,62.364,64.38,66.236,67.912,69.012,70.088,70.64,71.172,71.736,71.604,71.336,71.004,70.18,69.108,67.856,65.84,63.592,60.652,57.144,52.6,47.608,42.128,35.716,29.484,24.02,19.312,15.964,13.472,12.072,11.212,10.864,10.616,10.46,10.44,10.444,10.416,10.408,10.38,10.364,10.364,10.372
-0.72,-0.72,9.199334304504395,7.976401236877441,6.8891566471862795,5.927655518493652,5.143854833984375,4.479559449005127,3.8983155142211916,3.384617847442627,2.980282525634766,2.631505971221924,2.3464266554260256,2.0952866926574707,1.8868330751800537,1.7246505626678468,1.5803871257781983,1.4572961444854737,1.3718471367263794,1.3118447170257568,1.251125759086609,1.210427729072571,1.204884660243988,1.208438154964447,1.2152200472450256,1.265697448310852,1.3382315115356445,1.4033176409530639,1.5299069566726684,1.6778400527191162,1.8814894771957398,2.1495639319992064,2.528965226135254,3.0160343019104006,3.6613077558135987,4.543461225891114,5.642060435333252,7.075891876678467,8.892379252319335,11.161215209960938,13.854726106567384,17.037552135009765,20.772864934692382,25.10863632446289,30.079596695556642,35.81861361328125,42.41077698608398,50.08415692138672,58.97433531982422,69.10129181884766,80.95925083496094,94.62865901855469,110.28968578613281,29.808,33.54,37.704,41.832,46.04,49.588,53.096,56.532,59.272,62.056,64.44,66.476,68.452,69.856,71.04,72.18,73.264,73.668,73.992,74.364,74.3,74.0,73.672,72.752,71.66,70.284,68.372,66.196,63.124,59.672,54.88,49.608,43.6,37.212,30.372,24.584,19.452,15.868,13.396,11.856,11.228,10.76,10.64,10.496,10.452,10.432,10.388,10.388,10.388,10.388,10.364
-0.6799999999999999,-0.6799999999999999,8.697297692565918,7.496745086517334,6.412990994262695,5.5448737643432615,4.751031842956543,4.109535728759766,3.560318236465454,3.087962566986084,2.7352647441101072,2.3830849560546876,2.106293629074097,1.881446495628357,1.6669196893310547,1.5192585134124756,1.399667526741028,1.278625253639221,1.1881649787139892,1.1311275824737548,1.0919577075958251,1.0440369437789916,1.029053187637329,1.0231694242858886,1.0275801025390625,1.0766437238502502,1.0960740725708007,1.1676787103843689,1.2474610186004638,1.3608829343032838,1.5149066437911987,1.7087886418151856,1.970256502456665,2.306924010620117,2.7989686351013185,3.4156923765563967,4.276474018096923,5.412401693115235,6.860276046295166,8.71213916168213,11.042969729614258,13.709838258666991,16.973109321594237,20.786394832763673,25.156105584716798,30.167177346191405,36.042233900146485,42.70695823852539,50.37390912353516,59.538662939453125,69.73127703613281,81.6516109399414,95.35429138427735,30.956,35.236,39.568,43.484,47.804,51.744,55.248,58.56,61.052,64.052,66.648,68.74,70.432,72.188,73.188,74.492,75.544,76.04,76.26,76.872,76.828,76.908,76.524,75.508,74.976,73.636,72.312,70.556,67.824,64.64,61.404,56.748,51.392,45.068,38.496,31.44,24.988,19.876,15.892,13.516,11.952,11.284,10.896,10.632,10.548,10.464,10.448,10.412,10.4,10.376,10.38
-0.64,-0.64,8.320461584777831,7.093790917663574,6.078978915252685,5.203510107421875,4.405755593566894,3.8306513989257813,3.2992289530944823,2.8725681187438963,2.4927333078765868,2.1890144511413574,1.9047941940689086,1.7013427821350098,1.529562617111206,1.3720744701385499,1.2389381740188599,1.1404128343963622,1.0571317078399658,1.0024210314559936,0.9369154173755646,0.9096531335449218,0.8942922849655152,0.8846593816375733,0.8809762291717529,0.9048420648956299,0.9307690411376953,0.9626598871231079,1.0347645677566528,1.1200848403930663,1.2105929242324829,1.3709407418823243,1.567986689453125,1.8168343885040283,2.1620355643081663,2.63182751663208,3.2743833683776855,4.113921759033203,5.267086738891601,6.7382040264892575,8.586316054534912,10.901335884399414,13.71298992980957,16.953692834472655,20.873437016601564,25.245765533447265,30.432260146484374,36.35349913330078,43.15480139770508,51.08347432373047,60.049906730957034,70.58152233398438,82.67931650146484,31.888,35.976,40.58,45.108,49.468,53.06,56.948,60.352,63.488,66.024,68.332,70.272,72.136,73.564,75.1,76.248,77.156,77.672,78.484,78.648,78.948,79.088,78.932,78.216,77.452,76.828,75.636,74.096,72.292,69.436,66.864,62.54,58.256,52.496,45.912,38.816,31.552,25.12,19.896,16.064,13.48,12.068,11.188,10.92,10.656,10.564,10.46,10.44,10.416,10.396,10.392
-0.6,-0.6,7.987079911804199,6.810194083557129,5.750575563812256,4.90569248626709,4.156453808441162,3.5750543365478515,3.0638045053100584,2.665494818878174,2.3092231481170655,1.9948463146972657,1.7786343351364136,1.5484935015869141,1.3825161693572998,1.2337608878707886,1.1147731005477906,1.0285634712600709,0.9419391098403931,0.8806310463905335,0.8436601512145996,0.8139414057922363,0.7869526021289825,0.7720590105819702,0.7613655285549163,0.7735356044101716,0.8036782215118409,0.8491671885490417,0.8751940353393555,0.9361840774917602,1.0189482800674439,1.1306492177009582,1.2728546627807618,1.4555496227264404,1.6893925518417359,2.0322753244018554,2.510482517623901,3.1762279173278807,4.005587407073975,5.188746721038818,6.657005943756103,8.589142124328614,10.939983584594726,13.81292567352295,17.11864149291992,21.00682081237793,25.581414345092774,30.825567990722657,36.85584371704102,43.73205397827149,51.75806377807617,60.84847778808594,71.5141258154297,32.808,37.188,42.116,46.676,50.72,54.916,58.44,61.876,64.796,67.82,69.764,71.912,73.816,75.192,76.988,77.56,78.8,79.58,79.836,80.344,80.744,81.044,80.736,80.488,79.712,79.032,78.076,77.084,75.756,73.412,71.384,67.972,63.98,59.512,53.588,46.564,39.316,31.78,25.196,19.728,15.912,13.348,11.992,11.296,10.892,10.7,10.568,10.468,10.448,10.4,10.404
-0.56,-0.56,7.766978883972168,6.53833931640625,5.518010895233155,4.677554205474854,3.947593180999756,3.371534513244629,2.8928790965270994,2.4919281576919556,2.146841271133423,1.8509444160842896,1.6278756314086915,1.4311079976654053,1.265223125114441,1.1310062351226806,1.033302288093567,0.924590311126709,0.8672353282546997,0.7916073895072937,0.7463643920707702,0.7189427003955841,0.7032037526512146,0.6775004796981812,0.6812971550559997,0.6855161560058594,0.7100404351043701,0.7258413361549377,0.7508406395339966,0.8044484619903565,0.8648607891464234,0.9486156649017334,1.0452420531463622,1.173344687538147,1.3561657856369018,1.6147597483062743,1.9427731392669678,2.4221629990386964,3.091763822097778,3.9701395319366455,5.112370493011475,6.669914787902832,8.623711128845216,11.04769944519043,13.983450459594726,17.397227592163087,21.361754681396484,25.99645208557129,31.35053452270508,37.499139285888674,44.52475874755859,52.810648229980465,62.11112039794922,33.348,38.32,43.048,47.672,52.196,56.532,60.124,63.188,66.28,69.068,71.328,73.516,75.188,76.456,78.04,79.18,80.156,81.12,81.664,82.304,82.396,82.52,82.344,82.304,81.216,80.948,80.38,79.32,78.2,76.456,74.68,72.144,69.048,64.744,60.344,54.304,47.02,39.36,31.928,24.928,19.72,15.784,13.348,12.092,11.228,10.852,10.692,10.544,10.476,10.448,10.416
-0.52,-0.52,7.640774443054199,6.369356073913575,5.323897667388916,4.489550858154296,3.7924806134033204,3.1999326765441896,2.716571223373413,2.3399183043670653,2.033817752380371,1.7389329391860961,1.526862349872589,1.3435836044311524,1.1830240107536316,1.050277926864624,0.9459242096710205,0.8503862497711182,0.7823337037658692,0.7391951908874512,0.6823011523246765,0.6525547853279113,0.62718952419281,0.6110887570571899,0.6027956854248047,0.6172000228881835,0.6120213478469848,0.6453509336280823,0.6706415913009643,0.698769479560852,0.7394331661605835,0.8070712694740295,0.8868349696159363,0.971401969909668,1.1196725539779664,1.315550816116333,1.558176201171875,1.8798742673492432,2.3819296073150635,3.0210243563842774,3.92945278137207,5.13024314453125,6.729282670593261,8.758480336608887,11.26683007446289,14.21019963317871,17.74390178894043,21.850541616210936,26.587515903930665,32.009739120483395,38.3626642199707,45.646551744384766,53.82641477416992,34.068,38.76,44.376,48.964,53.176,57.512,61.228,64.108,67.56,69.88,72.58,74.532,76.372,77.584,79.088,80.432,81.4,81.876,82.88,83.18,83.488,83.568,83.796,83.464,83.456,82.612,82.22,81.424,80.552,79.096,77.552,75.684,72.84,69.652,65.728,60.692,54.344,47.324,39.408,31.396,24.548,19.1,15.58,13.164,11.96,11.22,10.86,10.652,10.5,10.492,10.46
-0.48,-0.48,7.490092323303223,6.25859744064331,5.2144614251708985,4.38083091003418,3.65431169960022,3.1051401263046263,2.6180190129089356,2.2352779660797117,1.919665060081482,1.6558876514434815,1.4349883668518066,1.2485358354949951,1.1031135052490235,0.9810850121307373,0.8850087520980835,0.79637921875,0.7236903563117981,0.6758161991691589,0.6340989192676544,0.6003130876541137,0.5890641086196899,0.5658613886642456,0.564704913520813,0.558830096206665,0.5661357541275024,0.5800027177429199,0.6011884352874756,0.6214036940383911,0.6628318883132934,0.710123595161438,0.7550038681221009,0.8366313084411621,0.9387394823646545,1.0771480833435059,1.2575612175369262,1.5080035661697389,1.8575960383224488,2.3739335382843016,3.030471623687744,4.009700488967895,5.227892366943359,6.908575998687744,8.954182970581055,11.486561227416992,14.601541665649414,18.246833352050782,22.47410056640625,27.33218325744629,32.90790938232422,39.34628708251953,46.7907939453125,34.572,39.6,44.504,49.508,54.132,58.076,62.084,65.76,68.492,71.184,73.684,75.74,77.352,78.476,80.04,81.296,82.42,83.296,83.588,84.16,84.324,84.664,84.64,84.704,84.332,83.812,83.44,82.896,82.212,80.696,79.52,78.524,76.34,73.728,70.64,66.156,60.876,54.688,46.98,38.748,30.652,23.804,18.892,15.088,13.164,11.864,11.24,10.828,10.644,10.552,10.5
-0.43999999999999995,-0.43999999999999995,7.496714307556152,6.237233076782227,5.131526225738526,4.271040451660157,3.592499144363403,3.0221453345489504,2.5548664182281495,2.1660782552337645,1.8645650526428224,1.5904373469161988,1.380094132156372,1.2124819301986693,1.0427692365980148,0.921420348739624,0.8292948136138916,0.7487833044815063,0.6851371161651612,0.639707847442627,0.5941690831184387,0.5624421785354614,0.5363187062454223,0.5254699868774414,0.5240000584316253,0.5183337010622024,0.526813109664917,0.5366650843524933,0.54450567445755,0.571138300075531,0.5954499899482727,0.6330305148315429,0.6773104807281494,0.7451903542423248,0.8151761079788208,0.9129728233718872,1.0542151667022706,1.2238095742797852,1.4935489929962158,1.855521368560791,2.3460570747375487,3.0678896898651122,4.060787695007324,5.379408801116943,7.08983653930664,9.248041961669921,11.860358602905274,15.05874313293457,18.793519403686524,23.16995933532715,28.10431216430664,33.91245764648438,40.466307137451174,34.788,39.852,45.268,50.252,54.472,58.964,62.768,66.156,69.128,71.872,74.256,76.196,78.156,79.708,81.072,82.276,83.032,83.632,84.636,85.06,85.508,85.516,85.424,85.436,85.208,84.92,84.616,84.044,83.336,82.572,81.408,80.312,78.788,76.776,73.808,70.656,66.288,60.82,54.468,46.524,38.068,30.116,23.332,18.496,14.856,12.848,11.72,11.188,10.856,10.708,10.528
-0.4,-0.4,7.571643997497558,6.2271139399719235,5.118557048034668,4.267732089691162,3.5431471131134034,2.968632429275513,2.4905555784988405,2.106913419570923,1.8228867665100097,1.5510845268630982,1.3420713358306884,1.1631850617218018,1.014637284679413,0.8806904983139038,0.7921868431854248,0.7152748317909241,0.643782664527893,0.6037133281707764,0.558528482875824,0.5208015421295166,0.5121773811340332,0.49654553371429444,0.4878810584640503,0.4904102761554718,0.4934974193191528,0.5002360035896302,0.514391438035965,0.5371274980926514,0.5499193305778504,0.5815971803092956,0.6148681073570251,0.6614050850868225,0.7177897421836853,0.8011027779769897,0.8961432705307006,1.0378843783187865,1.2237491426086426,1.4965600519180298,1.8684571180343628,2.4192095720672606,3.1607904775238036,4.1681730117797855,5.575903064880371,7.375478600921631,9.615559047546387,12.38943814453125,15.623091267700195,19.542188902587892,23.950291727905274,29.1424225390625,35.08689351196289,34.348,40.192,45.164,50.392,54.9,59.828,63.068,66.696,69.584,72.348,74.668,76.716,78.58,80.4,81.468,82.976,83.928,84.432,85.24,85.844,85.888,86.06,86.316,86.064,86.068,85.884,85.384,84.86,84.38,83.684,82.94,81.692,80.748,78.744,76.844,74.116,70.668,66.42,60.296,53.44,45.716,37.508,29.172,22.572,18.016,14.536,12.768,11.664,11.1,10.876,10.672
-0.36,-0.36,7.737928189849853,6.362845482940674,5.171589150085449,4.279271251831054,3.533996439666748,2.9507762052154543,2.4847056656646727,2.104125985984802,1.7747485195541381,1.5055155547332764,1.314805919342041,1.1289480087280273,0.9811658817481994,0.8704614737892151,0.7692304275226594,0.6939865064430237,0.6343044100666047,0.5808049000167846,0.5447418056583404,0.5092694596481323,0.4839564749526978,0.47562601985931396,0.46606441422462463,0.461784875831604,0.4691304239654541,0.4626607608604431,0.4837444969558716,0.4935264274787903,0.5145939877891541,0.542252632484436,0.5707206596422195,0.6092537297821045,0.6430041802215576,0.7033637225341797,0.7767097863197326,0.8840746558761596,1.0384759574985505,1.2335690320968629,1.5085756426620482,1.9104191199493408,2.4837786435317994,3.2961992028808593,4.365645479888916,5.822485434265137,7.714530776062012,10.058273312072753,12.902684412231446,16.37081805053711,20.32669825012207,24.952513917236328,30.232745728759767,34.208,39.608,45.392,50.288,55.264,59.692,63.536,66.912,70.216,73.076,75.164,77.296,79.184,80.432,82.252,83.084,84.12,84.908,85.476,86.312,86.584,86.74,86.624,86.972,86.628,86.6,85.956,85.716,85.08,84.536,83.668,82.764,82.152,80.88,78.932,77.02,73.848,70.424,65.664,59.456,52.724,43.952,35.904,28.196,21.812,17.3,14.252,12.492,11.572,11.08,10.832
-0.31999999999999995,-0.31999999999999995,7.967652028656006,6.4918688815307615,5.300821031188965,4.345152283477783,3.5969567002105713,2.979629983062744,2.5001346154403685,2.079336283912659,1.7639574277496337,1.4991391947937012,1.2925427437591552,1.1122076816558837,0.9856545453643799,0.8557993984603882,0.755779225730896,0.6767764006996155,0.6107720390701294,0.5471228831481934,0.5193549809265137,0.4914696836090088,0.4702240037727356,0.4572375570678711,0.4482876911830902,0.44894448373794554,0.45314410798072813,0.44647520112991335,0.4589355034637451,0.4694642096042633,0.4856223685836792,0.5091882069396972,0.5323671403312683,0.5613103917503357,0.6023414245414734,0.6396880874538422,0.7014017928028107,0.7807504268074036,0.8847163733673096,1.0330764655685425,1.2495394405937195,1.5461224007034302,1.99042150390625,2.579671140899658,3.412715260772705,4.586582349243164,6.143252878265381,8.11063586883545,10.550901242980958,13.53239685546875,17.141029849243164,21.248167142333983,26.083292560424805,34.008,39.056,44.688,50.524,54.96,59.528,63.556,66.988,70.34,73.244,75.448,77.56,79.036,80.992,82.568,83.688,84.476,85.552,86.088,86.632,86.944,87.096,87.36,87.084,87.06,87.08,86.612,86.364,85.888,85.352,84.616,83.984,83.04,82.076,80.764,78.848,76.78,73.844,70.096,64.968,58.924,51.712,42.972,34.316,26.764,20.66,16.444,13.772,12.412,11.548,11.04
-0.28,-0.28,8.24021262939453,6.695729849853516,5.478337309112549,4.465265212249756,3.6885640532684327,3.029627179641724,2.5379201017761233,2.130647119140625,1.7945120386505127,1.5134209776687622,1.2929649664306642,1.1071069022750855,0.9636122573089599,0.8520034982299804,0.7481314890289307,0.6617846668720245,0.6031455151557923,0.5553618976402283,0.5058572098350524,0.47760619684219363,0.4507098226356506,0.4345260840129852,0.4352284635734558,0.4267327358007431,0.43330032532691953,0.43081850801467897,0.4465101175880432,0.456620637178421,0.470308837223053,0.48941843431472776,0.5101185364532471,0.5355821290636062,0.5571000659179688,0.6018011033248901,0.648167309627533,0.7043160079240799,0.7757452536773681,0.9057351701354981,1.0570428666114806,1.277004276046753,1.60511255027771,2.0678487088012694,2.716669627380371,3.6300174517822263,4.899679702606202,6.494162119293213,8.582461891784668,11.205915923156738,14.339173457641602,18.114928240966798,22.39798051635742,33.12,38.772,44.36,49.688,54.992,59.424,63.508,67.228,70.072,73.096,75.72,77.94,79.584,80.948,82.672,83.84,84.736,85.6,86.512,86.92,87.416,87.68,87.616,87.604,87.484,87.412,86.92,86.592,86.156,85.864,85.32,84.688,83.828,83.036,82.028,80.652,78.816,76.36,73.316,69.1,64.292,57.676,49.58,41.16,32.496,25.616,19.908,16.052,13.476,12.22,11.492
-0.24,-0.24,8.58213618057251,6.987940935058594,5.696422771301269,4.659341043701172,3.8212473046875,3.148371428833008,2.6005174111175537,2.167362545013428,1.8321282130241394,1.5359914196777344,1.3196010193634033,1.1218349383926391,0.9716758131027222,0.8464477419281006,0.7541824543952942,0.674898920288086,0.5925987879562378,0.5422463168334961,0.5006519943237304,0.47325950996398924,0.44640164580345154,0.4390339735388756,0.4297804641151428,0.4196927471160889,0.4169503817653656,0.4244412642097473,0.4275582808971405,0.4432790167617798,0.4591882798576355,0.4782743631839752,0.4833534151649475,0.516747594602108,0.5284653958129882,0.5559164691352845,0.5964952126884461,0.6399403489685058,0.7058310255813599,0.7926673125457764,0.9206307718658447,1.089346062602997,1.3207922561645509,1.6885155072021485,2.1686280476379394,2.8898205311584473,3.9095346961212156,5.229302575836182,7.002513911437989,9.204138815307617,11.925428214111328,15.280075654296875,19.161617076416015,32.708,38.056,43.824,49.008,54.032,58.492,62.724,66.66,69.988,72.94,75.3,77.624,79.56,81.176,82.584,83.988,85.068,85.7,86.596,87.036,87.264,87.788,87.636,87.84,87.82,87.584,87.492,86.848,86.516,86.172,86.108,85.072,84.804,84.016,83.048,82.072,80.536,78.392,76.068,72.968,68.564,62.972,56.56,47.86,39.276,30.912,24.092,18.728,15.532,13.38,11.988
-0.19999999999999996,-0.19999999999999996,9.087812397460938,7.36712518157959,6.0165431430053715,4.88224741607666,4.0178132098388675,3.305507216644287,2.7000206190490723,2.219086514339447,1.89627893119812,1.5948676619720459,1.361477269668579,1.1598821220779418,1.0053789887428284,0.86184020860672,0.7595548875427246,0.6642069113159179,0.5997898367881775,0.5438837192344665,0.5032027751922608,0.4645937964439392,0.4376525883674622,0.42128527578115466,0.41266315039634704,0.4096615468978882,0.4109158473682404,0.41323168246269226,0.42047543058395387,0.4355985228919983,0.44324433431863786,0.45733958265304564,0.4701590972900391,0.48640897318840026,0.5093893301868438,0.531765195388794,0.5673956474876404,0.6071307522010804,0.6497991911506653,0.7170012345695496,0.8070246506118774,0.9495982057762146,1.1291252149391173,1.410825813446045,1.775123964691162,2.31477551322937,3.11164527923584,4.173704768714905,5.633323191223145,7.544920027923584,9.889525325012206,12.805774262084961,16.259697297973634,31.6,36.888,42.384,48.008,53.14,58.056,62.164,66.452,69.64,72.536,75.172,77.4,79.124,81.204,82.728,84.132,85.152,85.816,86.48,87.376,87.788,88.056,88.004,88.016,88.08,87.904,87.716,87.22,87.08,86.36,86.3,85.908,85.264,84.8,83.468,82.896,81.74,80.196,78.44,75.436,71.912,67.088,61.336,54.1,45.828,37.376,29.388,22.476,17.86,14.76,12.94
-0.16000000000000003,-0.16000000000000003,9.579282013549804,7.890379128112793,6.371372126159668,5.179731205291748,4.229202332763672,3.478264078674316,2.8571554846191405,2.3625617863464354,1.9590235608673097,1.6760441426086425,1.4021096077728272,1.1989208219146728,1.0297214009857178,0.8874666219902039,0.78420208278656,0.6895165717124939,0.6088102328872681,0.5580990032196045,0.5037597929000854,0.4707916839838028,0.4387945161628723,0.420687855052948,0.4138413387584686,0.4005952889251709,0.40280698684692384,0.40596906005859373,0.4168764413547516,0.42830101877212523,0.43548351081848147,0.4442294536399841,0.46420044964790347,0.4742445059204102,0.4967505068016052,0.5137284976482391,0.5358738010978699,0.5637748468589783,0.6135477366256714,0.662275274515152,0.7330739353179931,0.8319973400306702,0.9803847758483887,1.197410997276306,1.4971190994262695,1.9037728351593017,2.5093529983520506,3.3806467658996584,4.559532933197022,6.118690787658691,8.15112355682373,10.690709293823241,13.79684092956543,30.64,35.568,41.424,46.844,51.98,56.936,61.54,65.196,68.872,71.844,74.848,77.136,79.244,81.024,82.324,83.616,84.992,85.604,86.66,87.284,87.788,88.088,88.128,88.504,88.48,88.152,87.872,87.38,87.188,86.916,86.34,86.192,85.428,85.132,84.456,83.86,82.484,81.396,79.856,78.196,74.708,70.748,65.724,60.132,52.4,43.8,34.904,27.152,21.2,16.66,14.216
-0.12,-0.12,10.227917989501954,8.387196046447754,6.78201393371582,5.54242438659668,4.513250618591308,3.7083918643951415,3.0267213468170167,2.4992259062194826,2.093722523918152,1.7705762948226929,1.4740053789520264,1.2599930883026123,1.0735268942260743,0.935808713054657,0.8063524509620666,0.7119924884414672,0.6201852319526673,0.577278712387085,0.5158113557624817,0.48532935823440554,0.4523750112247467,0.4200386412239075,0.40259805024147033,0.4086951978302002,0.40312535225868223,0.40317324351787565,0.4054176211500168,0.4214017673015594,0.4230393138456345,0.43571350204467774,0.4464900366783142,0.4678270903110504,0.47724464458465576,0.5047283099746704,0.5230348041391373,0.5492432984352111,0.5798011378479004,0.6208475338363647,0.6718539319801331,0.747973112411499,0.8724229831314086,1.0305566608047485,1.2639341912078856,1.5857634168243409,2.0642639474487305,2.737832900161743,3.6830538909912107,4.994513410644531,6.737770508422852,8.89408862915039,11.613791848754882,29.216,34.36,40.12,45.636,50.664,55.884,60.504,64.584,68.0,70.996,73.952,76.272,78.504,80.332,82.072,83.432,84.624,85.516,86.356,86.98,87.38,88.0,88.48,88.236,88.38,88.32,88.084,87.584,87.716,87.116,86.664,86.408,85.984,85.168,84.584,84.244,83.324,82.3,80.944,79.608,76.836,73.712,69.576,64.156,57.34,49.816,41.044,32.804,25.34,19.632,15.84
-0.07999999999999996,-0.07999999999999996,11.028432917175293,9.043789897766112,7.360931661224365,5.958041237487793,4.916323937530517,3.9908139358520507,3.2608405464172363,2.678330131225586,2.271891665763855,1.8608779889678955,1.5797602820587158,1.3250464285087586,1.1319580045318605,0.9840091604614258,0.8348563011550904,0.7379822444915771,0.6550395258808136,0.589111259651184,0.5281553648471832,0.48799114899635315,0.45300444272994994,0.42742369497299193,0.4115848793411255,0.40665006420135497,0.39654604740142824,0.4003935635089874,0.4076253210926056,0.40692861556529997,0.41491262590885164,0.42790693474292757,0.44531832445144653,0.4606043059015274,0.4677497138118744,0.48756074313163755,0.5053340135574341,0.5289153916549683,0.5407250409126282,0.5895494389915467,0.6371873237228394,0.6978844403266907,0.793947053604126,0.91987403591156,1.0985156428337097,1.3567047541809083,1.7228188676071168,2.271127152404785,3.0403233262634277,4.084583817214966,5.529171627044677,7.384187254486084,9.749131005554199,27.98,32.848,38.432,44.02,48.872,54.232,59.2,63.372,66.72,70.42,73.236,75.884,77.856,79.796,81.78,83.108,84.224,85.368,86.2,86.984,87.424,88.012,88.284,88.448,88.52,88.436,88.18,87.908,87.612,87.348,87.016,86.316,86.404,85.728,85.204,84.768,84.168,83.104,81.888,80.412,78.492,75.972,72.564,68.116,62.536,55.452,47.112,38.34,30.168,23.204,18.324
-0.040000000000000036,-0.040000000000000036,11.87787881072998,9.773339135742187,7.955669766845703,6.508975561523438,5.292827914733887,4.287051942138672,3.503553136138916,2.9004007551574706,2.421647926712036,2.000554651565552,1.6877370296478271,1.4315188906097411,1.2295857816314697,1.0451936334228515,0.8951207557678222,0.7757579164886474,0.6784016848564148,0.6075195020866394,0.5466838419771195,0.4994573888683319,0.46696869978904726,0.4360944513607025,0.41890641040802,0.4055971391582489,0.398459948387146,0.39964483214378355,0.4025728562450409,0.40391932504892347,0.4170780391693115,0.424686034116745,0.43786551409721375,0.45282602643966674,0.4585079091453552,0.47201582008361814,0.4891573265886307,0.5086809828186035,0.5373959595298767,0.5644125129127503,0.6067144152641296,0.6533952932357788,0.7287870962905884,0.8335709119033814,0.9676851305770874,1.1738506790542602,1.4768184732055665,1.8942746474456786,2.5049810935211183,3.3611893088531493,4.566189267654419,6.099897271575927,8.210261612548829,26.864,31.424,36.776,41.896,47.232,52.64,57.82,61.68,65.94,69.44,72.356,74.724,77.2,79.252,80.852,82.62,83.944,85.24,86.048,86.604,87.32,87.772,88.104,88.504,88.544,88.52,88.436,88.184,87.744,87.536,87.2,86.688,86.62,86.2,85.68,85.132,84.392,83.812,82.648,81.596,80.08,77.788,74.644,71.096,66.248,60.172,52.688,44.412,35.448,27.72,21.6
0.0,0.0,12.816899157409669,10.509563805541992,8.681141066589355,7.09496184967041,5.758272738952637,4.706109783935547,3.872848447418213,3.182696520843506,2.623422191925049,2.2080974324035645,1.8157930980682373,1.536269893875122,1.3156465224838256,1.1130558503723145,0.9645512164878846,0.8366557055091858,0.7384568955421448,0.6449797940349579,0.5807906961250305,0.526709751701355,0.48444420271873473,0.4505039655685425,0.4325928582954407,0.40932696184158324,0.3992341354370117,0.39499241994857787,0.3953923564529419,0.4039473775291443,0.41724268640518186,0.4161253083705902,0.42714255323410033,0.43590938182830813,0.4644702985954285,0.4651991206741333,0.4846743365859985,0.51010809217453,0.5196064248847961,0.5456760932922363,0.577446054096222,0.6238354501724244,0.6773129620170594,0.7664967134475708,0.8804712689590454,1.0404003940963744,1.2779435191345214,1.627850210571289,2.102179047164917,2.819498337173462,3.799033052215576,5.083098321380615,6.860755195770263,25.28,29.924,34.56,40.496,45.708,51.032,55.74,60.216,64.38,67.364,71.024,73.98,76.288,78.292,80.364,81.88,83.308,84.652,85.408,86.508,87.256,87.672,88.048,88.368,88.604,88.584,88.508,88.144,87.796,87.764,87.484,87.008,86.608,86.2,85.612,84.948,84.908,84.168,83.236,82.368,80.84,78.952,76.788,73.92,69.52,64.144,57.58,49.816,41.008,32.644,25.676
0.040000000000000036,0.040000000000000036,13.897416383972168,11.472631781921386,9.44236288269043,7.749482001342773,6.335887181091309,5.19261185043335,4.237385437927246,3.5055601461791994,2.884065827026367,2.383841893081665,2.0083645436096194,1.6739865613174438,1.410948711414337,1.2164854721450806,1.0419139818572998,0.913452093038559,0.7952929381370545,0.6851408919525146,0.6227940066337585,0.5562760690879822,0.5046018588638306,0.45942770386695864,0.4397565887260437,0.41277029182434083,0.41582391490936277,0.40260964485168454,0.39659827787399293,0.4001919103527069,0.4042315092086792,0.41449197261810306,0.42620726791381836,0.4311092678451538,0.4484297125053406,0.4694995238304138,0.4801241663360596,0.49400995186805724,0.5054346343278885,0.533507065448761,0.5584786059570312,0.5886449082946777,0.6424153682231903,0.6997748366165161,0.8050286359977722,0.9342687496948242,1.1284036492919922,1.4035845547676087,1.8011475430679322,2.348564243927002,3.1638890893554685,4.25825932220459,5.751891316223144,24.036,28.076,33.236,38.248,43.68,48.684,54.2,58.608,62.936,66.396,69.468,72.468,75.212,77.56,79.376,81.004,82.676,83.884,85.084,85.86,86.704,87.604,87.696,88.276,88.36,88.46,88.408,88.408,87.984,87.928,87.408,87.232,86.772,86.272,85.832,85.584,85.028,84.568,83.548,83.076,81.788,80.316,78.54,75.988,72.292,67.58,61.648,54.82,46.524,37.708,29.836
0.08000000000000007,0.08000000000000007,15.058884421997071,12.59403233581543,10.426583075256348,8.555725171508788,7.0130941868591306,5.7598854458618165,4.7096392259979245,3.8334878201293945,3.187937910308838,2.6494018238830566,2.2042849543762206,1.8638248040771483,1.5817703908157348,1.3326339575576782,1.1442178546142578,0.9854371491241455,0.8629039951133728,0.7490670171928405,0.6565617722129822,0.5934255159664154,0.5280568808174133,0.48976957231521606,0.4534701546955109,0.43350330013275146,0.4142466827392578,0.4061688966178894,0.4020702883911133,0.40234011804103853,0.4011313795948029,0.41086216800689696,0.41603713815689086,0.4320529681110382,0.44615551887512206,0.4595954393196106,0.46750706318855284,0.4848415502166748,0.49764941413879393,0.5188331287574768,0.5461033967494965,0.5714839363479615,0.6173118207359314,0.6679064769363403,0.7487843590927123,0.8570489270401,1.012583896446228,1.2295135954856873,1.5627146338653564,2.0108623818206786,2.6915980082702635,3.5833940899658203,4.845254480133057,23.028,26.796,31.148,36.264,41.34,46.288,51.288,56.448,60.892,64.588,67.704,71.092,73.932,76.12,78.172,80.136,81.68,83.184,84.276,85.516,86.46,86.76,87.828,88.172,88.348,88.368,88.2,88.416,88.06,87.94,87.74,87.328,86.812,86.496,86.272,85.796,85.356,84.976,84.088,83.38,82.332,81.02,79.4,77.276,74.396,70.292,65.5,58.988,51.328,43.372,34.596
0.1200000000000001,0.1200000000000001,16.453615410461424,13.821422658691406,11.422880093078613,9.434357214355469,7.721766488037109,6.358611100769043,5.230378927307129,4.289981953811646,3.56862727104187,2.9570457930755616,2.455562349777222,2.0660564316177368,1.7460980680084228,1.4729464450454712,1.2546856619262696,1.1000340251350402,0.9419959940338135,0.809757959022522,0.7227900217437744,0.638826256313324,0.571785453414917,0.5224869280052185,0.4788113326931,0.4542762193489075,0.4376179117393494,0.41099206084251405,0.4084769406890869,0.40002785692214965,0.4095505250072479,0.4098648778915405,0.4166687141418457,0.4258751354312897,0.43368586005210874,0.45050225912094116,0.46577938905715943,0.4753259059143066,0.4896731374645233,0.510287063407898,0.5298654326629638,0.5495463981246949,0.5904996059799195,0.6311810409164429,0.7026196203231811,0.7936028368759155,0.9210838879776001,1.1035572845077515,1.3890055233001708,1.7633221649932862,2.2981146070480345,3.064098293991089,4.086464170837402,21.476,25.128,29.72,34.104,39.164,44.684,49.42,54.228,58.876,62.468,66.244,69.384,72.388,74.78,77.244,78.776,80.916,82.332,83.68,84.796,85.864,86.684,87.352,87.676,87.972,88.156,88.392,88.492,88.152,88.08,87.936,87.38,87.36,86.748,86.46,86.18,85.632,84.96,84.316,84.052,83.004,81.86,80.4,78.364,76.184,72.556,67.832,62.756,55.52,47.92,39.384
0.15999999999999992,0.15999999999999992,17.880230852661132,15.086073510131836,12.592839044494628,10.517841990356445,8.692333227233886,7.15577173248291,5.8548285974121095,4.811691976470947,3.9723623936462404,3.296942328567505,2.7672488579559325,2.309652083129883,1.947779468536377,1.6403950273895265,1.3919942137527466,1.1937241368865967,1.0354798651504518,0.9112684929084778,0.7820828772163391,0.6975967057228089,0.6187954244804382,0.5501191657352448,0.5025253652381897,0.46839126301765444,0.44348180419921873,0.4255190742301941,0.41371934631347657,0.406137816324234,0.40607898720264435,0.4081455609035492,0.41458188470363616,0.4296302541732788,0.42751661616325376,0.4426098660373688,0.46115274482727053,0.47302250665664675,0.4815066092300415,0.49794018312454225,0.520588521490097,0.5499907542037964,0.5822826065444946,0.6159951872253417,0.6634724138736725,0.7434615099143982,0.8517341541194916,0.9976051606178283,1.2294538709259033,1.560524330482483,1.9962995684051514,2.6427624394989015,3.5193873640441895,20.352,23.836,27.86,32.052,36.708,41.852,46.728,51.548,56.472,60.88,64.24,67.604,70.472,73.18,75.64,77.824,79.732,81.212,82.924,84.012,85.132,86.124,87.004,87.38,87.82,88.22,88.268,88.392,88.176,88.16,87.824,87.552,87.512,86.968,86.392,86.092,85.872,85.176,84.808,84.048,83.264,82.464,81.18,79.608,77.364,74.472,70.596,65.384,59.968,52.336,43.972
0.19999999999999996,0.19999999999999996,19.642626560668944,16.660556068115234,13.932897100830077,11.67500664794922,9.695080510864258,8.000876481323242,6.629129736633301,5.448812542419434,4.5055180554199215,3.675910788192749,3.127209451675415,2.5890952713012694,2.186949214553833,1.8517443851852418,1.5881867157745362,1.3421586854934693,1.1498432194328307,0.9889578519058227,0.888352787475586,0.7569950505065918,0.6776171789550781,0.6106084456825256,0.5518704283809662,0.5188089426136017,0.4704701004981995,0.4486844679880142,0.4323525584030151,0.4178059441280365,0.4132518356513977,0.41509658999443055,0.41423741456985474,0.41802511076927185,0.4325664951992035,0.43750379853248594,0.45183840037345885,0.4584814221572876,0.47973566794395445,0.501153692111969,0.5122970600891114,0.5315355722999573,0.5613463497924804,0.6009541507339478,0.651901662158966,0.7035216164016723,0.8052342782020568,0.9356030645370483,1.1276173121070863,1.3928948205947875,1.7918145112991333,2.2901406629180907,3.046931773681641,19.304,21.92,26.016,30.072,34.424,39.296,44.296,48.988,53.632,58.548,61.948,65.644,68.812,71.912,74.044,76.44,78.616,80.216,81.656,83.348,84.268,85.18,86.056,86.628,87.472,87.716,88.008,88.348,88.216,88.116,88.148,87.776,87.576,87.244,86.476,86.344,85.924,85.472,84.824,84.364,83.504,82.86,81.74,80.72,78.556,75.888,72.484,67.996,62.624,56.592,48.396
0.24,0.24,21.533372878417968,18.30699472351074,15.460019055786132,12.939396246948242,10.82532010772705,9.00234144317627,7.475998125305176,6.149040617675781,5.1002277461242675,4.247300333709717,3.521733115081787,2.9529388507080077,2.483481261138916,2.0938838315582275,1.7770495329284668,1.5250311278533935,1.2852291255187989,1.1272383102035521,0.9753065209484101,0.8409804723358154,0.7490435759830475,0.6744292067146301,0.5991107518577575,0.5437110470199585,0.5081170052289963,0.4685525735473633,0.4448470373725891,0.43329331669807436,0.4222438973522186,0.41841896029472353,0.41700634494781497,0.41977217267990113,0.42926388841629026,0.4285513237762451,0.44442576557159424,0.4582903545188904,0.47410185722827913,0.48745820296764375,0.5102851255893708,0.5295893953323364,0.5461170913696289,0.5854663557434082,0.6168229893684387,0.6926050922584533,0.7647580967521668,0.8693543397521972,1.0437907027626037,1.2697800164985658,1.5805094271087647,2.034271802597046,2.6868031022644043,18.036,21.16,24.336,28.308,32.152,36.604,41.508,46.292,51.256,55.404,59.7,63.068,66.596,69.928,72.56,74.644,77.056,78.96,80.584,82.104,83.448,84.268,85.68,86.208,86.692,87.672,87.808,87.936,88.22,88.196,87.868,87.812,87.504,87.492,87.088,86.5,85.764,85.724,85.088,84.356,84.148,83.32,82.316,80.892,79.452,77.204,74.232,70.36,65.628,59.332,52.32
0.28,0.28,23.516574603271483,20.161913040771484,17.13687112060547,14.399007682800294,12.155670211486816,10.055789740600586,8.413587072753906,7.063474271087647,5.814487194213867,4.875660832977295,4.025083911361694,3.3462454969787596,2.832019909362793,2.3857888552093507,2.008234834136963,1.7337353944396974,1.4719382595443726,1.2759671862030029,1.1049839430618287,0.954189960269928,0.8416487684631347,0.7381093572235108,0.6572836336517334,0.6015727779579163,0.5384614078712463,0.5075969851684571,0.4785414106273651,0.4440619698143005,0.43669730575084686,0.4294475730323791,0.42988583961486815,0.4248474996471405,0.428140066652298,0.4341643044090271,0.4471051879119873,0.46183946117401126,0.4723280449390411,0.4794294925785065,0.505458392829895,0.5154768544578552,0.5414674110221863,0.5767290908432007,0.6078644359207154,0.6518106680965423,0.7249714921188355,0.8363443286132812,0.9696750481796265,1.1730158895492553,1.4249276107788087,1.8235039456939697,2.374879923171997,17.368,19.66,22.684,26.424,29.8,34.82,39.036,43.356,48.208,52.312,56.964,60.984,64.224,67.596,70.868,73.0,75.328,77.476,79.152,80.84,82.204,83.608,84.656,85.388,86.428,86.812,87.268,87.68,88.028,87.688,87.892,87.76,87.608,87.272,86.96,86.616,86.132,85.912,85.324,84.928,84.356,83.456,82.784,81.528,80.0,78.084,75.368,71.724,68.144,62.616,55.836
0.32000000000000006,0.32000000000000006,25.805861442260742,22.24103048461914,19.082768131103517,16.1317750970459,13.656545439453126,11.426484397583009,9.534891764526368,8.01345751525879,6.649259012298584,5.517192283630371,4.589397212219239,3.8917325817871093,3.249323282318115,2.7352832146835326,2.322667644958496,1.9658649668121337,1.7017999056243895,1.4595528332901,1.253811258087158,1.0842223452758788,0.9378543177032471,0.8440539238166809,0.7423720167732238,0.6693089052581788,0.5947241834831237,0.5438123865699768,0.5139161140441895,0.482183417263031,0.46278456811904906,0.4409080837249756,0.42791256954193113,0.4353154734802246,0.4331231017303467,0.4387634624862671,0.44233482942581176,0.4558454941368103,0.46108475748062133,0.47923812805652616,0.504550316696167,0.5172335913324356,0.5341304305267334,0.5613865014743805,0.5961776906204224,0.6474476060867309,0.7112996240997315,0.7946870344924927,0.921673906326294,1.0879524577713013,1.3173496739578248,1.6597602633285522,2.135187120628357,16.588,18.812,21.176,24.624,27.672,32.308,36.276,40.488,45.308,49.748,53.952,58.068,61.792,65.12,68.204,71.2,73.416,75.636,77.808,79.388,81.104,82.116,83.468,84.5,85.532,86.28,86.652,87.248,87.556,87.852,87.8,87.76,87.66,87.376,87.28,86.796,86.484,86.132,85.464,85.024,84.696,83.684,82.968,81.992,80.528,78.912,76.472,73.456,69.948,64.772,58.948
0.3600000000000001,0.3600000000000001,28.38679907836914,24.599689146118163,21.18410462585449,18.05056132751465,15.203121646118165,12.943893994750976,10.85298060546875,9.108139731750489,7.602351303710938,6.307932627105713,5.298215245666504,4.454271453704834,3.7469600160980225,3.150317229156494,2.6856094519805906,2.275761925125122,1.9480615658569336,1.6691338124465942,1.4401616952514649,1.244433592414856,1.0839907823562622,0.9420266749572754,0.8476257452011109,0.7442114829254151,0.664126322517395,0.6050462034654618,0.5521977631950379,0.5146915762805939,0.49660515554428103,0.47359849500656126,0.4587826085948944,0.4476464708518982,0.44309915754318235,0.4403412550354004,0.4514653735256195,0.45471019824028014,0.4709670649337769,0.4807947124004364,0.49096812341690066,0.5183528217506409,0.5283455435180664,0.5619200371837616,0.5968589833450317,0.6297853169250488,0.6979906011009216,0.7650138753509521,0.8805820511245728,1.0253327870941162,1.2406231705474853,1.5354060329437256,1.9554114224243164,15.692,17.496,19.9,22.74,25.944,29.236,33.748,37.552,42.24,46.84,50.928,55.048,59.04,62.392,65.628,68.708,71.52,73.9,75.716,77.972,79.536,81.048,82.32,83.568,84.46,85.204,86.252,86.852,87.12,87.252,87.392,87.348,87.616,87.484,87.268,86.904,86.584,86.124,85.72,85.052,84.724,83.924,83.352,82.248,80.872,79.188,77.16,74.532,71.248,66.648,60.948
0.40000000000000013,0.40000000000000013,31.135921494140625,27.117609213256834,23.432122333374025,20.141758017578123,17.171679205932616,14.643030610351563,12.372986195678711,10.396839459838867,8.731701227874757,7.299991123657226,6.126366243743896,5.1780425033569335,4.314948921813965,3.6468773677825927,3.0958839778900145,2.6371017094421387,2.2641826551818847,1.9364743874359132,1.6522163535308838,1.4362776676940918,1.2456010167694092,1.1005396319961547,0.9557421881866455,0.844328121395111,0.7551108088493347,0.6792826622009277,0.6220905386734009,0.5661748949050903,0.524912349357605,0.5093189656829834,0.4800278381824493,0.46879983273506165,0.46102840419769286,0.45504529335975646,0.4636813533973694,0.4617100182723999,0.4626308149051666,0.4804757159423828,0.49517736597061157,0.5098647838592529,0.5390378357124329,0.5544622627162933,0.5968960039901733,0.6314432100868225,0.6824072489356995,0.758225967464447,0.8534220456695557,0.9843184923171997,1.1741050611877442,1.4356868856811524,1.8032144345855712,15.08,16.584,18.528,21.036,24.2,27.308,31.168,35.38,39.48,43.504,47.776,51.852,56.332,59.608,63.204,66.292,68.868,71.6,74.072,76.104,78.0,79.456,81.112,82.292,83.684,84.264,85.096,85.996,86.484,86.564,87.188,87.088,87.192,87.1,87.04,87.012,86.78,86.172,85.796,85.288,84.68,84.356,83.508,82.164,81.252,79.332,78.028,75.264,72.312,68.368,63.188
0.43999999999999995,0.43999999999999995,34.215575697021485,29.88918252319336,26.10556933898926,22.590574473266603,19.3195245892334,16.578976598510742,14.067719382629395,11.879338772888184,9.991039511108399,8.438046286010742,7.141469749450684,5.997460868530274,5.045579702148437,4.233109941711426,3.5966054612731932,3.0740670234680176,2.6417844597625733,2.256972037811279,1.9550292173004151,1.6901126558303834,1.447920705795288,1.2597496435928344,1.1191299457550048,0.971584543762207,0.8726152675628662,0.7692510498809815,0.6881275535583496,0.6270723107862473,0.5902618362617492,0.5522782176780701,0.5094612886619568,0.5057854825210572,0.4771288577461243,0.48331138001441953,0.47366016914367676,0.47699738057136537,0.48785727772712706,0.49053297934532164,0.5094401146316528,0.5183966805839538,0.5437246101379395,0.5614693450164795,0.5917849607086182,0.6292594646835327,0.6820177312850952,0.740532471370697,0.8391714376068116,0.9581893533325195,1.131697461166382,1.3612018891143798,1.6803177687835693,14.596,15.916,17.928,19.752,22.544,25.268,28.764,32.368,36.536,40.328,44.376,48.456,52.576,56.776,60.224,63.58,66.316,69.04,71.5,74.036,75.684,77.904,79.18,80.948,82.036,83.076,84.14,85.132,85.332,86.076,86.672,86.728,87.032,86.996,86.856,86.484,86.364,86.188,85.628,85.2,84.704,84.22,83.572,82.604,81.136,80.26,78.14,76.136,73.396,69.588,65.084
0.48,0.48,37.699696657714846,33.166431854248046,29.040392478027343,25.230698610229492,21.765126060791015,18.658626290893555,16.08356105957031,13.661684939575196,11.560102096557618,9.812102775573731,8.279517922668457,6.968089869689941,5.8871396015930175,4.9700074801635745,4.217659745941162,3.606653985595703,3.0711671532440183,2.624175446548462,2.2580835970306397,1.9484644120025634,1.6970937618255615,1.461867198944092,1.2823201021194457,1.126733667678833,1.0018243012046815,0.8940804412460327,0.7902864709854126,0.712497984828949,0.6565402373933792,0.6156439510536194,0.5672568844413758,0.5394577255821228,0.5151550251245499,0.5051306361579895,0.49701194387435915,0.5006611445236206,0.4936192383098602,0.5035555156040191,0.5079789404582977,0.5396218278217315,0.5464497161293029,0.5664432405281067,0.598784657611847,0.6397439631462097,0.6850569876670838,0.7404766605758667,0.826829274482727,0.9545012507438659,1.0931545120429993,1.3180017680740357,1.5976837520599365,14.16,15.224,16.648,18.78,20.988,23.44,26.164,30.108,33.452,37.448,41.396,45.264,49.16,52.788,56.84,60.272,63.604,66.952,69.288,71.6,74.036,75.932,77.468,79.24,80.512,81.592,83.028,84.028,84.768,85.212,85.772,86.048,86.588,86.588,86.44,86.348,86.484,86.144,85.8,85.084,84.804,84.244,83.372,82.636,81.3,80.156,78.684,76.388,73.84,70.316,66.568
0.52,0.52,41.44393112060547,36.783350982666015,32.298434063720705,28.118256717529295,24.485422220458986,21.185660225830077,18.2456753024292,15.630908141784667,13.416707695922852,11.353923226623536,9.623242686462403,8.177053442687988,6.8820694187927245,5.851748785095215,4.987391875610352,4.240406277923584,3.630495813293457,3.100969831542969,2.6619744018936156,2.3238512867736816,2.0005867756652833,1.727090877227783,1.515932234954834,1.3090284006500243,1.162092727279663,1.0315921556472778,0.9263037550354004,0.8273037297058106,0.7526964248466491,0.6781007324790954,0.6355726013565064,0.5961593786430359,0.5679207846641541,0.5399597113037109,0.5241282425284386,0.5239115359973907,0.5291971794700623,0.5220824416160583,0.5316249298095703,0.5459639627552032,0.5543875880908966,0.5809586647987366,0.6048722495651245,0.6380366750907898,0.6907013834571838,0.7408368327140809,0.8316000985336304,0.9366299121665954,1.0920105375289917,1.2718377488136292,1.550884672012329,13.82,14.836,16.144,17.632,19.628,21.872,24.632,27.252,30.62,34.208,38.216,41.908,45.84,49.596,53.036,56.96,60.176,63.548,66.528,69.096,71.536,73.784,75.488,77.344,79.084,80.02,81.128,82.728,83.392,84.168,84.952,85.32,85.656,85.936,86.204,86.18,85.728,85.84,85.496,84.924,84.912,84.092,83.436,82.628,81.568,80.464,78.624,76.712,74.192,71.292,67.296
0.56,0.56,45.63601624267578,40.617037653808595,35.76452033081055,31.460608151855467,27.580217821044922,24.01922952270508,20.793290600585937,17.92448216491699,15.36491395324707,13.14239625946045,11.186713155212402,9.540273775024414,8.107765308227538,6.881943013305664,5.848357045898437,4.997023761749268,4.269968720245362,3.6761436950683595,3.1292719159698485,2.7132458211898802,2.3558264933013917,2.0430348861312866,1.7811371622276306,1.5549020995330811,1.3769273380661011,1.2048286337661742,1.0869890438842773,0.9716574806022644,0.8681578091430664,0.7857141693878174,0.7227702193832397,0.6597496405601502,0.6346188795471192,0.5989105406188965,0.5795143206882477,0.5621006047058106,0.5540019081687927,0.55219583984375,0.5617687454271316,0.571472062549591,0.5931133246517182,0.5996358527565002,0.6320657230186463,0.6629790526580811,0.711113799533844,0.7655182939147949,0.8479313355064392,0.9498592256736755,1.0834626110839845,1.2474388262939453,1.5222636192321777,13.336,14.34,15.448,16.788,18.416,20.312,22.74,25.252,28.576,31.528,35.18,38.644,42.12,46.088,49.72,53.58,56.848,60.012,63.184,66.096,68.568,71.36,73.2,75.184,76.876,78.608,79.668,80.876,82.144,83.088,83.94,84.508,84.7,85.232,85.352,85.52,85.36,85.296,85.132,84.692,84.18,83.74,83.292,82.164,81.388,80.168,78.548,76.812,74.672,71.648,68.276
0.6000000000000001,0.6000000000000001,50.55905137939453,44.902887369384764,39.97161630493164,35.28841752563476,31.055259468383788,27.240569794311522,23.657950064086915,20.500286801757813,17.642698440551758,15.26871785583496,12.98610888671875,11.150783856811524,9.51393202911377,8.13328447265625,6.97121083404541,5.921733921966553,5.057820979919434,4.353495290374756,3.7324621022033693,3.2395447812652587,2.781274940032959,2.4308937676239015,2.116567823638916,1.848209026184082,1.6261099954223632,1.4209063598251344,1.2758095852279663,1.122665175895691,1.0148855823135376,0.9139299303436279,0.8343985576057434,0.7689864358901978,0.716470186958313,0.679357916984558,0.6361975142383576,0.6162277214431763,0.5979655436611175,0.6011024889183044,0.5983951898765564,0.6061192697525024,0.6140839962959289,0.6323915881443024,0.6493284544944763,0.6883207388114929,0.7351608731651306,0.789745432357788,0.8713961300468445,0.9590450970840454,1.0798198636436462,1.2673209061431885,1.5163325892639161,13.368,14.108,14.824,16.14,17.348,19.16,21.228,23.248,26.152,28.828,32.232,35.608,38.724,42.404,45.876,49.7,53.284,56.476,60.264,62.936,65.752,68.344,70.472,72.804,74.624,76.492,77.804,79.368,80.44,81.392,82.584,82.948,83.684,84.24,84.868,84.78,85.032,84.8,84.664,84.372,83.9,83.248,82.708,82.088,81.232,79.92,78.728,76.9,74.784,72.08,68.488
0.6400000000000001,0.6400000000000001,55.66707360229492,49.81519049560547,44.39221350952148,39.440915090332034,34.87983895141601,30.655726954345702,26.9332783203125,23.44338880371094,20.415199107666016,17.627818996582032,15.220602075195313,13.076232545776367,11.153433008117675,9.635527257537841,8.17394750579834,7.044172904663086,5.998540196838379,5.180394153747558,4.456273568649292,3.8884161056518556,3.3234254463195803,2.8934113098907472,2.521031963043213,2.2169550257110595,1.942435544052124,1.7014500229644776,1.5250367181777955,1.3426847677993774,1.1949645153427124,1.0659146747207642,0.9512846815872192,0.8993047400760651,0.8227711122512817,0.7627427181625366,0.7213722072792054,0.6942874124336242,0.6750875410461425,0.6526533574295044,0.6409022316360473,0.6466951996612549,0.6624395849895477,0.6729988563442231,0.7001638687133789,0.7294441869354248,0.7620463358020783,0.824787277507782,0.8962797401428223,0.9818120635414124,1.1257838807678222,1.2855419244003297,1.5058266381072998,13.044,13.816,14.756,15.636,16.84,18.088,19.62,21.572,23.888,26.496,28.908,32.252,35.58,38.644,42.156,46.012,49.212,53.104,56.464,59.372,62.244,65.34,67.796,70.04,72.0,74.124,75.588,77.156,78.628,80.068,81.168,81.68,82.432,83.084,83.656,83.872,83.74,83.976,84.02,83.684,83.34,83.028,82.472,81.656,80.844,79.544,78.428,76.524,74.464,71.836,69.08
0.6799999999999999,0.6799999999999999,61.67114048950195,55.42902247924805,49.573278153076174,44.13667526611328,39.111108229980466,34.603885393066406,30.518239672851564,26.875576616821288,23.455286348876953,20.405821990966796,17.672562755126954,15.361943333129883,13.131597321166993,11.35568041229248,9.694533619995116,8.387360368652343,7.252974401245117,6.212126481018067,5.331092697906494,4.619741387176513,4.014162006988525,3.4718586921691896,3.0153677516174318,2.647573578567505,2.32509789478302,2.043638185539246,1.7946406146240235,1.5941895820236207,1.4169238245391846,1.2701870734024048,1.149062413597107,1.057854557685852,0.9628609804344177,0.8719080516815185,0.8384457802963257,0.7872527223968506,0.7613046671676635,0.7370294862556458,0.7227751516151428,0.7129494372177124,0.7178335009002685,0.7234781140899659,0.7492213508224488,0.775837890586853,0.8149515401649475,0.8708273203659057,0.9451639284515381,1.0258705429840087,1.144701726951599,1.327467889328003,1.5422462230682372,12.74,13.54,14.272,14.904,16.148,17.356,18.644,20.212,22.156,24.42,26.768,29.44,32.476,35.608,38.724,41.928,45.572,48.948,52.224,55.44,58.708,61.608,64.272,67.008,68.884,71.096,73.324,74.94,76.376,77.924,78.948,79.984,80.82,81.764,82.156,82.62,82.732,82.9,82.956,82.796,82.74,82.396,81.676,81.164,80.388,79.152,77.648,76.42,74.532,71.52,68.712
0.72,0.72,68.0198669555664,61.448333612060544,55.105452709960936,49.288483721923825,44.22003759521484,39.22505289428711,34.586461779785154,30.601057584228517,26.919660833740235,23.615219067382814,20.574702849731445,17.946706466674804,15.509039054565429,13.453228584594726,11.588061554260253,10.006583079223633,8.659489355773927,7.43431219619751,6.396244847869873,5.549234584503174,4.783225932312011,4.1678729934692385,3.6370047608947753,3.1777942366790772,2.7885099279785157,2.4524557635498048,2.1667242365264894,1.9082892729949952,1.715787756881714,1.5482774699020385,1.3799789691925048,1.2513284035873413,1.1496497731399535,1.0526991180419922,0.9819424850654602,0.9212744628334045,0.8562871251106262,0.8359465071868897,0.8187578419494629,0.7905695712661743,0.7957181185626984,0.7903858958053589,0.8265259928131103,0.8527866020965577,0.8829445571899414,0.9380392400741577,1.0030285871315003,1.0935472443389893,1.2176365942573548,1.3861807530593873,1.593518532371521,12.836,13.336,13.872,14.596,15.316,16.352,17.728,18.952,20.7,22.464,24.46,26.976,29.652,32.448,35.444,38.46,41.652,44.828,48.504,51.464,54.936,57.624,60.904,63.628,65.88,68.208,70.544,72.408,73.908,75.444,76.74,78.008,78.84,79.784,80.492,80.788,81.8,81.756,81.724,82.032,81.752,81.636,80.644,80.296,79.56,78.372,77.316,75.592,73.404,71.108,68.396
0.76,0.76,75.47552553466797,68.20488194824219,61.39857460693359,55.319581520996095,49.38358838989258,44.190089916992186,39.34408126953125,35.027243885498045,30.850906716308593,27.23044195251465,23.91986387573242,20.848920294189455,18.208883873291015,15.872677717895508,13.777544212036133,11.880377169189453,10.294505204467773,8.899072979431152,7.734123428344726,6.676218305358887,5.81198240310669,5.061239736633301,4.402689242858886,3.833243032836914,3.3736107987976074,2.9504130211639406,2.607050376434326,2.347466882019043,2.0572126538085937,1.8539952198028564,1.6552768367385864,1.4937927715301513,1.3544266849899291,1.2359873750686645,1.1550874975585939,1.0810960539245607,1.0130136198425292,0.9726417002487182,0.9365291217136383,0.9028306090927124,0.8962408331298828,0.9089272782135009,0.9166601131629943,0.9284889841842652,0.9717548181915283,1.0298784546279907,1.0937778356933594,1.1805188906288147,1.3218539250946044,1.459422660369873,1.667111879310608,12.66,13.26,13.912,14.404,15.008,15.984,16.784,18.152,19.424,21.036,22.624,24.744,27.192,29.448,32.204,35.256,37.968,41.284,44.404,47.844,50.668,54.076,56.832,59.916,62.348,64.964,67.236,69.156,71.212,72.76,74.44,75.8,76.996,77.904,78.836,79.428,79.828,80.172,80.5,80.916,80.344,80.14,79.724,79.316,78.492,77.556,76.304,74.84,72.648,70.804,67.84
0.8,0.8,83.8012634033203,75.8341988256836,68.6462395288086,61.782378728027346,55.74235151123047,49.95134289794922,44.72576169921875,39.81623792602539,35.26687168823242,31.276130096435548,27.62611373779297,24.338905342407227,21.34097244628906,18.691861954345704,16.355343195495607,14.216738561706544,12.378433357086182,10.735738505249023,9.329770508422852,8.120686731262207,7.038086965026856,6.10227315032959,5.3444263841247555,4.6924859295654295,4.086107693481445,3.622510009613037,3.197503802947998,2.806632981338501,2.535442995147705,2.241167473487854,1.9927409054374694,1.8001410540008544,1.6480373168945313,1.5170442133331299,1.3983499741363525,1.2719430253601074,1.1874744957733154,1.126052130241394,1.0919618152618409,1.0639087722396852,1.0474050689697265,1.0337005877685548,1.0315898685836793,1.0469308466243743,1.0908355295181273,1.1455618881988525,1.1960846427345275,1.2792167020606995,1.4087026514434815,1.547291713142395,1.7670818561935424,12.592,13.084,13.484,13.96,14.696,15.464,16.176,17.336,18.46,19.652,21.268,23.164,24.716,26.836,29.028,31.784,34.336,37.452,40.436,43.3,46.592,49.928,53.072,55.568,58.636,60.912,63.104,65.7,67.764,69.584,71.596,73.064,74.484,75.372,76.304,77.22,78.056,78.688,78.504,78.744,79.004,78.776,78.148,77.884,77.088,76.188,75.0,73.912,71.896,69.952,67.224
0.8400000000000001,0.8400000000000001,93.22809264160156,84.69235875488282,76.70160534423829,69.42872169189454,62.58544146362305,56.3223882043457,50.60631814208984,45.32332805297852,40.40449018798828,35.97360423461914,31.96503637451172,28.277751439819337,24.95920139465332,21.958443760375978,19.340930759887694,16.930097028808593,14.771810255737305,12.91673254852295,11.209513289794922,9.812269454345703,8.584394621276855,7.491939404602051,6.5143767918396,5.671957435455322,5.013132705993653,4.4279145570373535,3.881880626525879,3.4569373890686035,3.038577915649414,2.761006516571045,2.456009019317627,2.213590669555664,2.000083463973999,1.8133807778167725,1.6958777619171144,1.5526275555801392,1.4465214748001098,1.35093850025177,1.3059204071807862,1.2429469334983825,1.2164779115104676,1.2019294382095338,1.1866375679016112,1.2146866348075867,1.2372524243927001,1.2815048403167724,1.3416848783302306,1.4245199356842042,1.5274647806549073,1.7080915495300293,1.8947774309158325,12.556,13.088,13.308,13.964,14.456,14.904,15.768,16.416,17.688,18.692,19.868,21.208,23.104,24.6,26.7,28.716,31.344,34.2,36.624,39.5,42.524,45.524,48.452,51.304,54.264,56.92,59.62,62.136,64.424,66.272,68.26,70.092,71.648,72.848,73.788,74.812,75.488,76.58,76.596,76.9,76.964,77.136,76.768,76.0,75.792,74.748,73.692,72.376,70.652,68.604,65.968
0.8800000000000001,0.8800000000000001,103.79074138427734,94.47087721191406,85.86322967041015,77.91132281738281,70.57840087402344,63.69083457519531,57.33631794189453,51.71614778930664,46.30810478637695,41.28280807861328,36.83207765258789,32.92748375976562,29.13196523376465,25.737333891601562,22.73419600830078,20.02702379699707,17.66606818725586,15.436696411132813,13.565418699645996,11.841063756408692,10.403440111694335,9.132038805236816,7.976485586242676,7.031306148681641,6.156591014556885,5.3894410082244875,4.810217554321289,4.241485992431641,3.7946749575805665,3.353336970977783,2.996598536529541,2.7456020164489745,2.458089623336792,2.2430655490875244,2.056545532531738,1.8998506925201415,1.7633535178375244,1.6390800888061523,1.5527165354156494,1.4914879012298583,1.4417478458023072,1.4013842050361633,1.4043062098693848,1.4048095657730102,1.4281677114868163,1.4506827110290528,1.525130194568634,1.6022692408752441,1.7280464588165283,1.8952150122833251,2.0924708735656736,12.432,12.784,13.24,13.656,13.992,14.756,15.192,15.988,16.884,17.688,18.74,19.82,21.256,22.496,24.692,26.184,28.6,30.832,33.268,35.692,38.452,41.136,44.452,46.724,49.456,52.664,55.06,57.716,60.4,62.6,64.66,66.46,68.516,69.46,70.824,72.132,72.712,73.872,74.3,74.72,74.884,75.012,74.796,74.556,73.808,72.996,72.06,71.176,69.068,66.704,64.736
0.9199999999999999,0.9199999999999999,115.79852999755859,105.59802859619141,96.31971171386719,87.64468265625,79.51655047119141,71.97476193359375,65.07137724365235,58.78480599975586,52.929793018798826,47.54538253662109,42.591807801513674,38.02571896728516,33.89349301208496,30.235719000244142,26.77672458984375,23.75758626586914,20.94834119018555,18.441852854614257,16.333699352416993,14.313779797973632,12.667216294555663,11.100341647644044,9.777066448669434,8.57244114440918,7.588035789184571,6.656056472473145,5.871068610534668,5.2699025920104985,4.658719346771241,4.186630780639648,3.6983126178741457,3.3496461395263673,3.034822484893799,2.76076413520813,2.505044753189087,2.319243794174194,2.1348255654907224,2.0166416590881346,1.9073732120895386,1.8209389470291137,1.7154942686462402,1.6817885374069215,1.644015990447998,1.6659793761062622,1.6634132117080689,1.7053119449234009,1.7718228848266602,1.8404449754333496,1.9842149181365967,2.124637293548584,2.3226586422348023,12.224,12.708,13.08,13.572,13.708,14.304,14.836,15.356,16.184,16.9,17.636,18.708,19.632,21.064,22.484,23.876,25.876,28.084,29.964,32.028,34.524,37.052,39.776,42.688,45.428,48.068,50.976,53.404,56.236,58.332,60.692,62.488,64.296,66.172,67.876,68.952,69.916,70.804,71.416,71.724,72.564,72.344,72.404,72.116,71.476,70.732,69.532,68.604,66.832,65.18,62.668
0.96,0.96,128.90149606933593,118.00279400634766,107.99762578125,98.40651171875,89.71043103027344,81.22394322998046,73.77272739746094,66.92220204101562,60.270794914550784,54.58547381591797,49.0467827319336,43.972186553955076,39.43296807006836,35.298247834472654,31.483276412353515,28.005310028686523,24.955919376220702,22.00702163208008,19.568019280395507,17.34661600402832,15.252405200195312,13.501481684875488,11.952079321594239,10.556693258361816,9.343334592895507,8.217184225463868,7.2854846514892575,6.4705993746948245,5.756174881591797,5.185884734802246,4.616433856582642,4.141018505706787,3.748032196044922,3.3975785848999025,3.1200453813934326,2.8694491691589357,2.6367118495178223,2.459684032058716,2.2956193854522704,2.1957157652282713,2.089178831100464,2.016932677154541,1.9849983115386962,1.9577479022979736,1.973445073776245,2.0025824042510987,2.050189461593628,2.117336435012817,2.2576126594543457,2.4313483879089355,2.6217373014068603,12.516,12.56,13.064,13.116,13.656,14.028,14.704,14.944,15.46,16.044,16.84,17.344,18.472,19.696,20.888,22.092,23.456,25.356,27.028,29.032,31.204,33.364,35.876,38.26,41.16,43.824,46.336,49.056,51.464,53.648,56.08,58.2,60.144,62.204,63.944,65.116,66.608,67.772,68.848,69.084,69.228,69.644,70.004,69.396,69.392,68.488,67.388,66.572,64.728,62.816,60.944
1.0,1.0,144.3575186816406,132.19024084472656,121.18165685546874,110.78936689697265,100.81113629394531,91.88749751464844,83.59366615234374,76.04017493652344,68.83634770263671,62.298128048095705,56.2590023425293,50.76718493530274,45.669553181152345,40.99438872436524,36.81599547119141,32.95804298828125,29.367411351928713,26.336848418579102,23.403017245483397,20.803724525146485,18.483402630615235,16.388882099609376,14.512420910949707,12.915886528320312,11.485512843933105,10.230626812744141,9.020170081787109,8.042819380187987,7.177438259277344,6.4237122888183595,5.745200033874512,5.1379253649902346,4.699408191833496,4.227804033126831,3.8886129442596435,3.540411191558838,3.289436371231079,3.0832785344696045,2.878093991508484,2.7167586991119386,2.6142333602523804,2.48860114818573,2.412189638671875,2.3620413903427124,2.361721961593628,2.422343521499634,2.427543280143738,2.5308018953704834,2.629057707824707,2.799277881088257,2.9972676487731933,12.32,12.584,12.7,13.008,13.36,13.8,14.056,14.48,15.292,15.636,16.256,16.868,17.576,18.396,19.276,20.48,21.764,23.1,24.548,26.528,28.18,30.196,32.08,34.692,36.568,38.872,41.784,44.264,46.532,49.148,51.448,53.864,56.048,57.852,59.628,61.228,62.656,63.704,64.628,65.448,65.476,66.208,66.64,66.304,66.248,64.996,64.66,63.864,62.288,60.3,58.724


==> figures/vis_landscape/s0/results-29.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,104.24225270996094,93.03131106933594,82.97831342285156,73.69794985229493,65.46731099609374,58.06517453247071,51.315122080078126,45.315300510253905,39.90279215087891,35.03331625610352,30.910095416259765,27.000768365478514,23.62642862182617,20.366060648193358,17.70088885620117,15.338127460327149,13.238733057250977,11.392391725463867,9.72491788635254,8.311108288726807,7.182557199554443,6.185877645111084,5.362356618957519,4.673414897155761,4.148751081466675,3.6995570323181153,3.26773349067688,2.9553173835754394,2.6923221559906008,2.4630558835220335,2.300023067550659,2.142190572280884,2.018956654815674,1.905737692565918,1.8200983574676515,1.7290896672821046,1.678525295791626,1.6473683446121217,1.6218881113052368,1.6116944933319093,1.6122770208358765,1.6453813945007325,1.660155279121399,1.7334788166809083,1.836501492462158,1.9437399275207519,2.1001500593185423,2.2866845216369627,2.5306737533569335,2.8077940724945067,3.2246294364929198,9.936,9.948,9.972,10.008,10.036,10.088,10.296,10.46,10.76,11.212,11.7,12.468,13.26,14.848,16.044,18.22,20.736,23.464,27.148,30.844,34.268,38.448,42.572,45.928,49.524,52.904,55.716,58.46,60.488,62.3,64.368,65.728,67.012,67.868,68.856,69.624,70.1,70.22,70.652,70.332,70.348,70.068,69.644,69.076,67.808,66.42,64.576,62.96,60.884,58.044,55.004
-0.96,-0.96,89.76867018798828,79.82578250976563,70.95268345947265,62.940570104980466,55.85432673950195,49.232605,43.59180715698242,38.36755990478515,33.5784730847168,29.48562824584961,25.80733018676758,22.46464872680664,19.436577650146486,16.797925631713866,14.458538666381836,12.441008571777344,10.639512796020508,9.144449467468261,7.783069730682373,6.71084772354126,5.780853789367676,4.9799790736389165,4.3483666773986815,3.851667745361328,3.396968778839111,3.019888317642212,2.7085574116516113,2.4571538762664793,2.278158200645447,2.0869376467895506,1.9219869931793212,1.8347617797088622,1.7107588314056397,1.6505846212005615,1.5548790489578248,1.4947262841415405,1.472038735961914,1.4267405625152587,1.408932597618103,1.4102428425598144,1.4197724019622804,1.4382472152900696,1.4924855299282074,1.54282471698761,1.6379594611740111,1.742214801902771,1.9086470149993897,2.0989948131179808,2.3536625903701784,2.641522451400757,2.9996187687683107,9.968,9.968,10.012,10.14,10.128,10.324,10.552,11.004,11.38,11.86,12.784,14.012,15.412,16.98,19.204,21.828,25.092,28.532,32.532,36.144,40.748,44.488,48.604,51.852,54.996,57.756,60.088,62.32,64.292,66.444,67.828,68.92,70.248,70.716,71.724,72.196,72.612,72.94,73.012,73.068,72.636,72.468,71.676,71.276,69.888,69.008,67.056,65.236,62.7,60.076,57.204
-0.92,-0.92,77.08840278076173,68.55946344970702,60.7719682421875,53.74349440673828,47.43914119750976,41.819551411132814,36.75279931152344,32.24427647460937,28.1570452154541,24.558095227661134,21.359488120117188,18.434150372314452,15.939921555786134,13.723312372436524,11.777635842285155,10.127642824707031,8.597608365478516,7.383149620361328,6.285415832214356,5.41348090423584,4.654998671569825,4.085595320587158,3.5736075524902344,3.1489996812438963,2.796556811904907,2.5357958773803713,2.295776195678711,2.071330243148804,1.912903376083374,1.7856086528396606,1.66702211643219,1.5483029953956604,1.480614036064148,1.4222406281280517,1.3473602057647704,1.3178500143814087,1.2727647835922242,1.2464762359619141,1.2452896622085572,1.2384239012145997,1.2540379887580873,1.298886641330719,1.3306076838302612,1.406968840827942,1.5062184367752076,1.606619831314087,1.755275710067749,1.9568177126312256,2.2006865002441405,2.4856094665527344,2.8804694764709473,10.0,10.052,10.096,10.264,10.504,10.66,11.132,11.908,12.408,13.444,14.588,16.0,17.752,20.192,23.008,26.34,30.336,33.952,38.052,42.384,46.316,50.116,53.624,56.684,59.768,62.004,64.048,66.404,67.988,69.248,70.68,71.756,72.824,73.108,74.356,74.516,75.288,75.492,75.348,75.288,74.912,74.44,74.028,72.828,71.864,70.176,69.12,67.048,64.204,61.936,58.592
-0.88,-0.88,65.99052706054688,58.58841080810547,51.69140272705078,45.69916286621094,40.17528064086914,35.37105278930664,30.93248123046875,27.079038838500978,23.478869862060545,20.483405184936522,17.654955551757812,15.210636721191406,13.043399042358399,11.20475871520996,9.553315172424316,8.201626137695312,6.872075416564941,5.921551996459961,5.080327977142334,4.407572660369873,3.7999454991149904,3.332228520965576,2.938933424987793,2.5947657177352905,2.338994084625244,2.091346058807373,1.91105768699646,1.7691709441375731,1.6212712043762207,1.52744594871521,1.4268029912757874,1.3579266510772705,1.2666715797805785,1.2328862551116944,1.1854095220947265,1.1508603987121582,1.1253127528381348,1.096897913827896,1.0999211600112915,1.116577668170929,1.1329795421600342,1.17510301612854,1.254276353378296,1.282432081718445,1.3903271371078492,1.4779138721466065,1.6553503242492675,1.848345390625,2.1050082472991942,2.4160697943115235,2.82951147064209,10.08,10.164,10.328,10.54,10.94,11.352,12.012,12.5,13.68,14.852,16.44,18.664,21.088,24.192,27.756,31.352,35.868,39.724,44.128,48.096,52.06,55.536,58.516,61.268,63.7,66.172,68.288,69.516,70.928,72.272,73.376,74.316,75.168,75.752,76.192,76.468,76.932,77.196,77.164,77.012,76.98,76.324,75.216,74.9,73.38,72.72,70.28,68.328,65.684,63.012,59.624
-0.84,-0.84,56.18448576416016,49.81884678710937,43.8745030871582,38.566699517822265,33.82643712036133,29.714876109008788,25.898041924438477,22.603659025268556,19.557423204956056,16.859241535644532,14.569517877197265,12.499763451538087,10.603620171813965,9.020161378479004,7.726282624511719,6.5836655346679684,5.575943432769775,4.774993552856445,4.097175545196533,3.5814283348083498,3.1161957022476194,2.744030691680908,2.4494221280670168,2.192378879394531,1.9667051848602295,1.7984013912200927,1.6518135360717774,1.527448999824524,1.417645350341797,1.3189844121932983,1.2282088290786743,1.1990291152191161,1.1119974560928345,1.0804860916900634,1.0555209127044678,1.0154837956809997,1.0036874605369568,0.992309088973999,0.9900140576553345,0.9965368792724609,1.0400582701301575,1.0634861583900452,1.0994682892990113,1.1915175511550904,1.2820608944702148,1.3980238428878784,1.5868314740753173,1.7668916815185547,2.030010986595154,2.357460139312744,2.7757412506103516,10.228,10.376,10.768,11.016,11.58,12.172,13.032,13.984,15.576,17.196,19.292,21.876,25.388,28.86,32.7,36.856,41.528,45.876,49.616,53.296,57.372,60.076,62.712,65.308,67.116,69.172,70.688,71.932,73.544,74.612,75.72,76.016,77.18,77.792,78.072,78.528,78.828,78.784,78.752,78.74,78.252,77.924,77.316,76.132,74.852,73.516,71.688,69.048,66.956,63.976,60.184
-0.8,-0.8,47.96302985229492,42.31593419921875,37.282677403564456,32.66828364013672,28.674502764282227,24.851095838623046,21.675196129760742,18.746641146850585,16.1696795602417,13.888972975769043,11.894340696411133,10.182265519714356,8.637109602661132,7.29830475189209,6.266414129486084,5.329388479919434,4.555518805847168,3.911509395751953,3.3626975550079345,2.967512787475586,2.6034792749023437,2.3085582317352293,2.086999065322876,1.8610463479995727,1.6698710245513917,1.5495729911994933,1.4340584921646118,1.311076201171875,1.230616294403076,1.1568193934631348,1.0785052397918702,1.0440650691604614,0.9949291003036499,0.95448877784729,0.9233918004226684,0.9021762044906616,0.8882036619949341,0.8887170512771606,0.9152138533973694,0.9214647263526916,0.9508944285774231,0.9781348773193359,1.046483000907898,1.1160653260421753,1.2164535651779176,1.344821287727356,1.517647308883667,1.7453436311149597,2.0301038288879396,2.3424240174865725,2.789006253128052,10.572,10.816,11.252,11.976,12.564,13.484,14.596,16.328,17.832,20.268,23.332,26.2,30.004,34.164,38.42,42.424,46.72,51.108,55.08,58.156,61.32,63.804,65.864,68.312,70.324,71.888,73.284,74.688,75.804,76.708,77.932,78.296,78.868,79.536,79.748,80.22,80.448,80.16,80.072,80.1,79.36,79.268,78.404,77.308,76.04,74.344,72.488,70.068,67.368,64.472,60.784
-0.76,-0.76,40.707645052490236,35.85094761108398,31.381827977294922,27.45004120727539,23.93909048461914,20.80215126220703,18.00566261352539,15.5539439642334,13.383121833496094,11.393894303588867,9.7332532081604,8.259579870300293,7.053421189575196,5.949236104888916,5.044302570648194,4.3466101715087895,3.74588282623291,3.2133445414733885,2.800561520690918,2.48924029876709,2.196865355834961,1.9727553349304199,1.7595668200302124,1.578572401046753,1.4274326123428345,1.3381698903465271,1.2382293231201171,1.1549714598846434,1.0722392890167236,1.0095390328598022,0.9638418110656738,0.9166443611526489,0.8752892681694031,0.8607574552345276,0.8269265511131286,0.8137276170158386,0.8182583020401001,0.8107535304784774,0.824172450504303,0.8457449151420593,0.8727523899459839,0.9216987691688537,0.9723161773872375,1.0582593552398682,1.1733782679748535,1.3101043977355957,1.4706520691680909,1.71249700340271,2.0178231373214723,2.367363057594299,2.7975875611877443,10.92,11.316,12.06,13.032,13.716,15.204,16.74,18.428,20.896,24.076,27.368,31.164,35.404,39.64,44.2,48.372,52.32,55.964,59.54,62.136,64.836,67.236,69.576,71.336,73.16,74.224,75.72,76.88,77.788,78.716,79.344,80.104,80.552,81.008,81.312,81.688,81.38,81.532,81.52,81.116,80.628,80.164,79.412,78.08,76.78,75.088,73.068,70.756,67.624,64.768,61.084
-0.72,-0.72,34.53538348083496,30.280541118164063,26.587159127197264,23.114679517822264,20.090104217529298,17.33074261505127,14.924535606079102,12.80965022277832,10.928128979187012,9.33452190612793,7.934081076507568,6.706462586212158,5.708856734924316,4.867151024780274,4.143174181365967,3.5432261044311524,3.071296792297363,2.6961676014709473,2.3361919921875,2.071397085723877,1.875733426475525,1.6739156313323975,1.5290517626571656,1.3656564332199097,1.2776796775817871,1.1728846574401854,1.078548131275177,1.0244858582687377,0.9567488578224183,0.8949054054641724,0.8685863117218018,0.8230889112186431,0.7957038784980774,0.7744475913619995,0.7551418332862854,0.7650050652503967,0.7477061003780365,0.7535859527969361,0.7594710005569458,0.7844610236930847,0.8194077168464661,0.8664749099731446,0.9357692668533325,1.0211732467269898,1.1437884146881103,1.2944320359420776,1.4874872254943847,1.727371986579895,2.027791408615112,2.437942413406372,2.8986016065979006,11.772,12.556,13.26,14.324,15.66,17.228,19.4,21.884,25.012,28.268,32.144,36.46,40.752,45.232,49.46,53.436,57.2,60.0,63.58,65.804,67.912,70.484,71.884,73.956,74.852,76.444,77.58,78.356,79.464,80.212,80.732,81.324,81.676,82.268,82.392,82.396,82.54,82.552,82.416,82.168,81.62,80.824,80.02,78.856,77.232,75.88,73.264,70.996,67.672,64.336,60.424
-0.6799999999999999,-0.6799999999999999,29.395699507446288,25.61162000427246,22.32423076171875,19.437482824707033,16.683310701293944,14.481243999633788,12.364546353149414,10.52063683380127,8.95961069946289,7.624408877563477,6.487313702087403,5.454701330871582,4.665725373458862,3.941745192947388,3.411906100845337,2.970606499252319,2.5854221742630004,2.2539895767974856,1.9797363025665282,1.784380946121216,1.600477246170044,1.427457098007202,1.3274868168640137,1.2014351065444946,1.1007591944885253,1.0361470597457885,0.9545662868499756,0.8810416934204102,0.8474241986274719,0.8098189582252503,0.773307645111084,0.7388862585449218,0.7190281215763092,0.6943019628667831,0.6933256770229339,0.7010813004112244,0.6832631504440307,0.706604649143219,0.7216192657089233,0.7441804558944702,0.7973099072265625,0.8390522504425049,0.9176370825767517,1.0006005038642882,1.134005626106262,1.2801949840545654,1.503081000099182,1.7512600552368165,2.094192801818848,2.535490457458496,3.0482914282226563,12.532,13.592,14.772,16.148,17.904,19.852,22.744,25.512,29.52,33.348,37.716,42.08,46.444,50.58,54.456,57.776,61.16,64.252,67.02,68.856,70.968,73.044,74.396,75.9,77.288,78.144,79.444,80.688,80.9,81.608,81.932,82.868,83.104,83.416,83.516,83.64,83.732,83.436,83.036,82.968,81.988,81.588,80.492,79.34,77.508,76.004,73.492,70.68,67.576,63.952,60.056
-0.64,-0.64,24.737426387939454,21.571865608520508,18.720441376342773,16.216681435546874,13.928818092651367,11.883605507507324,10.176665114746093,8.652048046264648,7.315077056274414,6.181329727630615,5.289993970031738,4.483641972351074,3.8247337802124024,3.2831031479644777,2.8424603578186036,2.4584932056427,2.157756397857666,1.903693705444336,1.7207354802703858,1.528081375656128,1.3733525207138062,1.2541595845985412,1.1417079097366334,1.0535278440093994,0.9811264221191406,0.9058689384841919,0.8391659783744811,0.7960913093566895,0.7595335691833496,0.7312468679046631,0.6928555622196197,0.6705412041473389,0.6583922210884094,0.6491106517028808,0.6325399988365173,0.6324148041725158,0.6353283347129822,0.6641646961975097,0.6924320364189148,0.7131428160476685,0.7581037075424194,0.8193660418319703,0.8972745267486573,0.9924077306747436,1.1422368291282654,1.313412201194763,1.5428959157562256,1.8017326242828369,2.196001083984375,2.6310825270080564,3.248884083709717,13.992,15.112,16.388,18.404,20.532,23.4,26.484,30.236,34.572,38.788,43.04,47.06,51.488,55.144,59.076,62.116,65.048,67.544,69.336,71.556,73.644,74.944,76.636,78.04,78.672,79.84,81.116,81.58,82.272,82.848,83.132,83.692,83.948,84.056,84.452,84.456,84.416,83.948,83.796,83.568,82.976,81.788,80.872,79.448,77.66,75.392,72.972,70.368,66.9,63.032,58.892
-0.6,-0.6,20.845142439575195,18.12667832458496,15.71185262451172,13.49167400390625,11.52031964263916,9.855992825317383,8.366837356872558,7.058146774902344,6.019364047393799,5.065999451141358,4.342773630371093,3.6907048804473876,3.1790391011047365,2.727002795410156,2.3842462312698363,2.0963386058807374,1.825135888748169,1.6409886978912354,1.4691524765014647,1.3244811980438231,1.2013075304412841,1.1104617545700073,1.0169703161621093,0.9398966259384155,0.8676122124481201,0.8120108851623535,0.7594391792678833,0.7294303966522216,0.696777573261261,0.6573286268615722,0.6428692760467529,0.6147153771400452,0.6139813368988037,0.5997867727565765,0.595567989563942,0.5993364826440811,0.6190546278953553,0.6202540379905701,0.6496129749584199,0.6904266018295289,0.7503133850860596,0.8018502647972107,0.9043025584793091,1.0141851313400267,1.134683875694275,1.3476801846313478,1.5903456314849853,1.9303952814483643,2.3145963506317138,2.864250848007202,3.5078504823303223,15.4,16.98,18.792,21.376,24.012,27.04,31.192,35.416,39.552,44.212,47.832,52.404,56.152,59.756,62.548,65.492,68.288,70.32,72.364,74.244,75.88,76.98,78.592,79.52,80.608,81.412,82.292,82.648,83.3,83.868,84.256,84.608,84.64,84.828,85.008,85.012,84.956,84.708,84.416,83.776,83.012,82.112,80.748,79.396,77.74,75.364,72.556,69.26,66.196,62.036,57.664
-0.56,-0.56,17.61416205200195,15.242836567993164,13.067481557617187,11.280123686218262,9.57063602783203,8.121723878784179,6.906580093078613,5.833650488433838,4.927891122894287,4.183718063201904,3.5869034916687013,3.064858687057495,2.66053893951416,2.320614483604431,2.010447474784851,1.8019025676727294,1.584749626159668,1.4010073592376708,1.2865568279266357,1.1474481464767456,1.0580038103485108,0.9441980448150635,0.9010228490638733,0.8322542886543274,0.789500445098877,0.729874566230774,0.6993683304786682,0.666415779876709,0.6207816921615601,0.6098002959060669,0.587263550605774,0.5805536380815506,0.5655710339546204,0.5624018613433838,0.5728693222522736,0.5764357802391052,0.5864809701538086,0.5972416819763183,0.6298625769042969,0.674619460067749,0.7297977613162995,0.8065049630737304,0.9058347559928894,1.0344432247161865,1.20953504322052,1.4024563864517212,1.6693341304779052,2.074253651885986,2.5337129679107666,3.0894665650177,3.829923186340332,17.264,19.508,21.668,24.668,28.072,31.644,35.484,39.808,44.5,49.108,52.764,56.856,60.172,63.144,66.228,68.588,70.832,73.06,74.388,76.308,77.696,79.144,79.92,81.16,81.792,82.58,83.4,83.66,84.512,84.652,84.892,85.132,85.644,85.616,85.664,85.536,85.396,85.136,84.648,83.932,83.308,82.072,80.784,79.28,77.36,74.98,71.948,68.168,64.344,60.6,55.776
-0.52,-0.52,14.851897831420898,12.74973895690918,10.874582872924805,9.266871069335938,7.915523608856201,6.664176003112793,5.652604720916748,4.789767413024903,4.0584291310119625,3.482829167175293,3.0095233525085447,2.578834674987793,2.250150117340088,1.9646550406646728,1.7274418885803222,1.5164322679138185,1.3733391763305665,1.2346703297424317,1.1119766605377197,1.0143132188606263,0.9392520742797852,0.861976093864441,0.8000236506843567,0.7459035094833374,0.7092049901199341,0.6691947548294067,0.628702236328125,0.6114347723484039,0.583140309123993,0.5634493664169311,0.5502450978279114,0.5437488803100586,0.5349243836402893,0.5235857197570801,0.5337045427513123,0.5475451863765717,0.5697936313414573,0.5912491454792023,0.6226683734703063,0.6803206365394592,0.7396854239463806,0.8078979224777222,0.9217737733840943,1.0697500377845763,1.242117428665161,1.4907764512252808,1.8069069034576417,2.2450636241149904,2.7709454036712646,3.4555448417663572,4.278290008392334,19.584,22.12,24.92,28.612,32.332,36.732,40.7,45.376,49.556,53.86,56.98,60.628,63.604,66.504,69.256,71.34,73.296,75.212,76.732,78.148,79.296,80.688,81.42,82.06,82.916,83.428,84.152,84.828,85.236,85.504,85.828,85.856,85.984,86.264,86.356,86.024,85.884,85.46,84.82,84.084,83.088,82.104,80.456,78.744,76.372,73.992,70.884,66.816,62.512,58.3,53.724
-0.48,-0.48,12.410962527160645,10.641302684020996,9.0544779788208,7.68150499420166,6.539122187652588,5.512467023620605,4.6757167179870605,3.9579359716033937,3.4077028494262693,2.8969834674072263,2.5098871364593505,2.1656780593109133,1.900651893005371,1.654048115234375,1.484542598953247,1.3269685150146484,1.1996988776397706,1.0818965070533753,0.9819591390228272,0.9026351284980774,0.8323893545532226,0.7827240767669678,0.7228328209114074,0.6875588753318786,0.6513143851089478,0.6081592736434936,0.5812167642402649,0.5628849533081055,0.5434513323497773,0.5220059206867218,0.5081587829303742,0.5083953887176513,0.5082506914138794,0.5167492427635193,0.517151886844635,0.5354811396360397,0.5492024300289154,0.5767924337005615,0.6110619191741944,0.6810928046798707,0.7304918399810791,0.8362245989608764,0.9476256179428101,1.110088657875061,1.315520526008606,1.5976644593048095,1.9775975674438477,2.454414874916077,3.079939504165649,3.833878490753174,4.777542460327148,22.648,25.608,28.772,32.66,37.124,41.54,45.8,49.836,53.952,57.756,61.116,64.916,67.04,69.652,71.896,73.74,75.732,77.368,78.36,79.864,80.82,81.684,82.508,83.304,83.992,84.592,85.0,85.376,85.948,86.44,86.608,86.536,86.516,86.424,86.468,86.276,85.916,85.624,85.096,83.844,83.288,81.836,80.256,78.284,75.704,72.92,69.332,65.012,60.664,56.072,51.4
-0.43999999999999995,-0.43999999999999995,10.399609788513184,8.860899252319335,7.536437548828125,6.364934119567871,5.414094848937988,4.57001181137085,3.889563408203125,3.3358193029785155,2.8527474842071534,2.460740733642578,2.09323218208313,1.8775356967163086,1.6409005360412598,1.4469619940185547,1.2957432444000243,1.1692537666320801,1.0480822852516174,0.9591919591140747,0.8860745367050171,0.8187615850448609,0.7534955571746826,0.697041431388855,0.6601043902587891,0.6250626168441773,0.5942338203048706,0.5677358069992066,0.5461233205080033,0.5225663584423065,0.509157454624176,0.5037302741241455,0.49048553562164304,0.48618055727005005,0.4845613440132141,0.4990758627414703,0.49499424222946165,0.5157380332565308,0.5406900332069396,0.5772101748085022,0.6155489720344544,0.6824355890655518,0.7519968008041382,0.8593141578674316,1.0008000841140747,1.2047617391967773,1.4446297793960572,1.7678354182434082,2.221334722671509,2.7348338079071044,3.4663307426452636,4.348055497741699,5.427878938140869,26.152,29.596,33.568,37.6,41.86,46.264,50.268,54.192,58.292,61.352,65.132,67.296,69.968,72.144,74.22,75.868,77.284,78.612,80.084,80.98,81.724,83.072,83.588,84.104,84.692,85.184,85.688,86.06,86.58,86.808,86.904,86.964,87.136,86.932,86.868,86.648,86.116,85.68,85.124,84.044,82.9,81.384,79.456,77.324,74.276,70.964,67.048,62.9,58.256,53.42,48.584
-0.4,-0.4,8.681875014801026,7.34590029586792,6.265126322784424,5.339560087127685,4.500721820983887,3.792798768463135,3.2641596378326416,2.810906947784424,2.3903229399490358,2.0956260757064817,1.841745452156067,1.6058393874359131,1.4294415417861939,1.269994904460907,1.1388480783653259,1.0413088819503784,0.9386738924407959,0.860744951915741,0.7963763327598572,0.7292864726829529,0.6918092667198181,0.6397713321590424,0.6067171314430236,0.5780958586502075,0.537778838095665,0.5298508658790588,0.5143791045975685,0.49329189264297485,0.48443240701675416,0.4792992509460449,0.4721361004066467,0.472342204580307,0.47618760389328,0.4797444762182236,0.49117045026779177,0.5070210157775878,0.5340527264595032,0.573612075767517,0.6231298018074035,0.6874377807235718,0.7901640326690674,0.9159067272567749,1.0859173233985902,1.2902401653289794,1.5830751378631591,1.969490962600708,2.472386057662964,3.1048687017059327,3.950472558898926,4.929611266174317,6.20362638885498,30.208,33.808,38.028,41.98,46.356,50.512,54.552,57.992,61.98,64.8,67.528,70.172,72.36,73.996,75.96,77.456,78.948,80.364,81.312,82.268,83.064,83.912,84.436,85.26,86.0,86.184,86.26,86.736,87.068,87.008,87.2,87.1,87.224,87.264,86.948,86.8,86.32,85.688,84.956,83.876,82.508,80.64,78.476,76.08,73.064,69.088,64.772,60.456,55.548,50.636,45.948
-0.36,-0.36,7.257034734802246,6.164366051940918,5.221643612365723,4.468339859924316,3.72815688873291,3.22210481338501,2.746237455291748,2.3879950173187257,2.051509162063599,1.8079071767044068,1.5786888158416748,1.4054832161712647,1.2437356800079347,1.1190300713157655,1.0006121312713623,0.9028764121246338,0.8487829987716675,0.7822072888469696,0.7239877625656128,0.6686349370574951,0.6294925479125977,0.5798561561203003,0.5640860508823394,0.538907799038887,0.5133608885002137,0.49579393560409546,0.47887262707710265,0.474634845123291,0.46083236927986143,0.45497890221595766,0.45050881655693054,0.457521267414093,0.45436192587852475,0.46628897338867187,0.486994737033844,0.5098812651062011,0.5381470621395111,0.5852646485710145,0.6482006865501404,0.7147696784210205,0.8233768708705902,0.9718390306472778,1.150332861328125,1.439195605316162,1.773754301071167,2.2239357655334473,2.8004196197509765,3.5658933119964598,4.532506369171142,5.694165143432617,7.1549319076538085,33.932,38.06,42.568,46.336,51.136,55.1,58.576,61.812,65.296,67.632,70.292,72.46,74.624,75.992,77.848,79.36,80.416,81.512,82.444,83.524,83.92,84.932,85.264,85.92,86.224,86.6,87.024,87.176,87.288,87.528,87.656,87.54,87.652,87.288,86.948,86.668,86.26,85.556,84.568,83.532,81.732,79.7,77.756,74.416,71.08,67.172,62.228,57.532,52.332,47.62,42.808
-0.31999999999999995,-0.31999999999999995,6.117560886993409,5.200191740112305,4.366321928558349,3.7217722265625,3.2060622276306154,2.729766805114746,2.334750082397461,2.0376483030700685,1.7847294449615478,1.5562776513671874,1.3807101701164246,1.229249298095703,1.1113281421279908,0.9975313011169433,0.9162101752948761,0.831133163356781,0.7663966160583496,0.6972654224395752,0.6636658049535752,0.6159951358413697,0.5805256336212158,0.5552927419757843,0.5235970521163941,0.4991113993167877,0.48748105134963987,0.4729824330806732,0.46529729397296904,0.4516445712852478,0.4433012900543213,0.4473685374450684,0.4439977129364014,0.43681561881065367,0.4459487826156616,0.47060963392257693,0.4810872939109802,0.5108051010131835,0.5494367412281036,0.6079703521156311,0.6631919984054565,0.7556834821128845,0.881532336139679,1.0605035799407958,1.2897441357040405,1.5892247586631776,2.0209261488342287,2.5296635405731203,3.218665809326172,4.097963599853515,5.268861099853516,6.601591601867676,8.242554450073243,38.252,42.412,46.772,50.872,54.704,58.612,62.204,65.216,67.72,70.132,72.612,74.508,76.376,77.984,79.176,80.304,81.484,82.648,83.26,84.156,84.688,85.304,85.944,86.504,86.636,86.932,87.288,87.52,87.664,87.728,87.864,87.912,87.82,87.304,87.048,86.748,86.148,85.04,84.136,83.008,80.724,78.708,76.14,72.944,68.628,64.472,59.748,54.408,49.032,44.164,39.872
-0.28,-0.28,5.094991740722656,4.3273489153289795,3.684404837875366,3.1584060317230223,2.698673756866455,2.3452292567443846,2.0292136281585695,1.7636773457527162,1.5411693552017212,1.360370086517334,1.2251873831176758,1.0994012643432618,0.9856420978164673,0.897716213645935,0.82228316488266,0.7533435614395142,0.6918393169403076,0.6488989949417114,0.6065327333831787,0.5718554659175873,0.5409631915855407,0.5126100713920593,0.49675209233283996,0.4776704939460754,0.4617121344566345,0.44424206447601317,0.4403727080726624,0.4310672349214554,0.4318516875648499,0.43451188718795775,0.4330190230703354,0.43582612816810606,0.4476879535484314,0.46496665177345275,0.4934520040512085,0.5223458276557922,0.5631962009239196,0.6150213128280639,0.6942895013427735,0.8041569824981689,0.9564178004455567,1.1620570570755004,1.4285800322723388,1.7972006285858155,2.299847661743164,2.9361066815948487,3.768367685546875,4.798862760314941,6.069665908508301,7.692093758239746,9.580525772399902,42.632,46.92,50.956,55.044,58.408,61.68,64.828,67.684,70.46,72.668,74.348,76.34,78.128,79.344,80.516,81.66,82.716,83.508,84.256,84.964,85.348,86.14,86.332,86.836,87.212,87.644,87.632,87.792,87.836,87.812,87.9,87.956,87.66,87.424,86.904,86.48,85.652,84.932,83.816,82.084,80.04,77.484,74.204,70.804,66.324,61.76,56.216,50.892,46.024,40.744,36.508
-0.24,-0.24,4.331064707489014,3.692438001708984,3.1404185419464112,2.7080658087158205,2.3032221395492556,1.993227046470642,1.7596770412445069,1.5515998344421387,1.3822016410446167,1.2083602547454835,1.0815815928459167,0.983151549835205,0.8814498981857299,0.8277112458968162,0.7470487767219544,0.6940683381652832,0.6512897428703308,0.601795104932785,0.5605435432434082,0.5328278252410888,0.5101302430725098,0.49552938055038454,0.4682759029197693,0.4598769598197937,0.43662505025863646,0.4349652084636688,0.4282694149971008,0.41860592947006225,0.41855520599365237,0.42487554304122926,0.4197978596305847,0.43138427352905273,0.44714013803482056,0.4671366553497314,0.48615999069213867,0.537251649684906,0.5891135447502136,0.6571856066894531,0.7486231241035461,0.8759181605529786,1.0521514525604247,1.3172712097930908,1.6506570204162598,2.094229248542786,2.6713143158721926,3.431415659942627,4.405162985839843,5.612881454162598,7.121387754821777,8.891477323303222,11.050839006652833,46.696,50.688,54.4,58.388,61.864,65.26,67.792,70.116,72.3,74.536,76.548,77.74,79.332,80.512,81.528,82.44,83.112,84.192,85.16,85.588,86.176,86.464,86.98,87.128,87.592,87.848,87.976,88.152,88.216,88.056,88.164,88.128,87.584,87.2,87.152,86.26,85.416,84.304,82.82,81.2,78.74,75.588,72.224,68.004,63.28,58.148,52.776,47.308,42.036,38.052,33.74
-0.19999999999999996,-0.19999999999999996,3.6709019833374024,3.127478691482544,2.6806822760772704,2.307541620864868,2.0031428327178955,1.7442822023773192,1.5447172132110596,1.3808780842399597,1.2265809477996825,1.0802744942855835,0.9807735014533997,0.8910132546520233,0.8002563856887818,0.7400407486534119,0.6852442803192139,0.636559286146164,0.5928162083816528,0.5601888037681579,0.5344947804641723,0.5054126288986206,0.48307154024124144,0.46952627184867857,0.4466146399974823,0.44089078793525693,0.426445106048584,0.4205753810882568,0.4108089006137848,0.40978256755828857,0.4070884514951706,0.41622612621307375,0.42000431188583376,0.42869280689239503,0.44874816940307616,0.48146857021331785,0.501123790242672,0.5473691257286072,0.617076870136261,0.6958294952392579,0.8087389326095581,0.9642575656509399,1.1958769706726073,1.4989080596923827,1.9047655749511718,2.427788097229004,3.128236717376709,4.0471530156707765,5.233640641174317,6.592716586761474,8.360527925872804,10.400172439117432,12.84038887512207,50.576,54.552,58.316,61.6,64.728,67.772,69.908,72.024,74.32,76.38,77.72,78.952,80.728,81.684,82.728,83.508,84.3,85.14,85.54,85.98,86.456,86.896,87.296,87.448,87.728,88.024,88.372,88.26,88.168,88.296,88.028,87.976,87.568,87.252,86.84,85.876,84.856,83.896,82.044,79.86,77.008,73.716,69.736,65.252,60.104,54.572,48.948,43.856,38.804,34.78,30.888
-0.16000000000000003,-0.16000000000000003,3.138451152191162,2.6895653968811035,2.3197908892059327,1.9962848430633544,1.746830936012268,1.5538883267211914,1.3773361627578735,1.2148800187683106,1.0889041272735596,0.9694067747879028,0.8901816505432129,0.8089856290245057,0.7353570412445068,0.6927322236442566,0.635879415550232,0.5994276364898682,0.5686279758262635,0.5169920742988586,0.5071411596488953,0.48328577883720397,0.4559575226020813,0.4527422508430481,0.4287475071811676,0.42176678091049197,0.42173277519226077,0.40642567770004273,0.40631766315460205,0.4088018008518219,0.4085226223087311,0.41641889776229857,0.4240722605037689,0.44027969053268434,0.45311622062683105,0.4867553528785706,0.522628843832016,0.5753025424957275,0.6479572483253478,0.7508684468460083,0.8996166174697876,1.0840434313964844,1.3600924683380127,1.7317319701004028,2.244892219314575,2.881582836151123,3.7254601808166505,4.780595691833496,6.12768278717041,7.82030262084961,9.803389854736329,12.151789749145507,14.798400995788574,54.128,58.232,61.28,64.444,67.396,69.904,72.088,74.192,75.808,77.652,78.94,80.408,81.404,82.34,83.42,84.252,84.784,85.856,85.86,86.56,87.116,87.192,87.6,87.7,88.016,88.28,88.184,88.36,88.256,88.092,87.984,87.58,87.536,86.912,86.36,85.684,84.288,82.712,80.752,78.184,74.908,71.044,66.664,61.204,56.136,50.54,45.332,40.232,35.548,31.564,28.104
-0.12,-0.12,2.689157428665161,2.3277770794677735,2.035507366027832,1.7729801527404785,1.5582306915283204,1.3778056726837158,1.2412754348754882,1.0923952174186706,0.9900158693313599,0.8852498901748658,0.7988110875701905,0.7425043331813812,0.6893715161895752,0.6287692675161362,0.593987795984745,0.5658351993942261,0.5301574789619445,0.5076307192230225,0.490117683467865,0.4513127833938599,0.4488671372032165,0.4324874397468567,0.4113703574848175,0.4093318319034576,0.4090530604839325,0.40472802499771116,0.4046069801282883,0.40325396682739256,0.4050831499576569,0.41181980562210085,0.4168519699573517,0.43552185112953185,0.46129653470993043,0.49812177675247193,0.5595704735851288,0.6155658462524414,0.7003724136161804,0.8355540164518356,1.0065612952041625,1.2428415474510193,1.5664531714630128,2.0285870154571533,2.614790525894165,3.3862144105529786,4.417016953430176,5.713018572998047,7.277321624755859,9.210960242004395,11.476472482604981,14.120961210327149,17.18326640563965,57.444,60.936,64.268,67.064,69.54,71.62,73.672,75.688,77.12,79.032,80.316,81.212,82.296,83.504,83.852,84.484,85.348,85.768,86.064,86.952,86.94,87.356,87.816,87.956,87.996,88.428,88.208,88.288,88.496,88.16,88.188,87.996,87.468,86.86,85.712,84.816,83.468,81.868,79.252,76.292,72.616,68.456,63.304,58.144,52.42,46.724,41.652,36.42,32.504,28.82,26.304
-0.07999999999999996,-0.07999999999999996,2.3720257011413572,2.052799538230896,1.788696852798462,1.5719752981948854,1.38207758228302,1.2550853396606445,1.1023572917175293,0.9959412329483032,0.8922118963432312,0.8192098951339721,0.738629287147522,0.6850135954284668,0.6465157808303833,0.5917912768554687,0.5641189618110657,0.5325489541816711,0.5041928197288513,0.4786855236625671,0.46155616960525514,0.4434509766960144,0.42560813161849975,0.41901645853519437,0.4140926518630981,0.39796130283355713,0.3941445578289032,0.3976883700847626,0.38797865505218504,0.4058538140773773,0.40664602838516234,0.41842945081949234,0.42869900120735166,0.4489320377922058,0.47642604219436646,0.5232854114437103,0.5770925980758667,0.6571615677261352,0.7774493960666656,0.9260571392822265,1.150315082359314,1.4541953200531006,1.8579772453308105,2.398938694419861,3.1176303269958496,4.09688667060852,5.25090217590332,6.838996922302246,8.660745525207519,10.835021517944336,13.4762889352417,16.43749728240967,19.722153337402343,60.42,63.844,66.492,69.276,71.772,73.144,75.372,76.984,78.572,79.86,81.428,82.104,82.944,84.128,84.604,85.176,85.756,86.312,86.472,87.06,87.564,87.748,87.876,88.348,88.4,88.468,88.532,88.356,88.592,88.308,87.888,87.644,87.216,86.344,85.544,84.16,82.46,80.284,77.112,74.176,69.9,65.008,59.768,54.016,48.396,42.656,37.7,33.512,29.504,26.664,24.416
-0.040000000000000036,-0.040000000000000036,2.0977136666870115,1.815544434928894,1.5967177464294433,1.4185426153945924,1.2442837776565552,1.122474141407013,1.0078704833984375,0.8953615289878846,0.8234707926177979,0.7568707982635499,0.704139002418518,0.6532790640830993,0.6034926015090942,0.5682020341682434,0.5297723281669616,0.5015442802572251,0.4806766612434387,0.45420712051391604,0.4418180551528931,0.4291210350418091,0.4234317289543152,0.406916564245224,0.40720902698993683,0.40240860128879546,0.39497708100318907,0.39554485328674316,0.3974686095428467,0.405409220032692,0.4020378890132904,0.4185066364383698,0.4405260393714905,0.4606854430580139,0.49978340166091917,0.550450860118866,0.6188285395050049,0.724068543548584,0.8524095939159393,1.0480010821914674,1.33993641664505,1.6783141248321534,2.2042589487075808,2.8725538439941407,3.759257260131836,4.916463095397949,6.325002902374267,8.138133551177978,10.254780813598632,12.774612580566407,15.615175410461426,18.95121913696289,22.61310185546875,63.108,66.004,68.728,70.932,73.168,74.788,76.732,78.32,79.748,80.832,81.704,82.732,83.832,84.376,85.24,85.732,85.948,86.956,87.06,87.36,87.476,88.104,87.768,88.196,88.268,88.308,88.204,88.136,88.516,87.976,87.624,87.2,86.628,85.848,84.768,83.212,81.1,78.444,75.032,71.06,66.42,61.332,55.436,49.52,43.884,38.724,34.204,30.392,27.236,24.72,22.8
0.0,0.0,1.8538284730911254,1.6238766910552977,1.4384361014175415,1.281166601486206,1.1395900092315674,1.0381010402679443,0.923712281074524,0.8401499690055847,0.7744008480072021,0.7071744488143921,0.6609362655639649,0.611322816810608,0.5782478937625884,0.5341688178253173,0.5113150211715698,0.4860074869728088,0.4624568467712402,0.44989364114761354,0.4397941000318527,0.4157623870658875,0.40697645340919497,0.40460637815475464,0.3987229221534729,0.3937023913049698,0.3920423440551758,0.38962308908462523,0.39443201805114747,0.40512327479362487,0.4108942008113861,0.4301507418346405,0.4510635297584534,0.4792822026824951,0.5282124174880981,0.5919357513046265,0.6849941915893555,0.7948196241760254,0.9842648366355896,1.2123231792831421,1.5616621374511719,2.0123272035980224,2.6371133743286133,3.4676963311767577,4.541992441101074,5.920941972808838,7.624912082519531,9.6842750390625,12.09524871459961,14.957579163208008,18.136516086120604,21.922858681640626,25.987416024780273,65.48,68.312,70.212,72.796,74.588,75.936,77.664,79.344,80.26,81.676,82.536,83.208,84.228,84.972,85.484,85.924,86.484,86.924,87.168,87.528,87.792,87.996,88.264,88.184,88.196,88.352,88.368,88.244,87.972,87.856,87.488,87.02,86.192,85.12,83.756,82.184,79.376,76.288,72.616,68.044,62.856,57.252,51.184,45.436,39.824,35.072,31.144,27.928,25.208,23.2,21.888
0.040000000000000036,0.040000000000000036,1.658917553024292,1.4581082751846313,1.3150108386611938,1.1736857494735717,1.0568851145553588,0.9495991367530823,0.841860009841919,0.7815679386711121,0.724826521654129,0.6685958097076417,0.614198026676178,0.5936008564281464,0.5466929446792602,0.5187683617877961,0.49225183199882505,0.47091659503936767,0.4598626123046875,0.4334422345733643,0.4276913832092285,0.41227074120521545,0.4098113699865341,0.4009293505859375,0.3945604071855545,0.3984719922113419,0.3952807357215881,0.38879491706848146,0.3970926769542694,0.41096203839302065,0.42297953066825866,0.4437871997642517,0.4636158339214325,0.51041046875,0.5601145613670349,0.635399213294983,0.7429326513004303,0.8969576773452759,1.136542247619629,1.4359638835144044,1.8467272428131103,2.429137758255005,3.2029844692993166,4.2084520007324215,5.50205970489502,7.147079615325928,9.141462106018066,11.51378323348999,14.226206775207519,17.416968186035156,20.969619262695314,25.11258031738281,29.63089668395996,67.264,69.756,71.556,73.7,75.528,77.348,78.752,80.116,81.244,82.196,83.084,83.752,84.808,85.28,85.704,86.296,86.544,87.168,87.284,87.816,87.784,87.928,88.388,88.312,88.244,88.612,88.316,88.232,87.964,87.652,87.228,86.408,85.692,84.232,82.74,80.32,77.164,73.944,69.392,64.704,58.98,52.824,46.732,41.1,36.176,31.724,28.1,25.352,23.424,21.72,20.488
0.08000000000000007,0.08000000000000007,1.5062301517868042,1.3388577355003357,1.2187356508255005,1.083497135887146,0.9799877891540527,0.8802612701416016,0.8109252153968811,0.7482985533094406,0.6810303413581849,0.6419071543693542,0.5930001380538941,0.5552915005302429,0.5250067860221863,0.4984283725166321,0.4803106044960022,0.4579289282083511,0.44003611145973204,0.4303556109046936,0.4161048418235779,0.40652333439826965,0.4052570538711548,0.4011288855934143,0.38925315813064576,0.39697078891277315,0.39432290070056913,0.3990494402694702,0.4060053341293335,0.41054339416503904,0.4338002134656906,0.45581926866531375,0.4942374528217316,0.5513685166168213,0.6184941323375702,0.7083865953445434,0.8450310881042481,1.055576273536682,1.33083314868927,1.6993542462158202,2.2331545527648924,2.972864844894409,3.915518363342285,5.140966562652588,6.696102142028809,8.594301339416504,10.874744390563965,13.597566301879883,16.672732918701172,20.2484897845459,24.175513031616212,28.728038767089842,33.5821480480957,68.86,71.248,73.012,74.88,76.716,78.272,79.264,80.688,81.748,82.736,83.568,84.304,84.96,85.48,85.776,86.336,86.752,87.108,87.628,87.732,87.668,87.912,88.252,88.096,88.4,88.32,88.176,88.148,87.636,87.132,86.748,85.74,84.62,83.14,81.22,78.204,75.136,70.8,65.912,60.152,54.152,48.176,42.412,37.088,32.34,28.428,25.776,23.392,21.904,20.356,19.564
0.1200000000000001,0.1200000000000001,1.3785915836334228,1.2415807609748841,1.1148690410232545,1.0051957031440735,0.8946639203834533,0.8288302092933655,0.7624372617340088,0.7045105844497681,0.6391145421409606,0.6078523418235778,0.5649379967880249,0.5315663371610642,0.5077672727489472,0.49706615915298463,0.4664379874801636,0.44909522658348083,0.4325387928581238,0.4245538110733032,0.4073499153232574,0.4087442609405518,0.40353693979263305,0.39544509870529176,0.39656237246513365,0.4014150754737854,0.397674881401062,0.4021548200416565,0.4155608588409424,0.42778619888305663,0.44745302894592287,0.47804297786712646,0.5324791647720337,0.5865815090751648,0.6789355008125305,0.8052013722801209,0.9767207657623291,1.22828147315979,1.5855849389266967,2.0961174198913572,2.7313942445755006,3.6216460388946534,4.772693487701416,6.248882253570557,8.138743794250487,10.291650107727051,12.926803415527344,15.976554284057617,19.426469826049804,23.374486178588867,27.847786236572265,32.63581926391601,38.16799913146973,70.356,72.18,74.048,75.872,77.556,78.992,80.0,81.08,82.216,83.132,83.904,84.612,85.016,85.416,86.132,86.38,87.12,87.276,87.428,87.78,87.668,88.12,88.284,88.18,88.276,88.236,88.08,87.7,87.36,86.872,85.884,84.86,83.732,81.448,79.184,75.924,71.864,66.952,61.472,55.748,49.448,43.26,37.552,33.164,29.192,26.004,23.668,22.04,20.472,19.524,18.82
0.15999999999999992,0.15999999999999992,1.2977969692611695,1.1608550087928773,1.0401705118560791,0.9442899523925782,0.8566890701293945,0.7896758353996277,0.7298251064682006,0.6663876337242126,0.6195324752235413,0.5795104307174682,0.5566379707717896,0.5280288539123535,0.49332949563980105,0.47554610410690307,0.4523643375968933,0.444829100818634,0.42874063720703126,0.4172349654579163,0.40655236969947817,0.4065042398452759,0.39738663301467897,0.396371789264679,0.3974322718524933,0.4027636339998245,0.40426436051368714,0.41249538414001463,0.42752434509277343,0.44371807056427004,0.47269101369857786,0.5182924571228027,0.5675055449295044,0.6443965291213989,0.7677932530975342,0.9270694496917724,1.160558348426819,1.4775695359802246,1.9327840879821778,2.58162405380249,3.3706760369110107,4.4711769219970705,5.895095142211914,7.626670091247559,9.783383148498535,12.337603507385253,15.25436015625,18.680635373535157,22.52389380065918,26.94606956176758,31.772153442382812,36.99472026855469,43.04447320678711,71.356,73.2,75.28,76.496,78.036,79.196,80.524,81.668,82.64,83.372,84.032,84.532,85.292,86.004,86.352,86.628,86.972,87.444,87.432,87.636,87.912,87.88,88.172,88.036,87.964,88.124,87.7,87.508,86.924,86.264,85.132,83.86,82.092,79.88,76.628,72.864,68.32,62.816,57.164,50.652,44.588,38.632,33.824,29.668,26.5,23.896,21.86,20.62,19.568,18.544,18.128
0.19999999999999996,0.19999999999999996,1.2052498235321045,1.0883876284027099,0.9838682501602173,0.8885210791778565,0.831465236825943,0.7473803377723693,0.6981283840560913,0.6449981225967407,0.6098315173912048,0.5759355248451233,0.5430339882659913,0.5130121893525124,0.49329921365737917,0.47152680371284483,0.45452579710006713,0.44061787979125977,0.42561279169082644,0.42362415645599366,0.40974442868709565,0.4057968072843552,0.40472880197525024,0.40020578941822055,0.3983654292869568,0.4050581370925903,0.41414087980270387,0.4246439709281921,0.4365875823974609,0.46127032878875734,0.5049813150024414,0.5509040821647644,0.6262466582393647,0.7283877729082108,0.8790226741027832,1.102453104915619,1.4018992436981201,1.8050562916183472,2.3742644821929932,3.134478174819946,4.17670317352295,5.525987182693481,7.198676293792724,9.265321740112304,11.700096211242675,14.65582050567627,17.922850059814454,21.80701563354492,26.092177807006834,30.807139260253905,36.06081697143555,41.8769471850586,48.37717645385742,72.244,74.108,75.736,77.528,78.28,80.024,81.052,82.192,82.392,83.636,84.348,84.812,85.188,85.56,86.248,86.484,86.9,87.2,87.62,87.732,87.792,87.84,88.06,88.016,87.824,87.788,87.404,86.988,86.392,85.32,84.052,82.612,80.228,77.352,73.708,69.48,64.428,58.448,51.992,45.704,39.548,34.596,30.272,26.832,24.16,21.844,20.532,19.364,18.5,17.952,17.652
0.24,0.24,1.1353347339248656,1.045904742832184,0.9376410841751098,0.8616670657348633,0.782813888874054,0.7334911737060547,0.6709195457839966,0.6233487743759155,0.5925183424758911,0.5551100590896606,0.5288271597862244,0.505830633096695,0.4859516175842285,0.47129800590515136,0.452295014667511,0.43975636463165285,0.42998512510061265,0.4223453178215027,0.41027694009780885,0.40473101390838623,0.4124070707130432,0.41155388345718386,0.409855678653717,0.4078715090370178,0.42352154604911807,0.4401435022735596,0.46521032585144045,0.5002090896892548,0.5337912110805512,0.6122583713722229,0.7062128139781952,0.8369940816688538,1.0228392248153686,1.2975358549880982,1.689551428718567,2.2181072995758058,2.9507609349823,3.909196206665039,5.157377780456543,6.76426823638916,8.777854177856446,11.196820690002442,14.00998822265625,17.286683983154298,20.966592118530272,25.238968507080077,29.87256780883789,35.10341346069336,40.91653095947266,47.1509212878418,54.24516566650391,73.36,74.672,76.436,77.456,78.864,80.06,81.164,82.32,82.912,83.944,84.328,84.928,85.316,85.872,86.168,86.472,86.82,87.036,87.604,87.604,87.668,87.704,87.844,87.832,87.656,87.352,86.864,86.288,85.824,84.384,82.708,80.672,78.0,74.728,70.22,65.264,59.264,53.34,46.972,40.804,35.3,30.824,27.076,23.84,21.868,20.376,19.18,18.268,17.852,17.4,17.016
0.28,0.28,1.088081303691864,0.9780932144546509,0.9008343391036987,0.8252714747619629,0.7670836905288696,0.7114693517684937,0.6628750096511841,0.6216257927703858,0.5796370180892945,0.5485895533561707,0.5187489726829528,0.5042244989967346,0.48025153884887695,0.46136891991138457,0.4566858526325226,0.44072391412734985,0.4278208470916748,0.4261342035484314,0.41951629215240477,0.4180479362392426,0.40787847831726076,0.41552896386146543,0.4215774579906464,0.42508354471206666,0.4455345592880249,0.46310004647254943,0.4849052665138245,0.5372628611373902,0.587040490732193,0.6742920413208008,0.7891892818069458,0.9840071501922607,1.2324661190795898,1.5760008292388916,2.0779176596832274,2.74903604347229,3.676836103439331,4.84914593673706,6.374471087493896,8.318229801940918,10.623799071350097,13.450593688354493,16.637291192626954,20.234529583129884,24.404937982177735,29.02700390197754,34.32984627441406,39.86282128540039,46.02301263671875,53.13308889404297,60.693275844726564,73.624,75.28,76.704,78.036,79.012,80.272,81.112,82.172,82.816,83.652,84.456,84.7,85.368,86.06,86.196,86.316,86.736,86.956,87.228,87.452,87.608,87.528,87.592,87.44,87.232,86.856,86.528,85.416,84.704,83.152,81.14,78.572,75.26,71.508,66.248,60.624,54.256,48.032,41.7,36.136,31.052,27.424,24.184,22.092,20.244,19.064,17.828,17.472,16.888,16.752,16.404
0.32000000000000006,0.32000000000000006,1.0515917808914184,0.9509099613952636,0.8734096391677857,0.8105432096481323,0.7403552592658996,0.6818550109100342,0.6551025575256347,0.6077084217262269,0.572880942287445,0.5470515420150757,0.5191947537136078,0.49813993644714355,0.4758264578151703,0.46586926852226257,0.45295352194309235,0.44790994785308835,0.4361705058670044,0.42665266021728515,0.42238357940673826,0.42341288887023926,0.4230427862071991,0.42186595925331116,0.435572959690094,0.4404591176223755,0.4600953874015808,0.4818785645484924,0.5370113189888001,0.5813998449897766,0.6670244495201111,0.773844666595459,0.9513931733703613,1.1795866139602662,1.498454939994812,1.9539664823913574,2.5965621996307373,3.461139115142822,4.568640478210449,6.064651237945557,7.9200073617553715,10.18113389099121,12.82824733642578,15.974490888671875,19.636207611083986,23.59560142272949,28.277541411132812,33.31135546875,38.96623619262695,45.046668620605466,51.86604634521484,59.36050025390625,67.71991946044922,73.896,75.44,77.104,78.092,79.68,80.408,81.368,82.536,83.036,83.588,84.104,84.98,85.632,85.74,86.192,86.264,86.64,87.164,87.336,87.12,87.28,87.252,87.096,87.26,86.704,86.388,85.676,84.428,83.216,81.528,78.784,75.696,71.672,67.244,61.792,55.152,48.896,42.78,36.58,31.88,27.888,24.572,22.02,20.128,18.88,17.744,17.072,16.584,16.34,16.156,16.092
0.3600000000000001,0.3600000000000001,1.017787160987854,0.9283353358840942,0.8595151535415649,0.8008887517929077,0.7293563884162902,0.6875683839035034,0.6426891722488404,0.6021611052513123,0.5706255061531067,0.5505902709579468,0.5225775640106202,0.5068356483078003,0.484820007648468,0.47374291319847106,0.4540398315811157,0.445765261888504,0.43575693687438966,0.4334866872358322,0.43137566204071043,0.4292612158584595,0.43432382867813113,0.43806649538993836,0.4485274810600281,0.4665066577720642,0.4913943051314354,0.5250761065101623,0.5908560054588318,0.6556488522338867,0.7654179947280884,0.9088021396255493,1.1306136487579346,1.4363752646636962,1.8523146097564698,2.477063673667908,3.2609734536743162,4.307849039459229,5.742031289978027,7.52748744720459,9.672292722473145,12.319226034851074,15.35360336303711,18.895002427368166,22.858311961669923,27.45478020385742,32.40126508850098,37.90935956665039,44.02887115722656,50.74982295166016,58.08492127929688,66.27834460083008,75.37822872802734,73.976,75.82,76.956,77.972,79.668,80.424,81.328,82.172,82.992,83.312,84.272,84.824,85.284,85.364,86.304,86.352,86.492,86.78,86.688,87.172,86.96,86.992,86.776,86.392,86.328,85.448,84.176,83.456,81.248,79.14,76.092,72.128,67.928,62.088,56.364,49.9,43.144,37.308,32.396,27.684,24.66,21.98,20.176,18.62,17.528,16.8,16.296,15.784,15.856,15.744,15.588
0.40000000000000013,0.40000000000000013,0.99396579246521,0.9068308418464661,0.8452547088813782,0.7774691965866088,0.7255845456504821,0.6852200708961487,0.638715328578949,0.6075807950592041,0.5722007439804078,0.5417950134754181,0.5156366316032409,0.5008803623390198,0.48308741755485535,0.47828448860168454,0.46584225445747374,0.4538890710067749,0.4439599252128601,0.4482283727455139,0.44399270783424377,0.44455027696609495,0.4501983034133911,0.4648155181312561,0.47719792947769163,0.49997443731307983,0.5324630944442749,0.5818701896381379,0.6498325663185119,0.7484187679290771,0.8850691340065002,1.0984058793449403,1.377905774154663,1.7854627409362793,2.3452829183959962,3.098147412948608,4.130395110473633,5.450730519866943,7.148987209167481,9.265893188476563,11.802977233276367,14.800261395263671,18.215186180419924,22.14847682006836,26.608524555053712,31.500779831542967,37.0087941015625,42.985124990234375,49.81066229614258,57.06531044189453,65.10415529541015,73.9249730859375,83.67049388671875,74.204,75.728,76.852,78.284,79.46,80.296,81.492,82.132,82.772,83.644,84.06,84.464,85.144,85.44,85.672,86.116,86.42,86.368,86.456,86.784,86.332,86.472,86.188,85.816,85.22,84.288,83.104,81.312,79.084,76.46,72.9,68.216,62.952,56.824,50.488,44.232,37.996,32.744,28.208,24.876,21.784,20.016,18.456,17.408,16.548,16.056,15.628,15.3,15.264,15.124,15.336
0.43999999999999995,0.43999999999999995,0.9876780392837524,0.9017493607711792,0.8222970698738098,0.786605158252716,0.7329784162330627,0.6793862442398071,0.6391355205917358,0.6095125035667419,0.5801638467741013,0.5540293295574188,0.5327173638916015,0.5146889958763122,0.49249719814777376,0.48588390480041505,0.46849978647232055,0.46947599348068236,0.46268809339523315,0.45640646799087525,0.4618730552244186,0.46412757953643796,0.4782302127790451,0.4881496075630188,0.5158882711029052,0.5396255360794068,0.5831548867416382,0.643910530872345,0.7399438042068481,0.8793940575122833,1.063332622489929,1.348640362968445,1.712550078125,2.234592930603027,2.966453374710083,3.9440626805114745,5.193198530273437,6.834038765258789,8.878465756530762,11.324528284912109,14.229330043945312,17.603956138916015,21.489460858154295,25.85771887084961,30.722827481689453,36.07942729248047,42.08805049682617,48.65466861083984,55.963208494873044,63.83052354003906,72.48964896240234,82.10853955322266,92.4891499194336,74.156,75.82,77.096,77.936,79.076,80.328,81.268,81.98,82.468,83.06,83.792,84.288,84.756,85.032,85.408,85.612,85.792,86.112,85.98,86.028,85.82,85.592,85.408,84.756,84.084,83.02,81.012,79.024,76.584,72.988,68.92,63.5,57.512,51.28,44.608,38.552,32.636,28.368,24.656,21.948,19.816,18.252,17.048,16.18,15.648,15.056,14.912,14.716,14.924,15.032,15.152
0.48,0.48,0.9872025888442993,0.8957151355361939,0.8312108472824097,0.7759860562133789,0.7309265567779542,0.6991204281044007,0.6538394477462769,0.6255074879932404,0.5878156162166596,0.5589399653816223,0.5427310088157654,0.5187485160064698,0.5126104658412933,0.49878464979171755,0.4853625564575195,0.4828128169631958,0.48548785034179687,0.4831898169708252,0.4852318630027771,0.49583824745178223,0.5042107115554809,0.5182351009750367,0.5554750674200059,0.5919277715492248,0.6683144620513916,0.7536789056968689,0.8722238134384155,1.068554623527527,1.2941185048675536,1.6604586392211913,2.1541431922912597,2.8222133418273927,3.787775596008301,4.983024594726563,6.542745658874511,8.526207514343263,10.888678813781738,13.731261575927734,17.07505116241455,20.881457333984375,25.154085338134767,30.015153118896485,35.23023526367187,41.16165182006836,47.45807985229492,54.705812559814454,62.660035069580076,71.08619877441406,80.67233863037109,90.83472350097657,102.27920239013672,73.724,75.624,76.892,77.84,78.78,79.628,80.74,81.284,81.956,82.796,83.448,84.352,84.236,84.736,84.992,85.232,85.296,85.392,85.36,85.432,85.288,84.756,84.328,83.448,82.528,80.936,78.84,75.936,73.328,68.82,64.212,58.188,51.5,45.3,38.964,33.22,28.708,24.864,21.856,19.452,18.156,16.864,15.996,15.288,14.852,14.496,14.388,14.628,14.608,14.616,14.7
0.52,0.52,0.971894914894104,0.8992731388187408,0.8449845308685303,0.7788925838279724,0.7422787614440918,0.6913840330886841,0.6595346986007691,0.623741499042511,0.6011835527610779,0.5777309118270874,0.5543158712768554,0.5363978521442413,0.5294538883590698,0.5160632927799225,0.5030765687847137,0.49646703231811523,0.5041023521804809,0.5066662364673614,0.5088156286239625,0.5163013808250427,0.54246760679245,0.5708758180046082,0.615857504234314,0.6736838145256042,0.764743689918518,0.8707132265472413,1.0523863166427612,1.278668031387329,1.6433216300201416,2.1095770583343505,2.7428003568267822,3.6242193770599367,4.802855862884521,6.305428407897949,8.215655037231445,10.499608395080566,13.258005133666993,16.52232979248047,20.222865021362306,24.354234649658203,29.250364692993163,34.39311328979492,40.30085073120117,46.70877945068359,53.784970118408204,61.40038065307617,69.75882810546875,79.15163383789063,89.2673008251953,100.44968791992187,112.50069951660156,73.748,75.264,76.312,77.604,78.512,79.628,80.62,81.364,81.636,82.44,83.072,83.512,83.544,84.256,84.504,84.712,84.592,84.916,84.932,84.732,84.172,83.736,83.096,81.988,80.68,78.788,75.868,72.992,68.856,64.036,58.612,52.016,45.5,38.964,33.264,28.832,24.916,21.644,19.56,17.924,16.568,15.568,14.92,14.468,14.184,14.072,14.064,13.904,14.3,14.312,14.476
0.56,0.56,0.9899222089004517,0.9139601176071167,0.8575325365257264,0.8057338282966614,0.7567957835197449,0.7071059956264496,0.6842535973739624,0.6421337380409241,0.6154837565231324,0.5955115741729736,0.5755974851226807,0.5624401178359986,0.5435505537414551,0.5289052971076965,0.5286108076477051,0.5295078503894806,0.5258251260662079,0.5314860659408569,0.5525974834251404,0.5674701452445984,0.5863223683357239,0.636979795475006,0.6952431406879425,0.7757550884628296,0.8964648776626587,1.058738717880249,1.283580054473877,1.6011667280197144,2.0645776305389405,2.673761299972534,3.502402346725464,4.616765878295898,6.054126536407471,7.877073726196289,10.206982515563965,12.848948892211913,16.02456619354248,19.623988059692383,23.824580633544922,28.37498539428711,33.59853540771484,39.28959451904297,45.653266687011715,52.624788770751955,60.258003745117186,68.51897709228516,77.53496051025391,87.59514817382812,98.27989816162109,110.69148111328126,123.68365550537109,73.108,74.572,75.924,76.936,78.14,79.216,79.664,80.924,81.224,81.94,82.392,82.932,83.412,83.712,83.744,84.048,84.132,84.32,83.82,83.416,83.056,82.332,81.168,80.224,77.952,75.716,72.708,68.576,64.04,58.412,52.676,45.536,39.624,33.848,28.832,24.88,21.716,19.292,17.696,16.288,15.384,14.652,14.24,13.752,13.672,13.556,13.652,13.76,13.896,14.116,14.372
0.6000000000000001,0.6000000000000001,1.0013425345230103,0.9324115113449096,0.8683537438964843,0.8228775891685486,0.7828275127410889,0.7348436577606201,0.6988100436782837,0.6713989504814148,0.6366571238136292,0.6230078624534607,0.5978494790267944,0.5803782446765899,0.5685478157424927,0.5648025685214997,0.5642006722640991,0.5680058994483947,0.5627573702430725,0.5730304799461364,0.5927932639694213,0.6341187477493286,0.667933396396637,0.7253472472000122,0.8094181237888336,0.9218302904319763,1.0696323569107056,1.2913838943862914,1.6058357452583314,2.044965665512085,2.637059500732422,3.461412133255005,4.52985802154541,5.936832009735108,7.721092016448974,9.884255272369385,12.512745159301758,15.5661808493042,19.077545423583985,23.22571808654785,27.749024002685548,32.86984730834961,38.45350846923828,44.688916904296875,51.4839494140625,58.9517154309082,67.26165824951173,76.11870703857421,85.9470828125,96.88710553222656,108.16688662597656,121.30102416015625,135.34307310546876,73.04,74.104,75.168,76.208,77.384,78.42,79.144,80.072,80.94,81.256,81.856,82.424,82.656,82.856,83.04,83.016,83.056,83.232,82.624,82.14,81.716,80.384,79.212,77.324,75.052,72.424,68.216,63.764,58.324,52.192,45.248,39.66,33.612,28.816,24.744,21.76,19.276,17.252,16.108,15.108,14.4,13.944,13.496,13.308,13.148,13.164,13.364,13.34,13.64,13.916,14.308
0.6400000000000001,0.6400000000000001,1.025650559310913,0.964827414188385,0.9014267878341675,0.8424401458740234,0.7978668447113038,0.765842227897644,0.7310919470024109,0.6884082667160034,0.6666367098426819,0.6575644032669067,0.630183876838684,0.6189742769241333,0.6106862501144409,0.6023638122177124,0.6025401647949219,0.6047862317657471,0.6095892407608032,0.6306844156837463,0.675756625289917,0.6926687672233581,0.7611088945770264,0.8458409231567383,0.9567850889205932,1.1068134631347657,1.3261905119323731,1.6297274267196655,2.0472985704421998,2.6248117130279542,3.4087499670410155,4.42702266670227,5.8153923724365235,7.516349667663574,9.592276378173828,12.204596076660156,15.148624763793945,18.629127740478516,22.662680280151367,27.16862195678711,32.129205853881835,37.72648882202149,43.76016060913086,50.57734594726563,57.75913875854492,65.94202794433593,74.99545519775391,84.4512722290039,94.8601584350586,106.24435840332032,119.39662986816407,133.03787739257814,147.935179609375,72.004,73.272,74.688,75.936,76.748,77.404,78.424,79.312,79.896,80.18,81.044,81.408,81.624,82.032,81.972,81.892,82.084,81.86,81.064,80.796,79.664,78.116,76.568,74.26,71.316,67.644,62.7,57.792,51.752,45.724,39.496,33.532,28.896,24.52,21.456,18.872,17.076,15.688,14.656,13.992,13.628,13.152,13.016,12.796,12.84,12.848,13.076,13.248,13.452,13.688,14.116
0.6799999999999999,0.6799999999999999,1.0464972953033447,0.9938670862007141,0.9442001350402832,0.8785846086502075,0.8280993745803833,0.7910398635101319,0.7587550981807709,0.7279996072006225,0.7020326762962341,0.6928225564575196,0.6709346912956238,0.6562067126846314,0.6497377205657959,0.6471461354446412,0.653380392150879,0.6652800996208191,0.6830140791130066,0.7031540131568909,0.7555345864486694,0.8034398170852661,0.8807266662597656,1.0021204569244384,1.1419949868392945,1.359038499069214,1.6637340102005005,2.0671955317687987,2.6350224696350097,3.3836714317321777,4.408135707702637,5.7232264962768555,7.363336522827148,9.425720185546876,11.907600650634766,14.874375360717773,18.320256860961916,22.09339903137207,26.533527186279297,31.415301240844727,36.79978570800781,42.905696971435546,49.48020755737305,56.77940166503906,64.70155986816407,73.40333253417968,82.66534323730468,93.24025279785157,104.50946927246093,116.9005370678711,130.35928587402344,145.0769887597656,161.88787616210936,71.272,72.536,73.356,75.216,75.796,76.844,77.64,78.388,79.224,79.58,80.184,80.384,80.728,80.78,80.804,80.664,80.408,80.432,79.336,78.492,77.356,75.5,73.296,70.24,66.616,62.492,57.132,51.316,45.216,38.968,33.124,28.228,24.368,21.02,18.476,16.76,15.544,14.512,13.792,13.216,13.104,12.748,12.668,12.484,12.5,12.68,12.72,13.032,13.152,13.548,13.716
0.72,0.72,1.089952375946045,1.0390490795898437,0.9725864310455322,0.9199623421287536,0.874875532245636,0.8360546696853638,0.7965738235092163,0.7861326222801208,0.7498126347732544,0.730356377620697,0.7141587296104431,0.7112160308074951,0.7052050031280518,0.7119720922851562,0.7239776920318604,0.7367965612602234,0.7643070166397095,0.8040382504272461,0.8691802571105957,0.9432504336357117,1.0569886975288392,1.2090490178108215,1.427612243385315,1.7217799775695801,2.1195445241165163,2.6991508877944947,3.39486523147583,4.372078586425781,5.64645932220459,7.286233317565918,9.295285228881836,11.71213194519043,14.520546184387207,17.87046187866211,21.722828427734374,25.961298666381836,30.833580591430664,36.278140474853515,42.034787520751955,48.516818529052735,55.709398126220705,63.461343740234376,72.10615791748047,81.41921895263673,91.51783448730468,102.78691160644532,114.8134543383789,128.08287265136718,142.70696827636718,159.09938486816407,176.77407865722657,70.84,71.5,72.836,73.936,74.764,75.672,76.836,77.424,77.928,78.356,78.84,79.104,79.24,79.508,79.1,78.848,78.568,78.224,77.092,75.66,74.092,71.876,68.756,65.492,61.012,55.936,50.304,44.612,38.644,32.996,28.26,23.968,20.76,18.376,16.668,15.236,14.276,13.556,12.976,12.784,12.548,12.264,12.488,12.256,12.404,12.508,12.664,12.78,12.788,13.132,13.512
0.76,0.76,1.1553346618652345,1.0940731811904907,1.031362851600647,0.9797852659225463,0.9321892800903321,0.8949275410270691,0.8560744056510925,0.8442650040531159,0.8094803676223755,0.800135052318573,0.7900748221206665,0.7767005662918091,0.7747392722320556,0.7835022396087646,0.8053570443344116,0.8332336056137085,0.8783902424049378,0.9373042299842834,1.0230773859405518,1.1430787803268432,1.2927953171157838,1.5035026397705078,1.7861215488433837,2.211701400909424,2.7406564913940428,3.441768920135498,4.394105931243897,5.63520945236206,7.20990258895874,9.192493530273438,11.573822075805664,14.312983651733399,17.565004752197265,21.29712025756836,25.41315113342285,30.224369287109376,35.47653639892578,41.175137041015624,47.62127817749023,54.628579116210936,62.37752822143555,70.82267908691406,79.88635850830079,89.87630240478515,100.68769076416015,112.692068515625,125.52414846679687,139.7727827709961,155.20370320800782,173.06648861816407,192.42888854492188,68.988,70.276,71.44,72.608,73.304,74.448,75.364,75.652,76.448,76.832,77.112,77.548,77.608,77.864,77.228,76.98,76.248,75.256,73.776,72.364,70.316,67.28,64.152,59.488,55.004,49.24,43.748,37.888,32.312,27.668,23.468,20.332,18.168,16.28,15.004,14.004,13.364,12.796,12.332,12.168,12.144,11.968,11.984,12.028,12.104,12.228,12.384,12.676,13.0,12.988,12.948
0.8,0.8,1.2098000016021728,1.1562745772171021,1.0813765782165528,1.0423404638099671,0.9924002574920654,0.9622943188858032,0.9251166139793396,0.9024528794288635,0.8904641439819336,0.8704294255828857,0.8727855849075318,0.8620561135101318,0.8606016382598877,0.896371152381897,0.9220192214202881,0.9612340970993042,1.0237154591751099,1.120858430671692,1.2300455488395692,1.3913375525283813,1.597768577270508,1.8899515904998778,2.290526219558716,2.8475895484161375,3.54082605178833,4.4753426631164555,5.696668656005859,7.243930377349853,9.120162621459961,11.436478741455078,14.178543149414063,17.348369711608886,20.96550580932617,25.08043723754883,29.60973621154785,34.84502860717773,40.529974493408204,46.70206804931641,53.67012930908203,61.06696661132813,69.2452476513672,78.54882971435546,88.14758864746094,99.00577789550782,110.69375201171874,123.1738086328125,137.08546798339844,152.05015938964843,169.0625849609375,187.92192186035157,209.0832606201172,67.776,68.88,70.248,70.628,72.232,72.936,73.692,74.252,74.556,75.272,75.536,75.672,75.936,75.212,75.096,74.24,73.492,71.96,70.612,68.488,65.788,62.308,58.192,53.348,47.944,42.676,36.908,31.76,27.0,23.116,20.056,17.612,16.06,14.568,13.888,12.908,12.56,12.252,11.948,11.88,11.78,11.812,11.84,11.892,12.064,12.16,12.296,12.64,12.72,12.952,13.012
0.8400000000000001,0.8400000000000001,1.2782705430984498,1.2280110245132447,1.1812670659255982,1.1212331192016602,1.0720101132965087,1.052346400604248,1.0219778887176514,0.9874142818069458,0.9857476057052612,0.9771626687812806,0.9791756288528443,0.9677934045791626,0.9971446337509156,1.0269888807678222,1.0711058786010743,1.1481933757019043,1.22688177734375,1.3686780333328248,1.5220994843292237,1.7564996991729735,2.0427863371276858,2.4426425054168703,2.9575117124938965,3.676096862564087,4.607295329437256,5.800448023376465,7.299149270629883,9.117284270324706,11.390746299438476,14.026068928222656,17.133515621337892,20.636647182006836,24.622867344970704,29.22456073364258,34.26017308044434,39.83093652954101,45.88874869873047,52.700318205566404,60.09577222412109,68.06660282348633,77.11958899414063,86.51076349121094,97.08109872802734,108.67967897949218,120.85051236328125,134.45942117675781,149.3463348046875,165.39915009277343,183.9030974121094,203.9525092529297,227.4017054296875,66.824,67.256,68.432,69.388,70.468,70.864,71.348,72.44,72.504,72.908,73.084,73.376,72.992,72.564,72.24,70.92,69.824,67.96,65.732,62.916,59.9,55.992,51.6,46.46,40.984,35.744,30.992,26.412,22.564,19.716,17.148,15.728,14.52,13.488,12.78,12.284,12.084,11.752,11.676,11.476,11.592,11.644,11.6,11.784,11.98,12.232,12.212,12.496,12.452,12.576,12.7
0.8800000000000001,0.8800000000000001,1.3847159396362305,1.3390443560791017,1.2644554111862183,1.2111989751815795,1.1899660051727294,1.1427766160011292,1.1297916465759277,1.1153895283126831,1.0971201505279542,1.1020915522766113,1.097122114868164,1.138668176803589,1.1624706407928467,1.2097305141448975,1.2801767157363892,1.3776263934516906,1.5077400639343261,1.6796233931732178,1.9069443104553223,2.1942493449401854,2.6303429861450196,3.159268751220703,3.8390676605224607,4.745727030792236,5.920997648773193,7.3803690821838375,9.215465455627442,11.341542268371581,13.971763552246093,16.955379116516113,20.435974027099608,24.35515638549805,28.747422943115236,33.70766423706055,39.10422953125,45.16271591796875,51.75137202758789,59.00866259643555,67.0069930065918,75.55015149902344,85.13376396484375,95.3055701611328,106.41435720703124,118.6736695361328,131.79904610839844,146.18496653808594,162.1910257373047,179.91769721191406,199.23346826660156,221.16138694824218,246.84864615234375,64.22,65.0,66.532,67.66,68.004,68.844,69.428,69.68,70.176,69.868,70.672,70.112,69.52,69.26,68.244,66.928,65.2,62.984,60.32,57.632,53.36,49.196,44.348,39.5,34.312,29.624,25.328,22.012,19.048,17.072,15.2,14.172,13.28,12.628,12.244,11.84,11.688,11.396,11.452,11.412,11.42,11.452,11.504,11.672,11.788,11.988,12.22,12.328,12.484,12.196,12.196
0.9199999999999999,0.9199999999999999,1.510863909072876,1.4451130260467528,1.3963494804382324,1.3569800208854674,1.3156205699157715,1.3011160947799683,1.2655521116161346,1.2560667251968385,1.249913035774231,1.2684849562072753,1.2828557664871216,1.321383488998413,1.3862586002349853,1.45916850189209,1.545821328010559,1.683883617591858,1.8520500119400025,2.0906603860855104,2.402622685012817,2.8051487984466554,3.3522380534362792,4.0584737306976315,4.986408343963623,6.112882630004883,7.579503632659912,9.283591791381836,11.428552388305665,13.965820595092774,16.8932338092041,20.321476712646483,24.156641001586912,28.425343770751955,33.197196066894534,38.62139008056641,44.469597170410154,50.94416630126953,58.133122127685546,65.76876188476562,74.25441630737305,83.72041147460938,93.6619985107422,104.70620880615235,116.72908550537109,129.46663719238282,143.40485333496093,159.16539943359376,175.72321312011718,194.294851640625,215.53927471191406,240.10069547851563,268.60875000976563,62.316,63.152,64.048,64.98,65.908,66.14,66.764,66.94,67.292,67.308,66.7,66.568,65.744,64.884,63.932,62.42,60.14,57.68,54.252,51.26,46.812,42.44,37.48,32.836,28.592,24.776,21.156,18.728,16.54,15.172,13.928,12.844,12.472,11.952,11.68,11.392,11.468,11.324,11.264,11.232,11.332,11.364,11.464,11.712,11.848,11.876,12.06,12.456,12.284,11.992,11.94
0.96,0.96,1.6408057913970948,1.5918495079040527,1.5496049144744872,1.5000804451751708,1.4913271475219727,1.4575786480712891,1.4472017764663696,1.4509472205734253,1.445500298538208,1.4666548498916625,1.5146518864440919,1.5797644768905639,1.657574867706299,1.753681656112671,1.8964291592788696,2.0745016299438475,2.3438614657592773,2.6489907189941406,3.0616115381622313,3.614961531524658,4.333835376129151,5.179896169738769,6.362319401550293,7.780846905212402,9.536297485656739,11.585140010375977,14.030317585449218,16.940930836791992,20.196023529052734,23.94891160827637,28.132951873779298,32.789757135009765,38.08401909057617,43.84788107910156,50.073476446533206,57.135691925048825,64.53855284423828,73.05122172119141,81.97180274658203,92.11146922607422,102.67088384277343,114.4207120727539,127.23799826660156,141.00709684570313,155.90865442871095,172.46151874023437,190.2747075390625,210.1986017138672,232.85129413085937,259.3658365234375,290.296369921875,59.5,60.9,61.612,62.396,62.572,63.024,63.236,63.472,63.812,63.928,63.032,62.352,61.136,60.216,58.856,56.46,54.084,51.16,47.964,44.208,39.8,35.648,31.476,27.128,23.316,20.384,17.956,16.064,14.932,13.696,12.916,12.304,11.804,11.5,11.348,11.216,11.132,11.116,11.152,11.204,11.18,11.42,11.404,11.552,11.78,11.924,12.008,12.02,12.032,12.04,11.796
1.0,1.0,1.8435353562164307,1.7807946047210694,1.7305401882171632,1.7014022186660767,1.668768776397705,1.6643319261932372,1.666044691696167,1.6845997436523437,1.7047470187377929,1.7452675982666015,1.8043008358001709,1.8665280728149414,1.990315977859497,2.152222480926514,2.3719582521820066,2.6093790753936768,2.970465209579468,3.39640019241333,3.9355868882751466,4.626944833831787,5.546131051940918,6.6792127842712405,8.092368947143555,9.757080140991212,11.777748110046387,14.154639809875489,17.00983536682129,20.127465338134765,23.816181316528322,27.909919852905272,32.43586774536133,37.57468698242187,43.180365983886716,49.44367644775391,56.12293707763672,63.72926815917969,71.82035165893555,80.59308587158203,90.21643925292969,101.05496275878906,112.39504150390626,124.74757322509765,138.28267194335936,153.2265281225586,168.91136200195314,185.94775541503907,205.95957077148438,227.46770837402343,252.31978734375,282.0289025292969,315.9626890234375,56.868,57.64,58.268,59.116,59.644,59.592,59.916,59.612,59.592,59.188,58.372,57.916,56.568,54.764,52.672,50.484,47.5,44.184,41.108,37.308,33.32,29.392,25.688,22.42,19.696,17.34,15.84,14.42,13.236,12.692,12.096,11.792,11.424,11.28,11.196,11.06,11.076,11.068,11.16,11.216,11.236,11.336,11.536,11.628,11.788,11.876,11.904,12.004,11.756,11.712,11.72


==> figures/vis_landscape/s0/results-30.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,83.28385889404296,76.94402938964843,71.31879275146484,66.26878383544921,61.67575285888672,57.505945428466795,53.72556279418945,50.35217778930664,47.133847833251956,44.124662758789064,41.41657234619141,38.721984221191406,36.24429895751953,33.82716006469727,31.641877331542968,29.51699288330078,27.571101416625975,25.728473415527343,23.960698809814453,22.418834759521484,21.024210971679686,19.730183383178712,18.605607180786134,17.553139412841798,16.698383859558106,15.899947762451172,15.317140186767578,14.733656951904297,14.341361704711915,13.941378351745605,13.8384833984375,13.741965424804688,13.705818195495606,13.764965891113281,13.986105200500488,14.272066051940918,14.70040817565918,15.230694692687988,15.920656712036132,16.67747523071289,17.675810325927735,18.660841557617186,19.932266640625,21.29815124633789,22.842707009277344,24.57815510131836,26.501266978759766,28.5476215234375,30.81501134277344,33.525130599365234,36.177441040039064,11.768,12.184,12.708,12.968,13.28,13.568,13.652,13.768,13.864,14.088,14.104,14.204,14.404,14.728,14.888,15.116,15.564,16.168,16.78,17.28,18.06,19.076,19.824,20.616,21.536,22.16,23.24,23.672,24.184,24.668,24.516,24.656,24.86,24.272,24.264,23.412,22.576,22.116,20.836,19.88,18.524,17.656,16.328,15.544,14.544,13.6,12.972,12.68,12.204,11.812,11.584
-0.96,-0.96,76.22533579101562,70.69400839721679,65.46292161865235,60.77903061767578,56.52818480712891,52.680240725097654,49.22261258789062,45.98852807861328,42.97123537109375,40.13313000366211,37.33720879638672,34.84697268920898,32.369477528076175,30.10383007446289,27.902930518188477,25.88051418029785,24.023719298095703,22.23580976989746,20.605899795532228,19.08776621032715,17.77862731933594,16.64476697631836,15.555611804504395,14.680817587280274,13.889044395141601,13.260778794555664,12.65662995300293,12.197263395385741,11.883447707214355,11.65117486968994,11.484552280578614,11.432209830322266,11.461735093994141,11.572088665161132,11.874353805541991,12.16835376739502,12.560293994140626,13.152413653564453,13.812340866699218,14.557201748657226,15.493854087219239,16.52401092224121,17.691787935791016,18.992991826782227,20.595866146240233,22.281604551391602,24.184591925048828,26.224427526245115,28.501606951904296,30.993750201416017,33.672378387451175,12.176,12.644,13.12,13.22,13.348,13.44,13.596,13.832,13.784,13.988,14.104,14.08,14.476,14.716,15.188,15.54,16.26,16.996,17.852,18.84,19.976,20.936,22.12,23.208,24.44,25.152,26.084,27.08,27.452,28.256,28.096,28.468,28.092,27.64,27.084,26.152,25.484,24.492,23.2,21.84,20.424,19.244,17.936,16.792,15.2,14.488,13.568,12.936,12.372,12.028,11.864
-0.92,-0.92,69.92194914550781,64.66957458740234,59.927764985351565,55.62361018676758,51.73047720336914,48.21563466064453,44.906926813964844,41.87241704223633,39.05817436157226,36.223880244140624,33.698383688964846,31.167419873657227,28.76621495666504,26.598235439453124,24.416071396484377,22.50086270629883,20.743724686279297,19.02023508605957,17.523979821166993,16.13630843536377,14.891434500732421,13.849942893066407,12.906190439453125,12.111932320861817,11.458277117919922,10.82588330230713,10.385130690612794,10.064794883117676,9.736252079162597,9.578509766540527,9.467012853088379,9.467320783843995,9.545257883911132,9.73409632598877,9.932860687866212,10.283027763977051,10.77175526184082,11.24728130645752,11.91439121520996,12.716094684448242,13.559277580871582,14.651231621398926,15.750151666259766,17.107838401184082,18.576181043701173,20.261313227539063,22.065209614868163,24.082473441162108,26.226341893310547,28.640852564086913,31.317685927124025,12.46,12.66,13.056,13.152,13.58,13.548,13.432,13.536,13.412,13.816,14.024,14.228,14.544,14.964,15.756,16.36,17.248,18.172,19.38,20.656,22.0,23.66,25.236,26.452,27.952,29.248,30.352,30.992,31.468,32.02,32.004,31.968,31.488,30.964,30.34,29.608,28.356,27.144,26.068,24.084,22.816,21.068,19.704,18.196,16.752,15.496,14.372,13.496,12.792,12.316,11.92
-0.88,-0.88,64.30249707885743,59.441798010253905,55.12520836914062,51.107181484375,47.44628776245117,44.17023127685547,41.02744039550781,38.12776788208008,35.31971456298828,32.712085375976564,30.12447662109375,27.741058106689454,25.479384737548827,23.288039475097655,21.171224924316405,19.369210940551756,17.64926057342529,16.098718637695313,14.690746998291015,13.395179051513672,12.400381448364257,11.39804696685791,10.608357109375,9.882584649810791,9.247436369018555,8.799074773559571,8.43961304107666,8.157207114868164,7.9097774868774415,7.837150628662109,7.733004605102539,7.79570420501709,7.924801200256348,8.052555892028808,8.327776679992676,8.692464225463867,9.138299715576172,9.631784365234376,10.331901980895996,11.055287247924804,11.90825902282715,12.862579055786133,14.080699455566407,15.331139666748047,16.66435015258789,18.378620057983397,20.152131934814452,22.080038907470705,24.17541708129883,26.647485028076172,29.14167881591797,12.552,12.836,13.164,13.188,13.244,13.416,13.416,13.484,13.688,13.78,13.972,14.352,14.808,15.5,16.532,17.56,18.672,20.172,21.652,23.56,25.176,27.176,29.096,30.732,32.328,33.852,34.056,35.504,35.632,36.064,36.164,35.728,35.244,34.732,34.136,32.632,31.548,30.088,28.244,26.888,25.08,23.548,21.356,19.952,18.26,16.668,15.216,14.176,13.452,12.772,12.352
-0.84,-0.84,58.96447716918945,54.49241262573242,50.56128065673828,46.80935653564453,43.399527883300784,40.21059148071289,37.30609953125,34.51780633056641,31.849297833251953,29.218583216552734,26.811860103759766,24.380660462646485,22.228491158447266,20.14836092895508,18.12831578918457,16.41005339050293,14.85443344177246,13.348411083374023,12.126045406494141,11.051273067016602,10.039103687133789,9.254923939208984,8.59514278869629,7.991229368286133,7.498054201965332,7.1205857609558105,6.7920835195922855,6.554525016784668,6.420209630279541,6.305466012878418,6.366072312316895,6.378468222961426,6.485218691711426,6.667453631744385,6.955603855895996,7.307070165405274,7.762242072143555,8.29649933807373,8.876192380981445,9.597880595092773,10.387549481201171,11.310664071044922,12.488920861816407,13.650617226257324,15.064625804748536,16.612463420410155,18.387395063476564,20.324835400390626,22.399891713256835,24.6545879498291,27.24822647949219,12.632,12.78,12.904,13.228,13.124,13.084,13.304,13.372,13.472,13.776,14.24,14.904,15.692,16.556,17.756,19.2,20.888,22.668,25.072,27.28,29.584,31.62,33.264,35.284,36.904,37.868,39.036,39.848,40.068,40.548,39.8,39.932,39.244,38.44,37.14,36.168,34.464,33.084,31.508,29.628,27.572,25.856,23.616,21.768,19.644,17.972,16.596,15.16,14.072,13.264,12.768
-0.8,-0.8,54.16512590576172,50.02745237915039,46.38278882568359,42.88391838256836,39.69240724365234,36.697904685058596,33.788485733032225,31.11710017578125,28.447512158813478,25.9489855279541,23.575331056518554,21.370499943237306,19.199287908935545,17.27870892211914,15.412370194091796,13.80777658996582,12.324904692687989,11.021090440063476,9.988147144165039,8.986781723937987,8.108412777404785,7.438674207458496,6.858725582122803,6.3736307846069336,6.0032063626098635,5.681967634582519,5.442261009063721,5.280439374847412,5.1578052478027345,5.1245653323364255,5.110352712097168,5.180791527557373,5.345865414733887,5.54882734375,5.790784008483887,6.156005975341797,6.570785907745361,7.026838344879151,7.562914118499756,8.31664044784546,9.107850952453614,10.030591237182618,11.058085052490235,12.217996005249024,13.586239725036622,15.091601420898437,16.804556455688477,18.657656126708986,20.71338998840332,22.947121654052733,25.500423002319337,12.696,12.828,12.98,13.16,12.988,13.064,13.172,13.204,13.66,14.14,14.616,15.436,16.448,17.96,19.792,21.884,24.036,26.808,28.64,31.5,34.42,36.328,38.364,39.904,41.508,42.924,43.768,44.2,44.772,44.688,44.256,44.012,43.0,42.228,40.964,39.468,37.692,36.084,34.736,32.412,30.088,27.932,25.972,23.8,21.524,19.608,17.936,16.272,14.86,14.112,13.236
-0.76,-0.76,49.70146780029297,45.90586165649414,42.402108112792966,39.188708492431644,36.15368618530273,33.22259365356445,30.46625976928711,27.828080306396483,25.294302944335936,22.908652407836914,20.647938606567383,18.44913514770508,16.43497063446045,14.563090672607421,12.936270106811524,11.408383380126953,10.121055953979493,9.024668544311524,8.037425393218994,7.243313751068115,6.541048829650879,5.932473519744873,5.425107953033447,5.045817972564698,4.738756923141479,4.486191708068848,4.327055075073242,4.188036886444092,4.118326613616944,4.093585228424073,4.139227768478394,4.20178167755127,4.340131585845947,4.534952830810547,4.792790179748535,5.121198656921386,5.525860339355469,5.978945113372803,6.555817830657959,7.133163172454834,7.946035431213379,8.806338104553223,9.809348817138671,10.916419410095214,12.166373608093261,13.673498369750977,15.317520170288086,17.156480208740234,19.133287158203125,21.417188790283202,23.87748490661621,12.688,12.852,12.768,12.828,12.908,12.932,13.068,13.404,13.824,14.476,15.4,16.572,18.232,20.352,22.452,25.232,27.756,30.744,33.516,36.596,39.076,41.396,43.7,45.652,47.096,48.004,48.892,49.62,49.78,49.896,49.256,48.728,47.812,46.156,45.088,43.12,41.668,39.392,36.988,35.036,33.028,30.348,28.312,25.9,23.752,21.276,19.3,17.56,16.028,14.816,13.78
-0.72,-0.72,45.710299777832034,42.03480153930664,38.821643712158206,35.67480284057617,32.785989700927736,29.92894452697754,27.291817909545898,24.7271534375,22.238920994873048,20.00222287231445,17.79060410949707,15.813219151611328,13.898015327148437,12.219912797851563,10.713711828613281,9.422675357666016,8.249334843444824,7.271639593658447,6.443279482574463,5.770146532897949,5.178597930603027,4.671682187194825,4.3249119972229,3.99708641456604,3.74351515296936,3.5601181366729735,3.451182901306152,3.2900638471984864,3.2675656714630126,3.2848912283325196,3.3101783082580565,3.4077054721069335,3.568064300613403,3.751539231262207,3.954934858932495,4.277532736358642,4.621229653015137,5.054097170410156,5.5960003771972655,6.164740897521972,6.909007083435059,7.719812893981934,8.689341589050294,9.755138969116212,10.988614066772461,12.40462436340332,14.027108588867188,15.780141328125,17.801682124023436,20.001548897705078,22.398051041259766,12.612,12.864,12.524,12.628,12.8,12.9,13.176,13.836,14.524,15.38,16.888,18.356,20.548,23.416,26.132,29.172,32.592,35.744,38.744,41.92,44.548,47.188,48.64,50.752,52.312,53.204,54.008,55.252,54.876,54.736,54.352,53.356,52.3,51.068,49.476,47.664,45.528,43.52,40.988,38.224,35.544,33.276,30.68,28.248,25.644,23.24,20.916,18.896,17.068,15.636,14.764
-0.6799999999999999,-0.6799999999999999,41.84826252685547,38.47975891479492,35.39449736572266,32.404614116821286,29.537785806274414,26.87960917236328,24.288186339111327,21.83680337219238,19.485796989746095,17.2321700982666,15.177439272460937,13.277821911315918,11.663826706848145,10.108957516174316,8.776347245483398,7.6299787585449215,6.641053751831055,5.793901633300782,5.114994717102051,4.536176952972412,4.092471071777344,3.696760408859253,3.3978386072540285,3.13918697517395,2.9436222954559326,2.8036323373794554,2.702653367652893,2.653644151992798,2.620851643829346,2.620087604446411,2.666780747642517,2.7525408767700195,2.896175230636597,3.045811861419678,3.2586105717468263,3.544876609802246,3.8485797203063963,4.280491251525879,4.768209618988037,5.293642046203614,5.990608754272461,6.785280143127442,7.690068724975586,8.738845818023682,9.875927186584473,11.278345028381347,12.840603196105958,14.61371975341797,16.54689311584473,18.709482578125,21.191082276000976,12.492,12.576,12.568,12.62,12.688,12.904,13.648,14.28,15.456,16.952,18.696,21.388,23.768,27.288,30.48,33.952,37.632,41.02,44.348,47.276,50.008,52.572,54.484,56.452,57.836,58.836,59.604,59.932,60.184,59.888,59.432,58.692,57.164,55.688,53.82,52.028,49.668,47.184,44.692,41.6,39.152,35.968,33.328,30.464,27.768,25.312,22.568,20.296,18.424,16.76,15.592
-0.64,-0.64,38.32324746459961,35.186576525878905,32.02636579040527,29.209071752319336,26.49420921875,23.879098753051757,21.368804660644532,19.03624098876953,16.74506787414551,14.768191829223634,12.87444491027832,11.150651857910157,9.608929887390136,8.293960598754882,7.116774705505371,6.127380251312256,5.303081182403565,4.651777343826294,4.047040091552734,3.5779716819000242,3.221293656539917,2.915080595855713,2.6540629816436767,2.48289635055542,2.3253276881408693,2.215217790145874,2.1484689331436155,2.1082366703796387,2.105266987609863,2.1101106843566892,2.1578425400543213,2.257573260345459,2.3452592305755617,2.5233629636383057,2.69475922454834,2.9609700102996825,3.2286959511566162,3.593976742858887,4.057614581298828,4.600610032653808,5.195433298645019,5.966099463806152,6.761263948822021,7.812425684661865,8.93076521057129,10.253375827026368,11.778837060241699,13.461833037719726,15.413470166015625,17.623897022705076,20.033739877929687,12.224,12.412,12.608,12.772,13.012,13.668,14.3,15.368,17.044,18.988,21.724,24.72,27.968,31.5,35.768,39.612,43.108,46.236,49.952,52.916,55.768,58.152,60.224,61.7,63.06,64.056,64.46,64.8,65.02,65.044,64.144,63.068,61.968,60.424,58.584,56.436,54.248,51.604,48.208,45.184,42.356,38.956,36.092,33.12,30.052,27.488,24.456,21.94,19.672,17.82,16.388
-0.6,-0.6,34.97666278076172,31.8368637890625,29.039860202026368,26.215292299804688,23.589166995239257,21.06995682922363,18.746386868896483,16.49210615234375,14.393929557495117,12.472337472839355,10.801319771118164,9.2108028125,7.886253286743164,6.709394202728271,5.735489995880127,4.932150192184448,4.2312984474182125,3.646893914642334,3.2016770671844483,2.8137730219268797,2.542234916229248,2.284606507110596,2.1196863635253904,1.9775546312713623,1.8409539179229737,1.7734593036651611,1.7466472775268556,1.716866409072876,1.7132563964080811,1.7323491180038453,1.7673015302276611,1.8458566069030762,1.935618346862793,2.0751613751220703,2.230150585632324,2.447595107955933,2.725866482543945,3.040712207107544,3.475225806121826,3.9242448608398437,4.519494075775146,5.203574079589844,6.05255780670166,6.962101963043213,8.06828945175171,9.372576647338867,10.814378057250977,12.560421677246094,14.452252647094726,16.654958064575194,19.130351669921875,12.36,12.344,12.524,12.972,13.556,14.34,15.532,17.176,19.34,22.096,25.092,28.656,32.672,36.708,40.704,44.616,48.284,52.356,55.484,58.368,61.216,63.132,65.024,66.58,68.028,68.436,69.212,69.172,68.996,68.8,68.56,67.46,66.344,64.668,63.096,60.984,58.16,55.392,52.484,49.024,45.596,42.5,38.936,35.688,32.46,29.18,26.432,23.304,21.116,19.092,17.16
-0.56,-0.56,31.82995117614746,28.803952563476564,25.987810919189453,23.430341600952147,20.85939125061035,18.456079563293457,16.21005624572754,14.159077514038087,12.216667475280762,10.487217108154297,8.95745585144043,7.592532079925537,6.422896840515136,5.4293386979675295,4.593359512634278,3.9190564905548095,3.337765461883545,2.8772031632232666,2.5320964533996584,2.240425214920044,2.0109972583007814,1.8273561792755126,1.7037389646530152,1.581234387664795,1.4964188374328613,1.4203663013458252,1.3903919344711304,1.390927283859253,1.3791716103363036,1.4114315967559814,1.4694651126861573,1.5203330590438844,1.5995636322021485,1.7202120140838624,1.8638771140289307,2.081938220062256,2.3165263116455077,2.5977227826690674,2.9577486996459963,3.3865747575378418,3.935094471359253,4.574566419372559,5.329769132537842,6.2434305200195315,7.298962675476075,8.578069925842286,10.030405097045898,11.695300467529297,13.637483045043945,15.735623833312989,18.357213329467772,12.272,12.436,12.836,13.528,14.38,15.696,17.456,19.468,22.22,25.528,29.16,32.984,37.14,41.848,45.712,49.776,54.016,57.38,60.772,63.436,65.656,67.872,69.228,70.78,71.864,72.628,73.024,72.996,73.216,72.904,71.952,71.136,70.36,68.668,67.136,64.508,62.144,59.484,56.444,52.732,49.392,45.848,42.292,38.24,34.5,31.28,28.12,25.1,22.428,20.148,18.244
-0.52,-0.52,28.77385744506836,25.95903794128418,23.264856160888673,20.729740392456055,18.30279869598389,16.04870540008545,13.929325407714844,12.03549490234375,10.312328605651855,8.750572614746094,7.388102408752442,6.224898573150635,5.210923199005127,4.385823729324341,3.680209151916504,3.131482094116211,2.708616822052002,2.3250018773651124,2.0382402089691163,1.777367275314331,1.615276442489624,1.4786190753555297,1.3627564989471435,1.2747081799316407,1.2213530529022216,1.1796272777175902,1.1429744640731812,1.1361204898071289,1.1505927613449096,1.1746648479270936,1.2126345428466796,1.2785843929100036,1.3474635385894775,1.4758974592208862,1.5981192892074585,1.762816135787964,1.9848474012756347,2.2154862242126465,2.555797219696045,2.9669508392333985,3.4508677267456056,4.035412173614502,4.741493533172608,5.651246462249756,6.667746491699218,7.877433988647461,9.297286721496581,10.945018995666503,12.95587846496582,15.198907271728515,17.735255192871094,12.436,12.848,13.56,14.408,15.876,17.56,19.908,22.636,25.364,29.448,33.9,37.948,42.54,47.048,51.312,55.26,58.828,62.636,65.356,67.996,70.368,71.724,73.532,74.416,75.396,76.0,76.42,76.612,76.436,76.004,75.564,74.464,73.3,71.9,70.112,68.128,66.012,63.548,60.104,56.52,52.788,49.08,45.268,41.24,37.252,33.656,30.12,26.592,23.784,21.364,19.252
-0.48,-0.48,25.895250518188476,23.26940235534668,20.603819389648436,18.245358503417968,15.958878214111328,13.847038051147461,11.920287290039063,10.241216834106446,8.611725873413086,7.283722682189941,6.071192487945557,5.074087870635986,4.233994094314575,3.521236818084717,2.991577049636841,2.5159748286819457,2.1529759963989257,1.8551644637680054,1.6413095456123352,1.470450947036743,1.3132787075042724,1.194182304763794,1.1219772601795197,1.0598745724105836,1.0249869754600525,0.9691739776420594,0.9634862741851806,0.9761810570907593,0.9699976244354248,1.0034727587795258,1.0373905093383788,1.0930441822814942,1.1571391397476196,1.2483564738845825,1.3641856783866881,1.5185739310073854,1.7030332665252685,1.9217713314819336,2.2123688064575195,2.597243720855713,3.055749204864502,3.619141686859131,4.268211849060059,5.11024504776001,6.102495857086182,7.323156878356934,8.705187845306396,10.42331046157837,12.370845893249511,14.667513100280761,17.340926002197264,12.736,13.476,14.58,15.812,17.796,19.896,22.712,26.02,29.824,33.664,38.228,42.644,47.42,51.82,56.316,60.448,63.904,66.996,69.748,71.832,73.896,75.492,76.964,77.544,78.316,78.888,78.992,79.268,78.804,78.412,77.608,77.272,76.212,74.672,73.14,71.204,68.876,66.404,63.32,59.968,56.004,52.248,48.564,43.904,39.904,35.696,31.9,28.18,24.996,22.328,20.156
-0.43999999999999995,-0.43999999999999995,23.243274402465822,20.63759429626465,18.199499542236328,15.932253721923828,13.863258760681152,11.919438972473145,10.136147229919434,8.586617907409668,7.200413751525879,6.003866374816894,4.991552285919189,4.168183554382324,3.432259996795654,2.8479890144348143,2.4086940148162843,2.0296105543518066,1.7452323518753052,1.511017002696991,1.3205289874267578,1.1818681875801087,1.0818610719680786,0.9971380197143555,0.9334794462776184,0.8804135651779175,0.857698367843628,0.8340571793746948,0.8268755740404129,0.8268113995742797,0.8328643829917908,0.8636614740562439,0.8969919046211242,0.9455596696472168,0.9965372053909302,1.0748381935119629,1.175187403488159,1.3185549305725097,1.478735555934906,1.7069595309829713,1.9729944538116455,2.2672655665588377,2.7371168478393555,3.199165516357422,3.88734520111084,4.656180217437744,5.669938600006104,6.8615926327514645,8.270448113861084,9.988986880493163,11.98764067199707,14.325489710083009,17.041081482543945,13.604,14.752,16.252,18.052,19.924,22.712,25.864,29.668,33.864,38.068,42.736,47.324,52.416,57.012,60.848,64.744,68.244,70.96,73.628,75.472,77.128,78.3,79.272,80.208,80.652,81.064,81.304,81.204,80.908,80.608,80.128,79.352,78.712,77.544,75.624,74.188,71.876,69.368,66.048,63.268,59.328,55.24,50.82,46.472,41.948,37.648,33.308,29.408,26.288,23.4,20.952
-0.4,-0.4,20.664063925170897,18.222332587890627,15.994320158691407,13.87862046295166,11.898111529541016,10.151591795349121,8.640602472076417,7.215036584625244,5.969260652160645,4.9461870492553714,4.064427370529175,3.3735914897155763,2.7726527073669436,2.3200641202545165,1.9363054741668702,1.6532034045410156,1.4236723305511474,1.2461884664535523,1.115490344467163,1.0111688554382323,0.9106799389648438,0.8457883785247803,0.7902590682601929,0.7727739017868042,0.7369846280765533,0.7270141914653778,0.7082629203796387,0.7189925295829773,0.7292916098213196,0.7617515785598755,0.7829843248939514,0.8253572424316407,0.8757131742095947,0.9487795624160766,1.047104762878418,1.158476127643585,1.3091894479179382,1.5170177066040038,1.737830063972473,2.0691368246459962,2.4454326205444334,2.965034560394287,3.5568940161895752,4.325348078689575,5.2845313665771485,6.465075759887696,7.9149258752441405,9.638526368103028,11.715853919067383,14.17661998046875,17.04466484802246,15.084,16.336,18.04,20.22,22.764,25.696,29.32,33.26,37.904,42.548,47.76,52.312,57.216,61.564,65.172,68.92,71.944,74.22,76.148,78.328,79.784,80.796,81.492,82.088,82.644,82.86,83.152,83.136,82.796,82.336,81.944,81.136,80.336,79.432,78.084,76.32,74.276,71.668,68.952,65.296,62.04,57.576,53.264,48.788,44.072,39.352,34.992,30.872,27.104,24.348,21.752
-0.36,-0.36,18.360422022705077,16.070568842163087,13.963654045410156,12.004349611206054,10.233546615600586,8.64263824157715,7.246376533203125,5.987988097076416,4.959803591156006,4.082564059906006,3.349002574310303,2.7336400271987915,2.266593035812378,1.895120185775757,1.6083892711639405,1.374505366706848,1.1941258555984497,1.0513622817230224,0.9400416345596313,0.8578890166473389,0.7899877697753906,0.7368723142051696,0.6847563978004455,0.6697717023849488,0.6443378085517883,0.6431385639381408,0.6368908359909058,0.6342625985336303,0.6492056770896911,0.6716432651519776,0.6951141075134277,0.726352400302887,0.7932953868484497,0.8487374155044556,0.9324008478927612,1.0429038716316223,1.1702391286277771,1.357973104133606,1.5823833039474486,1.8625499418354035,2.235880882873535,2.6806571626281737,3.294215464553833,4.057058202362061,5.011077502136231,6.213166410217285,7.674647158813476,9.4316306451416,11.572240469360352,14.188585319824218,17.18953257446289,16.44,18.264,20.252,22.692,25.8,28.9,32.808,37.388,42.084,47.232,52.072,57.18,61.58,65.724,69.304,72.256,75.044,77.12,78.884,80.412,81.752,82.584,83.452,83.852,84.24,84.176,84.536,84.412,84.336,83.764,83.38,83.044,81.852,81.304,79.532,78.008,76.132,73.632,71.092,68.26,64.356,60.428,55.536,50.668,45.88,41.056,36.144,32.084,27.92,25.048,22.352
-0.31999999999999995,-0.31999999999999995,16.197591541748046,14.084511602172851,12.097187449951171,10.359450194396972,8.743283451538085,7.321162452392578,6.078345520019531,5.005933084869385,4.0827952069091795,3.335798261871338,2.7611245581054686,2.2653755281829833,1.864123212890625,1.5857708698272706,1.336072370147705,1.148875818157196,0.9941953043746948,0.8972819265937805,0.8027264514541625,0.7358936505508423,0.6868480401039123,0.6490269211483002,0.6199092082118988,0.6005194314575195,0.5817928352928161,0.5726442804336548,0.5775623889541626,0.570127463645935,0.5871453911590576,0.5988680930709839,0.6299470182991028,0.6597557773017884,0.7138512936019897,0.7816470260810852,0.8468777204322815,0.9463210448074341,1.0683644230270386,1.240088094177246,1.4569956076812745,1.715246212310791,2.0433849365997316,2.512600418319702,3.118691294250488,3.8502698817443846,4.78748167388916,6.012847600708008,7.517197330627441,9.32317933227539,11.581701508483887,14.269065616455078,17.51434026550293,18.3,20.244,22.472,25.256,28.552,32.576,36.612,41.116,46.768,51.876,56.32,61.42,65.568,69.204,72.62,75.164,77.596,79.44,81.224,82.224,83.188,83.864,84.656,85.076,85.3,85.588,85.532,85.652,85.448,85.024,84.768,84.096,83.588,82.184,81.224,79.532,77.704,75.54,73.116,69.672,66.448,62.012,57.312,52.66,47.784,41.656,37.404,33.12,29.076,25.62,23.216
-0.28,-0.28,14.312482778320312,12.354149264831543,10.539031489868163,8.905532744140626,7.452019983978271,6.175891033172608,5.10627109664917,4.154737500152588,3.412462891998291,2.759667493362427,2.2714607495117187,1.880789190788269,1.542425880470276,1.3141889286613464,1.1228329210281371,0.986362783985138,0.8462576142883301,0.776934483013153,0.7082645329475403,0.6476991552543641,0.6056656689071656,0.5750031450891495,0.5528039219641685,0.534302151966095,0.5228075842094422,0.5177274430465698,0.5248851743507386,0.523600985994339,0.5383318001365661,0.5544674324893951,0.5792208825302124,0.619146153345108,0.656694966545105,0.7223846202659607,0.7871328975963593,0.8771486813545227,1.0021793928909302,1.1524348761367798,1.3519617498779297,1.6015946078300476,1.9711882514572143,2.393061673126221,2.967747145233154,3.7169246923828125,4.709924804077149,5.940937118835449,7.443782935943603,9.421212006225586,11.789469580688477,14.566410379486085,18.100865536499022,20.0,22.424,25.008,28.14,31.692,36.18,40.864,45.72,50.952,55.924,60.708,65.172,69.12,72.508,75.564,77.688,80.068,81.176,82.624,83.6,84.472,85.132,85.652,86.088,86.376,86.456,86.48,86.38,86.156,85.92,85.388,84.78,84.256,83.26,82.064,80.6,78.964,76.88,74.464,71.272,67.392,63.556,58.876,53.864,48.616,43.408,38.2,33.488,29.3,26.024,23.284
-0.24,-0.24,12.572617865905762,10.739949201965333,9.111302535705567,7.616946254730225,6.325433784484863,5.183122816772461,4.264963683166504,3.4659306504821776,2.833606222457886,2.304089385147095,1.9171361445617676,1.5525676554107666,1.3019618349075317,1.1147775087356568,0.9637657249069214,0.845565917301178,0.7415719040679931,0.685295965461731,0.6270238761329651,0.58019697057724,0.5530757732486725,0.5259010964584351,0.4922734780877829,0.4967419161605835,0.4866127077293396,0.4835568413734436,0.4854326162528992,0.4990718130588532,0.500108296624422,0.5148690826034545,0.5379008019256591,0.5804480434799194,0.6093793775558471,0.6665286660385131,0.7336994927978515,0.8220302675437927,0.9411431802368164,1.084437304840088,1.2664226823806763,1.5135660497283936,1.872023440055847,2.287603055496216,2.8895008984375,3.647679104614258,4.638860126190186,5.916452600708007,7.55608052154541,9.563529220886231,12.071532770385742,15.061214297180175,18.81041746948242,21.976,24.596,27.628,30.864,35.212,39.708,45.0,50.396,54.904,60.36,64.52,68.9,72.68,75.184,77.92,79.844,81.652,83.004,83.712,84.792,85.54,86.004,86.8,86.78,87.0,87.028,86.996,86.712,86.784,86.652,86.452,85.868,84.948,84.116,83.036,81.656,80.024,77.78,75.748,72.64,68.548,64.564,60.096,54.8,49.22,43.944,38.636,33.592,29.244,26.448,23.496
-0.19999999999999996,-0.19999999999999996,11.006760031433105,9.30797051147461,7.843463985900879,6.535163286132812,5.359169446716309,4.392960795745849,3.565968176803589,2.899763010559082,2.3484832054901124,1.9192034455108642,1.5830866065597535,1.3231186616897583,1.1168958839035035,0.9582082629394532,0.8392002127265931,0.7417436441421509,0.6682714725494385,0.6093228897285461,0.561413949508667,0.5282800785827637,0.5058853349781036,0.4854698345375061,0.45909655210494993,0.4512376859664917,0.4527836097717285,0.4583916939353943,0.45310543902397155,0.4625481142807007,0.46852581825256345,0.4938843130874634,0.5066102023887634,0.5431479152297973,0.5871667587852478,0.6394399533843994,0.6966280848693848,0.7780147983169555,0.8824529886627197,1.0381469522857667,1.2383979024505616,1.4668715537261963,1.8072710900115967,2.2574476427459715,2.812421661834717,3.6041873616027833,4.597772375106811,5.9527360362243655,7.646168101501464,9.775304827728272,12.50160722442627,15.811755495300293,19.66867723815918,24.036,27.084,30.096,34.248,38.648,43.54,49.016,54.048,59.36,63.988,68.192,71.824,74.636,77.476,79.656,81.34,82.876,84.02,85.032,85.744,86.236,86.968,87.32,87.46,87.616,87.676,87.724,87.556,87.544,87.156,86.896,86.204,85.472,84.652,83.748,82.248,80.78,78.864,76.048,73.256,69.488,65.516,60.816,55.464,50.188,44.076,39.224,33.856,29.764,26.248,24.0
-0.16000000000000003,-0.16000000000000003,9.577546732177735,8.079965085144043,6.7533819239807125,5.549632085876465,4.555587463684082,3.7344127515411376,2.994708981399536,2.4318928089904785,1.9725916835403443,1.618883496055603,1.3404598327255248,1.1306983449363708,0.9694216749763489,0.8285069944000244,0.7337545473098754,0.6667533613395691,0.591731159362793,0.5525181038475037,0.5139702797889709,0.4854088865852356,0.46311909265518186,0.445676867518425,0.4385555925273895,0.42938482472419737,0.4287027531838417,0.42774127084732055,0.4279871974563599,0.4358928797912598,0.4542231557846069,0.46335494512557984,0.4944876017189026,0.5266441699409485,0.5592196722316742,0.612904586763382,0.6799432800674439,0.7693368963623047,0.8703641481208801,1.0037363120079041,1.1956749203109742,1.442636413269043,1.751633828239441,2.2203963833999634,2.852673364715576,3.6201565077972413,4.696521409454346,6.133355833587647,7.918854660339355,10.204234873504639,13.111079648742676,16.585657277526856,20.795512790527344,26.416,29.4,33.188,37.38,42.412,47.248,52.768,57.672,63.028,67.136,71.228,74.48,77.124,79.584,81.308,82.68,84.068,84.924,85.772,86.332,87.056,87.36,87.688,87.82,88.036,88.052,88.008,88.116,87.744,87.568,87.024,86.68,86.112,84.928,84.192,82.588,81.016,79.308,77.008,73.8,70.332,65.872,60.964,55.996,49.804,44.112,38.616,33.92,29.576,26.236,24.012
-0.12,-0.12,8.380566035003662,6.993541751708984,5.7818961666870115,4.726177044372559,3.862900326385498,3.1240928560638426,2.504059664878845,2.0457978099060057,1.661267671585083,1.3816911743164062,1.165675784225464,0.9816059149551392,0.8486353707790375,0.7294313459777833,0.6613579769706726,0.5959172083568574,0.5514986293983459,0.5102417806816101,0.481421654586792,0.4555458800125122,0.44242827691078185,0.4345696061038971,0.4183294335746765,0.4191231074810028,0.405412599067688,0.4085573486661911,0.41575838028907774,0.419675678691864,0.4365535880851746,0.4505526069259644,0.4769396961402893,0.5007666042137146,0.5429889363002777,0.5939150736999512,0.6570038649368286,0.7419340289115905,0.8462442544746399,0.9858436202812195,1.177448252658844,1.431015994796753,1.7735725167846679,2.233046948852539,2.8696982679748535,3.713566656112671,4.840597739868164,6.369240087127686,8.298366221618652,10.772514420776368,13.815563637695313,17.608702969970704,22.13554922363281,28.524,32.1,36.188,40.932,46.048,51.444,56.6,61.848,66.612,70.284,73.6,76.604,78.94,81.128,82.372,83.84,84.764,85.772,86.392,86.844,87.312,87.476,88.056,87.936,88.324,88.412,88.316,88.196,87.996,87.58,87.368,87.184,86.44,85.508,84.664,83.136,81.544,79.744,76.976,73.996,70.6,66.624,61.212,55.796,49.848,43.952,38.756,33.524,29.532,26.24,23.752
-0.07999999999999996,-0.07999999999999996,7.248695159606934,6.061833161315918,4.951769095001221,4.016829868774414,3.253527009277344,2.6294848207092287,2.131362032623291,1.7353746367645264,1.420288883972168,1.1865672221374512,1.0117791109085084,0.8689145740890503,0.7555619318389892,0.6682126664924621,0.6075602282333374,0.5529286648273468,0.5094889494895936,0.47935217257499696,0.4563525775241852,0.43234180672645567,0.42452536664009094,0.4130094708156586,0.40249452941417696,0.39562239316940306,0.39715546705126764,0.40314683636665344,0.40147476877212523,0.4131947639608383,0.4275031476402283,0.445411756772995,0.4603957811546326,0.49553315422058103,0.5326527923297882,0.5831962100601197,0.6527048480796814,0.7361060020637512,0.836982723941803,0.9927544271278381,1.1707849742507934,1.4357189053535462,1.783288366165161,2.2849606190490723,2.946955516204834,3.8484327795410156,5.074562146301269,6.644998981781006,8.79631299194336,11.403668196105958,14.737727956542969,18.72284890991211,23.661822084350586,31.052,34.604,39.48,44.768,50.088,55.24,60.26,65.188,69.292,72.98,75.848,78.248,80.472,82.144,83.508,84.492,85.564,86.14,86.788,87.196,87.376,87.852,87.996,88.324,88.56,88.296,88.508,88.408,88.136,88.104,87.7,87.132,86.552,85.68,84.736,83.56,81.74,79.812,77.596,74.42,71.136,65.98,60.812,55.504,49.548,43.756,37.808,33.06,29.096,26.124,23.788
-0.040000000000000036,-0.040000000000000036,6.300926890563965,5.182359549255371,4.245558342590332,3.412588745956421,2.7687985074615478,2.2391862920379637,1.8130821432495117,1.470642661781311,1.2262365378952027,1.0373703739356994,0.8984211096191407,0.769357555732727,0.6814369811344146,0.6125116787528991,0.5599609713172913,0.5145073236656189,0.48366059911727904,0.45925050258636474,0.4365470883560181,0.41938278321266176,0.4111772230672836,0.39795467352867125,0.3941064476203918,0.38455980728149414,0.3869893215990067,0.3938309649753571,0.3942222857093811,0.40332741165161135,0.41889936356544494,0.4331402352929115,0.4455579466867447,0.4857979322242737,0.5187578826713563,0.5693416700553894,0.6427037769889832,0.7341132901382447,0.8301327371025086,0.9836075354003906,1.1990207110214233,1.4657222151184082,1.8427988418579102,2.3542804434204103,3.0581947093963624,4.002603624572754,5.34381789680481,7.059569933166504,9.341907443237305,12.227483643188476,15.824070306396484,20.14859117675781,25.41592251953125,33.632,37.956,43.024,48.092,53.356,58.944,63.676,68.32,71.708,75.112,77.46,79.804,81.516,82.996,84.104,85.268,85.828,86.448,86.888,87.604,87.688,88.336,88.236,88.412,88.692,88.44,88.696,88.492,88.336,88.112,87.968,87.524,86.936,86.084,84.66,83.56,81.984,79.824,77.2,74.308,70.572,65.872,60.7,55.02,48.88,43.048,37.316,32.52,28.532,25.824,23.604
0.0,0.0,5.441553829193115,4.448713818054199,3.5977689025878905,2.910406760635376,2.3544370320129393,1.902315603942871,1.561509903678894,1.2858350217056274,1.0841103652191162,0.9030762145233154,0.7958096165466308,0.6961726544475555,0.6334559571647644,0.5689628638458252,0.525742238521576,0.4845353731441498,0.4686853806400299,0.4422909828948975,0.42221368953704835,0.4173948923587799,0.40146471632003783,0.3925564126968384,0.3870390327644348,0.377962554063797,0.382785458278656,0.37772042730331423,0.39452250902175906,0.40286754963874816,0.4118794536590576,0.4315387016296387,0.45624867204666136,0.4807026772212982,0.5249838394737244,0.5750030723762513,0.6412254500198364,0.7340133483886718,0.8476158979892731,1.008004948348999,1.224050299320221,1.508951771965027,1.8825825748443603,2.479238805999756,3.2281698336791993,4.27592381652832,5.690131859588623,7.621342004699707,10.023333377990722,13.154572397155762,16.94339213897705,21.75676328430176,27.32020253234863,36.408,41.16,46.492,51.964,56.976,62.364,66.176,70.54,73.748,76.744,79.016,80.84,82.124,83.744,84.596,85.568,86.196,86.752,87.244,87.44,87.768,88.236,88.32,88.608,88.668,88.804,88.608,88.316,88.504,88.148,87.74,87.268,86.696,85.88,84.948,83.62,81.9,79.776,76.924,74.024,69.828,64.992,60.132,54.168,47.968,42.06,36.448,31.716,28.42,25.376,23.236
0.040000000000000036,0.040000000000000036,4.705574035186768,3.8139166521453856,3.0701213414001467,2.500603642501831,1.9893757180023193,1.6369114010620118,1.355976327190399,1.1204170257949828,0.9389070002746582,0.8129045141220093,0.7249454663658143,0.6475873246765137,0.5819394662475585,0.5379769743728637,0.5055261943054199,0.47662594242095946,0.4521409468173981,0.42727364280700686,0.42102547870635987,0.4040845066356659,0.3975969294166565,0.3935050264549255,0.38396013312339783,0.3804664879894257,0.38262662085533145,0.38217909700393676,0.3932583574485779,0.4019684557437897,0.41257579919815063,0.43022833024978635,0.4469089865207672,0.47768969756126406,0.5305897923469544,0.5844409052228927,0.6484215311050415,0.7485476020431518,0.8762452198600769,1.0439152912139893,1.25578507478714,1.581297486038208,1.9944623094940186,2.5749536026763917,3.417868411254883,4.540617700958252,6.09055976776123,8.176237926940917,10.79108978363037,14.155682467651367,18.392605438842775,23.46132231567383,29.612042763671877,39.476,44.852,49.96,55.336,60.468,65.0,68.956,72.744,75.78,78.048,80.304,81.776,83.336,84.292,84.848,85.592,86.156,86.976,87.1,87.708,87.92,87.98,88.108,88.308,88.46,88.696,88.592,88.508,88.248,87.92,87.72,87.188,86.628,85.784,84.7,83.384,81.552,79.204,76.676,73.552,69.392,64.512,58.82,53.296,46.784,40.984,36.076,31.3,27.816,25.208,22.872
0.08000000000000007,0.08000000000000007,4.052411096954346,3.312746435699463,2.6270421362304686,2.1460908041381836,1.7145687127685547,1.4166733281707764,1.1726696413803102,0.9840393602752685,0.8497238834381103,0.7505338020324707,0.6742274685096741,0.608535472164154,0.5623828253746033,0.5187768004798889,0.4903236452960968,0.46888357151985166,0.44602287910461424,0.4318550962162018,0.4153228010749817,0.40382153968811035,0.40070003395080567,0.39395719402313234,0.38309704387664795,0.38802032180786133,0.3815525815296173,0.38723050673484805,0.3925089557647705,0.4032031709575653,0.41771915521621705,0.43080722743988037,0.4572281827926636,0.4920445902824402,0.530952278213501,0.5945748568630218,0.672316368598938,0.7537323727798462,0.9034163268661499,1.0776155180740357,1.3200672230148316,1.6682699752044678,2.121767368812561,2.7924788608551023,3.693207764129639,4.934423813781739,6.6322272294616695,8.86808807220459,11.69782114074707,15.396682409667969,19.996375810546876,25.34884654785156,32.21325560302734,42.932,47.9,53.66,58.468,63.452,67.756,71.424,74.652,77.092,79.128,80.832,82.408,83.376,84.288,85.032,85.616,86.216,86.708,87.016,87.44,87.728,87.764,88.236,88.272,88.472,88.288,88.212,88.452,88.104,88.008,87.772,86.96,86.392,85.552,84.532,83.256,81.316,78.832,76.252,72.756,68.568,63.552,57.748,52.032,45.904,39.592,34.672,30.46,27.148,24.52,22.376
0.1200000000000001,0.1200000000000001,3.4898411878967286,2.8212435187530516,2.272374842681885,1.8448837900924682,1.4974924885940553,1.246368886604309,1.0415367472076416,0.8915803212928772,0.7917872632932663,0.6995917379760742,0.634010403175354,0.5740522275543213,0.5348996974372864,0.5169918264389038,0.4838564507484436,0.4713672165107727,0.45227433043956755,0.4396233942008019,0.42401116703987124,0.4081639622545242,0.40189388073921206,0.39101030069351195,0.3876718638896942,0.38413107006073,0.38795768009185794,0.3865579844284058,0.3904236469459534,0.4044386326789856,0.4145143595695496,0.4356735326004028,0.47045674728393555,0.4992634989738464,0.5428927775382996,0.6158957670402527,0.687376012172699,0.794145717201233,0.9292848241424561,1.1104652777099608,1.3910487100601197,1.7729330054092407,2.2663054621887206,2.9776484329986572,4.031684819946289,5.3727827264404295,7.2497898300170895,9.67926057647705,12.838757719421388,16.753319086303712,21.692366276245117,27.652502122802733,34.800845897216796,46.176,51.392,56.484,61.74,66.224,69.712,73.468,76.38,78.096,80.048,81.328,82.724,83.88,84.388,84.98,85.352,85.916,86.348,86.596,87.168,87.204,87.788,88.068,88.06,88.364,88.376,88.452,88.196,88.152,87.96,87.204,86.908,86.156,85.156,84.22,82.772,80.816,78.668,75.832,71.592,67.472,62.208,56.376,50.548,44.42,38.628,33.816,29.78,26.652,23.948,21.6
0.15999999999999992,0.15999999999999992,3.0014056156158446,2.4202213786315916,1.9540676126861571,1.5911401265335083,1.3226758771133422,1.1038261798095703,0.943106579170227,0.8234392619991302,0.7292653431892395,0.6618795331192017,0.6158529751205445,0.5690008995819091,0.5376693451499939,0.5081526341819763,0.4888268597793579,0.4730020437812805,0.45464910560607913,0.4451839187812805,0.429352143945694,0.4236720125770569,0.40988743061304095,0.40508961216926576,0.3973068160247803,0.39604236753463745,0.39558970878601074,0.3926850703430176,0.40539060775756836,0.4086371745109558,0.42524832277297975,0.4483382636737823,0.46479783668518065,0.5098477979183197,0.5550651676940918,0.6219918355751037,0.7093385204505921,0.824112181892395,0.9805163980674744,1.1934953788757323,1.478079034690857,1.8860427785491944,2.470269432296753,3.2449511084747313,4.36894537109375,5.870997000961304,7.921976465911865,10.580350434265137,14.047762835693359,18.258941036376953,23.679864143066407,30.070884067993163,37.918256962890624,49.612,54.564,59.924,64.2,68.512,71.936,74.828,77.228,79.284,80.456,81.704,82.768,83.504,84.228,84.708,85.144,85.744,86.14,86.392,86.808,87.26,87.368,87.54,87.932,88.004,88.156,87.924,87.892,87.74,87.48,87.448,86.48,85.972,85.088,83.708,82.216,80.168,77.652,74.732,70.572,66.216,60.96,55.172,49.296,42.88,37.42,32.42,28.828,25.832,23.532,21.028
0.19999999999999996,0.19999999999999996,2.5845509511566163,2.108184506149292,1.7053095486450196,1.404688108139038,1.1791479305648804,0.9994428367233277,0.8688523681640625,0.7781755005264283,0.6949859191465377,0.6483997766113281,0.6075554106140136,0.5638303233146668,0.5382897010231018,0.5214628609275818,0.4969471372127533,0.48174577929496765,0.4642166620349884,0.4532612337303162,0.4409480846214294,0.434809964799881,0.42122350341320036,0.41068308212280275,0.40625171924591064,0.40989128334999086,0.4044436264038086,0.40482556012153625,0.4044784601974487,0.4204748379993439,0.4271195452213287,0.4512544398212433,0.48248678161621095,0.5216694613361359,0.5850222172546387,0.650660548248291,0.7539132515621185,0.8692521180152893,1.0538459647369385,1.259967214279175,1.5746263861465455,2.0249381256103516,2.6843287951660155,3.5475153522491456,4.7957795553588864,6.502630220184326,8.717377538452148,11.655279403686523,15.43953834564209,20.093684603881837,25.81366100341797,32.75075411010742,41.31551409545899,52.64,57.544,62.456,66.736,70.408,73.736,75.984,77.548,79.676,80.528,81.56,82.484,83.484,83.548,84.228,84.68,85.328,85.62,85.864,86.276,86.72,87.064,87.292,87.216,87.772,87.848,87.996,87.812,87.952,87.412,87.072,86.18,85.688,84.572,83.14,81.572,79.224,77.08,73.916,69.696,64.664,59.556,53.728,47.464,41.22,36.072,31.42,28.12,25.188,22.672,20.264
0.24,0.24,2.2326660302734376,1.8187611060714721,1.5001187351226806,1.247785624771118,1.0567305535316467,0.9219168458557129,0.8187157446670532,0.7352158556365966,0.6781191276359558,0.6302054823303223,0.6010462348937988,0.5769990692424775,0.546773688659668,0.531042614402771,0.5110268469619751,0.4980084963798523,0.47904331817626955,0.4691239777946472,0.45451913022994994,0.4504554337024689,0.4287396319770813,0.4248416538143158,0.41630339778900144,0.41924677310943603,0.4071571753692627,0.41120645383834836,0.42099861642837527,0.42535185585021973,0.44429262756824495,0.46106033682823183,0.5010881503105163,0.5477770305252075,0.5962754295158387,0.6703938263511657,0.775018740310669,0.9195551636600494,1.0971417935943604,1.366598034210205,1.7266986685562133,2.231381656455994,2.93563683303833,3.9364733977508544,5.338535348205566,7.190941134796143,9.639109346923828,12.797703779907227,16.935582781066895,22.014263579711915,28.17167459472656,35.87638690429687,45.23472634765625,55.62,60.44,64.844,68.84,72.152,74.696,76.684,78.44,79.568,80.836,81.588,82.2,82.752,83.244,83.684,84.204,84.596,85.036,85.632,85.896,86.492,86.72,87.144,87.232,87.552,87.556,87.544,87.496,87.4,87.072,86.64,85.844,85.164,84.432,82.82,80.668,78.888,75.732,72.604,68.304,63.14,57.72,51.836,45.6,39.672,34.884,30.688,27.216,24.148,21.716,19.408
0.28,0.28,1.9534468131256104,1.6085264664840697,1.3332911429595948,1.1334253866386415,0.97873558177948,0.8661181523895264,0.7873657346343994,0.7211043133544922,0.6764728444290161,0.6363539006900787,0.6041325238609314,0.5881576711463928,0.5649466183042526,0.5474550774765015,0.5297117497253419,0.518441248588562,0.5039621655654907,0.486061105799675,0.4692654823303223,0.46032586683273313,0.4563074117279053,0.43549129138946535,0.4269560695838928,0.42816479950904845,0.4178741841697693,0.4245007463169098,0.4307683013725281,0.44552606163024905,0.46247642094612124,0.48915068572044373,0.5206300702667236,0.5642645211791992,0.6194761196517944,0.7081522751998901,0.8309755598449707,0.9667547923660278,1.2004702505874634,1.470654160194397,1.879261312713623,2.4689074716949464,3.273113564758301,4.363781782989502,5.923683940124512,7.930434730377197,10.651650213317872,14.171981220092773,18.660609346313475,24.13244843811035,30.93134476989746,39.43164724609375,49.58573522583008,58.456,63.092,66.812,70.144,72.852,75.32,76.808,78.256,79.468,80.416,80.956,81.576,81.972,82.732,83.056,83.696,83.92,84.476,85.096,85.452,85.684,86.196,86.788,87.04,87.34,87.136,87.528,87.372,86.972,86.644,86.288,85.532,84.792,83.52,82.172,80.388,77.828,74.84,71.18,66.64,61.312,56.024,49.912,44.144,38.608,33.8,29.464,26.248,23.564,20.908,18.42
0.32000000000000006,0.32000000000000006,1.709926573486328,1.4214768351364135,1.210837319946289,1.0424268644332886,0.9141934168624878,0.8320722474479675,0.7652133060836792,0.7186623667144776,0.6827591386604309,0.6500884103775024,0.6315063720035553,0.6044933934211731,0.5852843996429443,0.5590902999877929,0.556599942817688,0.5357269418525695,0.5241573536872863,0.5023359679555893,0.4861608117485046,0.47174767567634585,0.4647886048936844,0.4562513346672058,0.4396197721672058,0.4400505588340759,0.43680553770065306,0.43625070264816285,0.4392967597961426,0.45072188259124757,0.4749211532115936,0.5012647342681885,0.5469390190315246,0.5864356193161011,0.6602906813430787,0.7689142970848083,0.8869282342147827,1.0518811481094361,1.2851329614639282,1.620863783493042,2.0741716635131837,2.700930096206665,3.6440919374847414,4.870078805618286,6.546688934020996,8.801409654541015,11.81768117248535,15.692759102172852,20.469821665649413,26.49936212402344,33.970912017822265,43.07185071655273,54.31022778442383,61.116,65.004,68.704,71.632,74.396,75.58,77.168,78.056,78.968,79.64,80.248,80.836,81.072,81.996,82.34,82.7,83.336,83.884,84.568,85.268,85.36,85.78,86.352,86.544,86.624,86.764,86.948,86.844,86.908,86.1,85.54,85.14,84.164,82.608,81.1,79.168,76.372,73.576,69.624,65.172,59.3,53.68,48.076,42.124,37.22,32.28,28.776,25.04,22.66,19.82,17.444
0.3600000000000001,0.3600000000000001,1.5430057188415527,1.2895248110198974,1.1035385196685792,0.9810805337619781,0.878649884185791,0.8250155344772339,0.7638496772193909,0.720456941204071,0.6994319759941101,0.6710567220687866,0.6370370434474945,0.6305785039520264,0.6126931126785279,0.5973257459259034,0.5768577890491485,0.5604564202690124,0.5392343322849273,0.5198314657974243,0.5093080867671966,0.49639272764205933,0.4819833723258972,0.4667250242233276,0.4640732291984558,0.4545086918258667,0.4479826685142517,0.44132906697273255,0.4550183286190033,0.4735091093826294,0.49663183362960817,0.5219726521015168,0.5606450166225433,0.6261544766616821,0.703778952960968,0.8079887027740479,0.9532007531738281,1.128631472568512,1.4255463708496094,1.777915811843872,2.31233843875885,3.0511961208343505,4.05385480178833,5.467269660644531,7.355131203155517,9.831674927978515,13.14658352142334,17.32586426940918,22.66345346923828,29.185255864868164,37.36459107177734,47.31525329589844,59.73347866088867,63.004,66.988,70.016,72.464,74.496,75.644,76.764,77.708,78.316,78.756,79.8,79.908,80.44,80.984,81.704,82.04,82.776,83.32,83.848,84.156,84.868,85.228,85.572,85.956,86.524,86.756,86.584,86.452,86.184,85.82,85.5,84.444,83.42,82.072,80.172,78.292,75.248,72.256,67.852,63.096,57.808,52.064,46.12,40.312,35.5,31.368,27.516,24.26,21.556,18.916,16.456
0.40000000000000013,0.40000000000000013,1.3710706164932251,1.197526500930786,1.0516462911987305,0.9444738194274902,0.8645170406723023,0.8097239663124084,0.7731093804740906,0.7383784023857116,0.7210115807247162,0.694305953655243,0.6794718570327759,0.6622564442062377,0.6421325057983398,0.6257128864955902,0.6061102883911132,0.5892778979206085,0.567156019821167,0.548463522567749,0.5347749777793884,0.5117552451324463,0.49866271247386934,0.4841747017288208,0.482171838760376,0.4757017231178284,0.46164225743293763,0.47000401527404784,0.47081335342407227,0.4913835234260559,0.5162631446266174,0.549823640742302,0.5960916402053833,0.66374879529953,0.7444787957000732,0.8619326163482666,1.0111974142074585,1.2518287006378175,1.5484199691581726,1.988683503036499,2.569717663345337,3.364898827896118,4.5622141339874265,6.121978186187744,8.199522203063966,10.979399644165039,14.592676260375976,19.21732571044922,24.970753477172853,32.073261773681644,41.09160594604492,52.16184697631836,65.94754490234375,65.268,68.036,70.66,72.852,74.472,75.3,76.156,77.152,77.352,77.908,78.316,78.816,79.464,80.024,80.504,80.936,81.904,82.556,83.12,83.748,84.316,84.772,85.2,85.588,85.92,86.028,86.176,85.98,85.904,85.136,84.656,83.992,82.916,81.384,79.352,76.724,74.304,70.44,66.188,61.288,55.696,49.88,44.188,39.096,34.076,29.624,26.572,23.596,20.54,17.856,15.128
0.43999999999999995,0.43999999999999995,1.282353698310852,1.1233955196380616,1.0029563774871826,0.9249740236663818,0.8621014412689209,0.8206083486557006,0.7976951224517822,0.7701247693252563,0.7459752083587646,0.7343931081962586,0.7133572616577148,0.6939724566078186,0.6759491061592102,0.6575270183563232,0.6359460050582886,0.6175966805267334,0.5947119061660766,0.5723567898559571,0.5558445884895324,0.5282736354351044,0.5179943908119201,0.5031193511772156,0.4933190385055542,0.48550360517024993,0.4889750651407242,0.48378961334228515,0.49069747029304506,0.505046557674408,0.5357592699623108,0.5793015162181854,0.6313534572029114,0.71092162981987,0.8011306066513062,0.9424509051895141,1.116825717086792,1.3718961967468262,1.7296202293014526,2.2247735290527344,2.882738433418274,3.8474150259399416,5.119018731079102,6.911913939819336,9.197579389343261,12.267092989501952,16.230423675231933,21.27388868652344,27.495471475219727,35.286089908447266,45.422236114501956,57.55963332641601,72.92204573242188,66.152,68.94,71.156,72.564,73.88,74.796,75.476,76.004,76.62,76.54,77.196,77.68,78.176,78.924,79.576,80.18,80.868,81.68,82.384,83.16,83.648,84.06,84.78,85.196,85.432,85.66,85.788,85.6,85.328,84.544,84.076,82.916,81.792,80.096,78.056,75.54,72.364,68.292,63.876,58.992,53.48,47.876,42.512,37.36,32.948,28.96,25.556,22.38,19.416,16.732,14.132
0.48,0.48,1.1932859551239015,1.0756416056060791,0.9840621965408325,0.9230862994194031,0.8862312332248687,0.849482135105133,0.8259580262565612,0.7994538151359558,0.7845383755874634,0.7659862376594544,0.7438859079742431,0.7313171426963806,0.7040243851470948,0.69311708278656,0.6621212586021423,0.6411843613052368,0.6269415286922455,0.5973299258422852,0.5808657588386535,0.5541084718704223,0.543274577255249,0.5231820882415772,0.508831850862503,0.5023308030891418,0.5042537976837158,0.5043926635742187,0.5174253659820557,0.5351379551696778,0.5643117441177368,0.6020637062454224,0.6693293212890625,0.7452789940071106,0.8598794841575622,1.0239155689239503,1.225662797164917,1.5337714428710938,1.9492556470489502,2.4670043380737305,3.26141160118103,4.335271999511718,5.796166176605225,7.713896594848633,10.342916309814454,13.744825659790038,17.961948311157226,23.48377241821289,30.33042408630371,39.1800310925293,50.167744108886716,63.807446794433595,80.6497296044922,67.22,69.332,71.068,72.236,72.948,73.74,74.092,74.576,75.14,75.6,76.184,76.712,77.364,77.776,78.536,79.372,80.108,81.008,81.496,82.344,82.976,83.764,84.244,84.704,84.984,85.108,85.248,84.852,84.708,84.368,83.264,82.716,81.204,79.212,77.052,74.02,70.636,66.512,61.844,56.408,51.192,46.084,40.612,35.648,31.264,27.664,24.384,21.132,18.424,15.424,13.46
0.52,0.52,1.1460824676513672,1.059918570175171,0.9906113954925537,0.9407515757751465,0.9069818741226197,0.8811015371322631,0.8598931532478332,0.8410716590309143,0.8208998604011536,0.8071497802352905,0.7931992799758911,0.7679381706619263,0.7464304474639892,0.7193100080299377,0.6983179625511169,0.674257715625763,0.6492031497001648,0.6277474835968018,0.6013944489479065,0.5824898407363892,0.5664006523513794,0.547390630607605,0.5400289413261413,0.5249501302719116,0.5191518046188355,0.5306460300254822,0.540359315662384,0.5656637813377381,0.5939900052070618,0.6425881085968017,0.7184184242820739,0.80520009141922,0.9475439470291138,1.100859824066162,1.361482239074707,1.695731363067627,2.173452969665527,2.794961929626465,3.6527535705566407,4.872542626953125,6.565879889831543,8.706503133850097,11.565909195251464,15.207487299804688,19.978146169433593,26.015134627075195,33.52042784301758,43.3219901965332,55.33840571533203,70.78599248168945,89.59718075195312,67.576,69.068,70.448,71.36,72.132,72.44,73.064,73.48,73.78,74.284,74.5,75.108,75.98,76.892,77.868,78.428,79.436,80.196,80.916,81.78,82.48,83.148,83.7,84.128,84.512,84.54,84.728,84.716,83.992,83.564,82.58,81.528,79.984,78.14,75.5,72.464,68.888,64.6,59.504,54.332,49.212,44.26,38.664,34.336,30.06,26.692,23.34,19.928,16.984,14.464,12.664
0.56,0.56,1.135085057106018,1.052416062889099,1.0044449892425538,0.962257360420227,0.9375218097877502,0.9243414542007446,0.9063552658843994,0.8854190599441528,0.8683672803878785,0.847767258605957,0.8307584559440613,0.8046640680313111,0.783483794746399,0.758974914150238,0.7339159937858581,0.7088036042022705,0.6749736318969727,0.6527137307929992,0.6317828490066528,0.6094619540500641,0.5783213238430023,0.5696122396087646,0.5507889601325989,0.5438508659553528,0.5469800464820862,0.5570658946418762,0.5753655488395691,0.5988288580131531,0.6394368106460572,0.6922434296226502,0.7750282688808441,0.8902604273033142,1.0270291009902954,1.2434704988861085,1.5060060132598876,1.9050870279312133,2.444757215805054,3.1816017155456544,4.204728720932007,5.600869555816651,7.424195307922363,9.870558491821289,12.968115262451171,16.930363858032226,22.259651300048827,28.738520350952147,37.08336527404785,48.089146853027344,61.6305040625,78.47401123779296,99.72130219726563,67.468,68.872,69.92,70.488,70.684,70.916,71.304,71.848,72.38,72.58,73.244,74.3,75.0,75.66,76.56,77.312,78.468,79.404,80.036,80.968,81.764,82.524,83.264,83.732,83.94,83.924,84.048,83.712,83.32,82.788,81.932,80.392,79.012,76.508,73.904,70.652,66.64,62.0,57.4,52.18,46.984,41.816,37.072,32.744,28.692,25.292,21.832,18.68,15.728,13.424,11.884
0.6000000000000001,0.6000000000000001,1.114040781993866,1.0742365106964111,1.0299534917068482,1.0028910927581787,0.9835924020004272,0.9686906925010681,0.9518315566444397,0.9313880933189392,0.9199092894172668,0.8969563891792297,0.8769142467689515,0.8537421226501465,0.8177926768493652,0.7999637937927246,0.7717577726650238,0.7407451875114441,0.7051669980430603,0.6823207442855835,0.6542818348884583,0.6234907362747193,0.6111009840202332,0.5923476277828217,0.5738151262283325,0.5803965521430969,0.5755795171737671,0.5808946596336365,0.5999595013427734,0.6259363669967651,0.6855883533477783,0.7470932688903809,0.8380907159805298,0.9695858980178833,1.1274809935760497,1.3850601317214966,1.7304695179748535,2.167479115524292,2.778215541305542,3.614587390823364,4.805351131744385,6.306869547119141,8.336939837493896,10.985838037719727,14.496417655944825,18.902224722900392,24.651005395507813,31.924559340820313,41.35873439453125,53.31522197998047,68.4705169921875,87.34358411621093,111.0055518334961,67.164,67.768,68.796,69.252,69.088,69.78,69.664,70.456,70.812,71.376,71.948,72.792,73.712,74.64,75.744,76.668,77.756,78.476,79.564,80.588,81.072,81.864,82.664,82.988,83.356,83.436,83.272,83.216,82.452,81.86,80.604,78.984,77.348,74.964,71.948,68.86,64.412,60.012,55.02,50.092,45.064,39.912,35.324,31.368,27.376,23.948,20.536,17.56,14.792,12.956,11.46
0.6400000000000001,0.6400000000000001,1.1397447814559936,1.0919858069610595,1.062470213546753,1.0419507608413696,1.0367672499465943,1.0162506014251709,1.0051327877807616,0.9766380504989624,0.9733094456100464,0.9440202043914795,0.920877317276001,0.8970999879074096,0.866440951385498,0.8431096822357178,0.8030447533035279,0.7716274603462219,0.7429407708740234,0.7126331402397156,0.6798774053764344,0.6579431076431275,0.6354029166412354,0.6214233625602722,0.5978905486106872,0.6024203669929504,0.5989651920318604,0.6222582464981079,0.6359262198257446,0.6754602728366852,0.7347446655845642,0.8252553708648681,0.9194957419586182,1.071008591079712,1.2769594511795044,1.567916164932251,1.935196397781372,2.448362212524414,3.1570416469573974,4.165762406005859,5.424159316864014,7.184956362609864,9.421736899719239,12.369170237731934,16.16483269165039,21.075331436767577,27.395566610717772,35.450137600097655,45.88820291137695,59.158428039550785,76.16795460083007,97.21860884521485,123.60829666992187,66.08,66.824,67.328,67.508,67.848,68.152,68.256,68.992,68.888,70.168,70.872,71.472,72.516,73.24,74.492,75.688,76.696,77.88,78.672,79.784,80.444,81.424,82.088,82.464,82.564,82.52,82.556,82.288,81.528,80.48,79.484,77.772,75.784,72.888,69.872,66.412,62.28,57.36,52.36,47.768,42.312,38.128,33.848,29.816,26.12,22.756,19.7,16.34,13.692,12.2,11.028
0.6799999999999999,0.6799999999999999,1.161397499923706,1.14376295753479,1.1125967510986328,1.0940357313919067,1.0824262734222412,1.078118867893219,1.0564154359054565,1.0357037029647826,1.023486537513733,1.0038794894218446,0.9704744088554382,0.938109797821045,0.911192860774994,0.8781783857345581,0.8449694301223755,0.8105051741409302,0.775410357093811,0.7393875498771667,0.7017239462280274,0.6779683715438842,0.6656962865638733,0.647171529045105,0.6376293016052246,0.6375663861083984,0.6445229676055908,0.6515026619911194,0.6843509607696533,0.7355309115123749,0.804826736793518,0.8869895343208313,1.017057989730835,1.1970674292755128,1.4409063026809692,1.753547296218872,2.1997104026031495,2.822480331878662,3.6297832110595705,4.709578315963745,6.17815296875,8.130837269134522,10.596016327209473,13.85703799255371,18.116238641967772,23.46851281616211,30.377067843017578,39.3036212084961,51.0291834375,65.8186217578125,84.56504172363282,108.5425951953125,137.63480860351564,65.084,65.328,65.564,65.984,66.092,66.188,66.944,67.24,67.528,68.392,69.064,70.184,71.028,72.544,73.272,74.764,75.748,77.108,78.284,79.292,79.764,80.792,81.1,81.728,81.864,82.02,81.484,81.136,80.428,79.66,77.864,76.204,73.576,71.164,68.008,63.832,59.26,54.916,50.132,45.34,40.756,36.5,32.456,28.744,25.092,21.456,18.268,15.328,13.156,11.756,10.76
0.72,0.72,1.2043144243621826,1.1848115727615356,1.1738809072113037,1.1599536797332763,1.147133377494812,1.133237924785614,1.1111776691436768,1.0970066493034363,1.0714134948349,1.0489577186584473,1.0138897267913818,0.9822869423294067,0.9509398457145691,0.9133467890930176,0.8761176215744019,0.8481809719753265,0.8083963305282593,0.7765387903976441,0.7472348825645446,0.7162953524780273,0.6872414526367188,0.6753786778450013,0.6653196566390991,0.663918090763092,0.6833584351062775,0.6938279506683349,0.7268214478492737,0.7899359046363831,0.8676325972938538,0.9834152675628662,1.1446099557876588,1.3425888678359985,1.6141924207305909,2.013945838317871,2.530293653869629,3.210350731964111,4.182103525009155,5.427979526367188,7.084359498596191,9.252294850921631,11.958550063476563,15.562016581726073,20.18682138366699,26.139145626220703,33.77364739135742,43.71336024291992,56.56764993286133,73.12728108398437,94.6761505078125,120.63437908203124,153.40124838378907,63.608,63.792,63.952,63.9,64.112,64.62,64.744,65.076,65.98,66.944,68.004,69.072,70.072,71.436,72.6,73.756,74.916,75.844,77.172,78.224,79.476,79.992,80.54,80.744,81.212,81.264,80.964,80.404,79.332,78.288,76.424,74.548,71.856,68.708,65.176,61.448,57.16,52.632,47.608,43.036,38.808,34.54,31.084,27.408,23.676,20.34,16.968,14.272,12.268,11.06,10.46
0.76,0.76,1.2461164154434203,1.2310888790130616,1.217333316001892,1.203529151649475,1.2023842545700074,1.1797870525360108,1.1635493375015258,1.1413059317207337,1.1237641598701478,1.0974678052520752,1.067677936859131,1.0210676398468017,0.9916471871948243,0.9506294872283936,0.9081511541366577,0.8760153361129761,0.8327336448097229,0.8013873171615601,0.7816885592651367,0.7408789654159545,0.7189565031051636,0.7047754274654389,0.7113305025672912,0.6987407473945618,0.7194487139129638,0.7433134479618072,0.7913147919464111,0.8628758438491821,0.9587717427253724,1.0923657797622681,1.2827290734100343,1.5115682920646667,1.8736288461303712,2.297593673400879,2.9151427268981935,3.7029793337249757,4.805056116943359,6.215353398895264,8.048810382080077,10.383088776550293,13.492961602172851,17.426923127441405,22.56239065979004,29.024645443725586,37.48444301513672,48.710585012207034,63.34095464599609,81.89476989746093,105.29664792480469,134.84615320800782,170.6277543408203,62.1,62.036,62.404,62.464,62.752,62.828,63.352,64.104,64.7,65.488,66.764,67.896,69.044,70.324,71.592,72.872,74.444,75.352,76.396,77.572,78.82,79.428,79.696,80.34,80.412,80.22,80.036,79.076,78.208,76.568,74.592,72.464,69.46,66.592,62.828,58.812,54.244,50.048,45.472,41.216,36.988,33.184,29.036,25.776,22.036,18.892,15.724,13.4,11.94,10.864,10.284
0.8,0.8,1.2929104998016356,1.2850677752685546,1.2733332200813294,1.2686179375457765,1.2564033220291138,1.2414675925064087,1.218084624443054,1.2005261852645874,1.178461909751892,1.1325413610839843,1.1002666814041138,1.0639663202667236,1.032867282218933,0.9868937277603149,0.9549830693244934,0.9064415681457519,0.8752692571258545,0.8417172198867798,0.8089859340286255,0.7764858025741577,0.7691726365661621,0.7507077593040467,0.7471765749073028,0.7465528739929199,0.7702364638519287,0.8098798203659058,0.8739555953979492,0.9435688449859619,1.0600109696578979,1.2266372662734986,1.4327031325912476,1.7148091511917114,2.1390086443328857,2.6568201725006104,3.369079596405029,4.2739977052307125,5.504787518615722,7.06002102355957,9.150866748657226,11.753172021484374,15.062748510437011,19.47174053588867,24.98064297241211,32.28366613891602,41.85793548095703,54.312668143310546,70.53538956298829,91.46542583251953,117.40998330078125,149.77831067871094,189.4443530810547,60.612,60.536,60.676,61.0,61.172,61.004,61.86,62.548,63.2,64.42,65.364,66.82,67.972,69.46,70.752,72.272,73.328,74.612,75.788,76.728,77.632,78.776,78.776,79.032,79.176,78.868,78.492,77.812,76.34,74.7,72.688,70.38,67.168,63.864,60.192,55.968,51.576,47.14,42.964,39.188,35.348,31.692,27.96,24.26,20.916,17.492,14.888,12.532,11.252,10.428,10.18
0.8400000000000001,0.8400000000000001,1.3534526580810546,1.344047013206482,1.3389814920043945,1.322642427330017,1.3141554946136476,1.294621722793579,1.2743494890594482,1.2557814344406129,1.2157536604309083,1.1860926036834716,1.1456987877082825,1.111965308418274,1.0832519330978394,1.0303154204559326,0.9763758487319947,0.9590095434570313,0.9054634412956237,0.8713703302383423,0.8476327600097656,0.8212539000320435,0.7970481606674195,0.7869320534133911,0.7930989494514465,0.8110304345703125,0.8380803053283692,0.8818792994689941,0.966512777519226,1.052026254386902,1.1824186310577394,1.3843022130584717,1.6580147422599794,1.9875510853576661,2.440066371612549,3.0645850900268554,3.8968334727478027,4.991116222229004,6.311691888122558,8.113762295227051,10.340281026611327,13.291089556579589,16.89905149230957,21.87714121459961,28.050546024169922,36.149503574829104,46.71533221557617,60.63339379882812,78.81821294433594,102.12346196533203,130.8858989111328,167.0902209765625,210.47754878417967,58.764,58.608,58.712,59.024,58.784,59.604,60.24,61.104,62.172,63.02,64.532,65.584,66.744,68.56,70.228,71.0,72.796,74.024,74.956,75.9,76.972,77.672,78.068,78.004,78.108,77.916,76.724,76.224,74.728,72.652,70.508,67.936,64.796,61.152,57.344,52.864,49.184,44.868,41.096,37.196,33.604,30.124,26.644,22.812,19.324,16.204,13.516,11.76,10.712,10.196,9.992
0.8800000000000001,0.8800000000000001,1.4147257920074463,1.398440924835205,1.3872567399978637,1.389752456741333,1.3684773220062256,1.3492681117630005,1.3184624747085572,1.3034449968338013,1.26234744430542,1.2261802684211731,1.1967462085723877,1.1530939155197144,1.1121358958053589,1.0717631917953492,1.0219147876167298,0.9828676618194581,0.954294089050293,0.9200620592498779,0.8783617218589783,0.8555565405654907,0.8480660352134705,0.8422175146865845,0.8455667630958558,0.8709780643081665,0.9043878712844848,0.9559358102035522,1.060133764076233,1.18435750623703,1.3281251694107055,1.561946223449707,1.8696651171875,2.295450219345093,2.831573509101868,3.5553710023498537,4.482640472106934,5.656195739746094,7.264794420166016,9.236535707397461,11.704771068725586,15.007596444702148,19.095099423828124,24.353414683227538,31.33141043823242,40.218504265136716,52.28825172119141,67.97720439208985,87.9986192578125,113.7075947241211,145.87753860351563,185.33354020507812,233.0898438378906,57.12,57.128,57.168,57.408,57.592,58.416,59.104,59.86,61.24,62.008,63.288,64.612,66.084,67.216,68.98,70.476,71.368,72.972,74.212,75.28,75.752,76.572,76.764,77.008,76.832,76.516,75.512,74.24,72.676,70.752,68.036,65.244,61.892,58.032,54.188,50.732,46.644,43.076,39.464,35.368,31.92,28.216,24.564,21.232,17.932,14.932,12.652,11.272,10.54,10.084,9.916
0.9199999999999999,0.9199999999999999,1.4661180955886841,1.4537074787139892,1.455200495223999,1.4387809619903564,1.4250489213180542,1.4033284148788452,1.3805460819625854,1.3547203276252746,1.3105939139556886,1.286142144126892,1.24788060546875,1.2060766077804566,1.1543158755493164,1.1054408794784545,1.0689789543533326,1.0281934601593017,0.9774134194755554,0.9584006259536744,0.9233027357101441,0.9163502047348022,0.9070678392791748,0.9013526218032837,0.9071871252346039,0.935752269229889,0.9859586982154847,1.061165672607422,1.1625546144485475,1.3134190816497804,1.5099582370758056,1.8060610449981689,2.167502569656372,2.6293448332214355,3.303472426300049,4.107963532714844,5.200379116668701,6.5726742686462405,8.310283420715333,10.559348199157714,13.3123631590271,16.850049838256837,21.45833573120117,27.375025502929688,35.087231708984376,45.02524618652344,58.543661772460936,76.01280021728516,98.60526895996094,126.79703206542969,162.4800912792969,205.29360934082032,257.0976611328125,55.784,55.66,55.408,56.04,56.012,56.888,57.44,58.688,59.696,60.644,62.04,63.368,64.964,66.7,68.292,69.54,71.416,72.196,73.408,73.992,74.724,75.4,75.748,75.6,75.392,74.48,74.024,72.44,70.576,68.156,65.464,62.496,58.992,55.32,51.676,47.536,44.064,40.412,36.912,33.424,30.084,26.676,22.984,19.56,16.288,13.7,11.984,10.752,10.384,9.904,9.876
0.96,0.96,1.5120214666748046,1.494569775466919,1.5130178490066528,1.5007859940338135,1.481725227279663,1.4542060543823243,1.4294638058662414,1.3996153024673461,1.3659654649734496,1.3226816621780395,1.2922859211730957,1.2390321880722046,1.1964505945587158,1.1568981067276,1.10089291765213,1.070755544128418,1.0526922832298278,1.0010595640563964,0.9661094815444946,0.9661616597366333,0.955195003528595,0.9662567687225342,0.9876256291198731,1.026761365365982,1.088078217124939,1.173122674369812,1.31608069065094,1.4769580659294128,1.7496618662643433,2.0774843279266357,2.5374049753189087,3.1084069329071045,3.81295605178833,4.7624147779846195,6.022864970703125,7.590396469726563,9.540919507141114,12.015765040893555,15.143581081848145,19.061108568725587,24.135797915649412,30.711216801757814,39.2440208972168,50.55390891845703,65.62586857177735,85.04928431640624,109.89788138916016,141.21380706542968,180.28818790039062,227.1357615625,283.0270890234375,54.268,54.308,54.148,54.448,55.16,55.6,56.2,57.38,58.464,59.672,60.884,62.608,64.144,65.512,67.556,68.436,69.704,71.136,72.428,73.204,73.964,74.264,74.212,74.256,73.88,72.756,71.896,70.252,67.984,65.332,62.452,59.052,55.936,52.5,48.728,45.152,41.684,38.276,34.88,31.608,28.456,24.972,21.536,17.872,14.912,12.692,11.308,10.48,10.112,9.912,9.864
1.0,1.0,1.5756219355773926,1.564419693069458,1.5550567835235596,1.5418474739074708,1.5293334021377563,1.5146853267669678,1.487112615814209,1.452485774269104,1.4088575675201416,1.3685971940994264,1.334381709098816,1.288174900894165,1.2400095230865478,1.2057768284225463,1.162836747970581,1.1079124076461793,1.076708858604431,1.0590570265769959,1.0256551509094238,1.0240545150756837,1.0115940889358521,1.035144452972412,1.0773049715423584,1.1177604724884034,1.2158486631774903,1.3232840269470214,1.4939677017593385,1.720389835357666,1.9917920253753663,2.4022838127136232,2.919057208633423,3.6280464124298097,4.4947772412109375,5.604774146270752,6.95933766494751,8.774427490539551,10.98907944885254,13.69139910308838,17.179755869750977,21.588942220458986,27.255013983154296,34.67249168212891,44.35173099853515,57.00833857910156,73.75468766845704,94.83790510009766,122.61765231933593,156.86399548828126,199.33572636230468,250.1209025097656,311.8177531542969,52.792,52.988,53.04,53.424,53.864,54.308,54.864,56.016,57.584,58.796,60.252,61.352,63.272,64.52,66.044,67.696,69.168,69.992,71.656,72.196,72.908,72.724,72.764,72.672,71.864,70.908,69.308,67.54,65.436,62.72,59.804,56.02,52.432,49.34,45.52,42.272,39.28,36.248,32.64,30.104,26.572,22.688,19.24,16.288,13.632,11.996,10.648,10.252,9.932,9.832,9.744


==> figures/vis_landscape/s0/results-31.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,5.342524777526855,5.047222825469971,4.763190904846192,4.566998774108887,4.326162301483154,4.133190716247559,3.963244613113403,3.8024305656433106,3.6490414923095704,3.5099248359680177,3.3864852473449707,3.2474439488220215,3.1222851627349852,3.021558031463623,2.912222795715332,2.8001196058654787,2.7219446237182616,2.629274286193848,2.541510182571411,2.4609858979797363,2.3865309350585937,2.3320645959854125,2.276815118865967,2.2281224098968506,2.181804754180908,2.1516250629425047,2.1196524005889894,2.1013320893859864,2.086131154937744,2.090242966308594,2.085080801963806,2.0825094062805176,2.1006006814575193,2.1141392153930663,2.1415469511413576,2.1696749194717406,2.1934182022094726,2.231207233657837,2.2663304544067384,2.3036163621520998,2.3632028246307373,2.4180888390350344,2.5125779438781737,2.5807995628356935,2.6624806100463867,2.7741620239257814,2.901112961654663,3.0312882920837403,3.1949436433410643,3.3498898901367187,3.5381293251037595,24.82,26.396,27.384,27.54,28.792,29.52,30.148,30.8,31.86,32.04,32.512,33.396,34.004,34.276,34.536,35.868,35.74,36.228,36.692,37.6,37.792,38.324,39.048,39.288,39.604,39.816,40.016,40.46,40.036,39.992,40.108,39.896,39.216,39.244,39.0,38.652,38.204,37.592,37.272,36.928,36.268,35.468,34.956,33.712,33.512,32.132,31.632,30.304,29.032,27.632,26.548
-0.96,-0.96,5.267750672912598,4.958607046356201,4.689964483947754,4.450525611114502,4.25042304901123,4.052926466064453,3.8650420297241213,3.710511732635498,3.5634557063293455,3.408753963546753,3.2675660221862795,3.1370969096374512,3.016738163604736,2.8897950666809082,2.7956213452911376,2.688002838973999,2.5931922911834717,2.4978270058441163,2.4208917903900145,2.327765970993042,2.272950087738037,2.199231266784668,2.1458880170440673,2.0936200604248048,2.0618955613708496,2.0154517892837522,1.9940231270599365,1.9636948101425171,1.9565237229156494,1.9485635251235962,1.9440681122589112,1.9414574801635742,1.9475626022338868,1.9727079009246826,1.9820710437774658,1.9974167098236084,2.017684751663208,2.0492989922332763,2.08715513420105,2.1194990048217774,2.178329688568115,2.2320976818466187,2.2976052265167235,2.374785715408325,2.4649444757843018,2.558180062561035,2.6876671131896974,2.81180326171875,2.9541040293884278,3.129370185470581,3.3384027070617677,25.656,26.224,27.588,28.404,29.256,30.58,31.22,31.58,32.192,32.896,33.552,34.268,34.592,35.772,35.84,36.416,37.136,37.664,38.32,38.892,39.476,40.104,40.352,41.244,41.468,41.984,42.46,42.248,42.316,42.82,42.628,42.712,42.792,42.348,42.304,41.896,41.72,41.348,40.736,40.684,39.724,39.292,38.424,37.912,36.824,35.956,34.424,33.232,32.016,31.144,29.096
-0.92,-0.92,5.178877342376709,4.8506491139221195,4.603338026885987,4.3633782569885255,4.131572558746338,3.9402590725708007,3.7828478660583498,3.604275927429199,3.428389379196167,3.312966357269287,3.156996472015381,3.013498669586182,2.913571284942627,2.7745355684661863,2.674880352935791,2.568342387008667,2.449248606414795,2.3800258354949952,2.284155973739624,2.2119894395446775,2.156916664352417,2.063071671791077,2.028066266479492,1.97725912399292,1.9354736194229125,1.89370043800354,1.8768488204956055,1.8512794644165038,1.839187107849121,1.808804663963318,1.7976873196792602,1.8081411386871338,1.8116414558410645,1.809798251953125,1.8246173123550415,1.842383317642212,1.8553546695327758,1.882471834373474,1.9132905882263183,1.9346159950256347,1.974512585220337,2.0217225970458985,2.1018945906066895,2.161361449127197,2.247560863342285,2.3538537644195556,2.466614207458496,2.601209532852173,2.75132102684021,2.933687224960327,3.1332151780700683,26.244,27.052,28.292,29.172,29.9,30.976,31.468,32.692,33.54,33.58,34.876,35.328,35.776,36.692,37.308,37.86,38.92,39.368,40.192,40.948,40.996,42.272,42.524,43.324,43.728,44.564,44.536,44.972,45.228,45.58,45.548,45.752,45.668,46.188,45.744,45.38,45.588,44.944,44.74,44.48,44.088,43.752,42.608,41.94,40.852,39.628,38.552,36.816,35.784,33.584,32.048
-0.88,-0.88,5.077653905944824,4.769940752410888,4.486158795928955,4.2516951979064945,4.042824361419678,3.8683271549987794,3.6881054763793943,3.5085302320098877,3.33470602394104,3.19587856880188,3.0184797147369387,2.9134004490661622,2.7897516838073733,2.653718750076294,2.557780932998657,2.446124461517334,2.3442095333099364,2.2440352922058104,2.175826066894531,2.095980171508789,2.0195220736694335,1.9482693198394776,1.8999638861083985,1.8459290114593505,1.8187881287002563,1.7692546604156494,1.7435959879302978,1.7335360809326172,1.7015143532943726,1.7005373843002318,1.692778638381958,1.6679572434997558,1.6837898959732056,1.6857860598754884,1.6918024364852906,1.6948081017303467,1.7004207284545898,1.714889143218994,1.737741808013916,1.7767025513458252,1.801351294403076,1.8379886447906495,1.9056179070281982,1.9628545962524413,2.034860882797241,2.1447238710021974,2.262701170501709,2.378884721298218,2.549150965194702,2.7269469915771483,2.922891797027588,26.456,27.88,28.68,29.832,30.76,31.3,32.44,33.208,34.32,34.964,35.944,36.276,36.896,38.332,38.604,39.444,39.788,41.56,41.384,42.98,43.352,44.336,45.024,45.932,46.22,46.808,47.536,47.864,48.42,48.388,48.704,49.236,48.768,48.64,49.1,49.088,49.268,49.288,48.908,48.28,48.244,47.748,46.988,46.44,45.936,44.084,42.696,41.384,39.4,37.248,35.812
-0.84,-0.84,4.977997014007569,4.658727931365966,4.40428537322998,4.154186080856324,3.947062325134277,3.749278377838135,3.5367608480072024,3.392337357330322,3.2154100872802736,3.078252298812866,2.9210697148132323,2.7981246517944336,2.675025038909912,2.549674074859619,2.437583536453247,2.313067164001465,2.2324731341552733,2.126523438415527,2.0454813637542726,1.9743363707733155,1.8971663413238526,1.8344918198776246,1.7777124130249022,1.7380585388946532,1.6871786294937134,1.661708991317749,1.632096166000366,1.5984661032104492,1.5837090672302245,1.577626836051941,1.5567156926727295,1.5495974850082397,1.5488908823394776,1.560523924598694,1.532984665412903,1.5379330470466614,1.5515806439208983,1.5621416464996338,1.582362529258728,1.6041772338485718,1.6243650957489013,1.6650025665664674,1.7170965199279786,1.775664218788147,1.856747414932251,1.9539151626586915,2.0564975848388674,2.187439794692993,2.342124153366089,2.5100972897338867,2.709769798812866,27.152,28.388,29.708,30.588,31.524,32.48,33.552,34.336,35.196,36.152,36.748,37.68,38.492,39.432,40.48,41.408,41.912,43.164,44.32,44.588,45.988,46.816,47.24,48.492,49.132,49.848,50.552,50.848,51.44,51.264,52.032,52.384,52.472,52.672,53.404,53.376,53.336,53.332,53.136,52.996,52.84,52.164,51.88,50.864,49.752,48.152,47.068,45.588,43.144,41.08,39.304
-0.8,-0.8,4.8810743087768556,4.572040647888183,4.293435132751465,4.0619474508666995,3.839763115539551,3.630443328399658,3.441264035797119,3.27150772857666,3.099954402923584,2.9490642373657225,2.8229809310150147,2.6802152422332766,2.5529603434753416,2.4225092951965332,2.310226401977539,2.202153964767456,2.107186552581787,2.015631005935669,1.9345199994659423,1.8431809075164796,1.7836069049072265,1.7265499911499023,1.6649332666397094,1.6245013256835938,1.569849118423462,1.5439872570037843,1.5157295693206787,1.4842421676635742,1.4681936365509034,1.448774077835083,1.4360477543258667,1.4350529079818726,1.41710744140625,1.419040100326538,1.4061373261642456,1.411259546737671,1.409527954940796,1.4233880339431764,1.4287384982299804,1.4459438620376588,1.468753702583313,1.5011233350372315,1.5602085099029541,1.598551343536377,1.678605559616089,1.760899816017151,1.8784630755615235,1.989317471961975,2.1566767999267578,2.330611335144043,2.5330182833862303,28.028,29.092,30.148,30.792,32.548,33.456,34.264,35.496,35.972,37.344,38.288,39.056,39.932,41.184,42.192,42.832,44.324,44.948,46.132,47.336,48.464,49.344,50.412,50.988,52.212,52.448,53.556,54.108,54.704,55.032,55.384,55.552,56.492,56.304,56.656,57.008,57.404,56.936,57.16,57.184,56.992,56.728,55.656,55.184,54.16,52.864,51.352,49.16,47.384,44.872,42.652
-0.76,-0.76,4.7970877491760255,4.451937088775635,4.210859407196045,3.956845017166138,3.7168868225097658,3.530830960845947,3.3582304570770263,3.15078729057312,3.010263980178833,2.8357489006042482,2.698226744003296,2.5521917748260496,2.407075615081787,2.3030248259735107,2.1848720874404908,2.0805992375183107,1.9702722299957276,1.8881946746063232,1.8020724590301513,1.729614484024048,1.6599203925323487,1.5990611044311522,1.5447882479095458,1.5180417770004273,1.4640865805435181,1.4389762750244142,1.405398126296997,1.380196866874695,1.3605449704742432,1.3426471702194214,1.3160799792480469,1.3030305910491944,1.3043790474319459,1.2868761657333374,1.277917759513855,1.2779219290924073,1.2777973160552978,1.2747955423736572,1.2938909861755372,1.2938948678970337,1.3277568996429443,1.346231430015564,1.3794627927398682,1.4477317482757568,1.5095518321990966,1.5923976573181153,1.7009154420852661,1.8233877824020386,1.964172968902588,2.14709303565979,2.385599677200317,28.404,29.876,31.12,32.052,33.276,34.488,34.992,36.52,37.284,38.472,39.548,40.448,41.968,42.788,44.124,45.044,46.232,47.416,48.496,49.804,50.856,52.424,53.548,53.652,54.952,55.436,56.564,56.888,57.508,58.164,59.128,59.184,59.48,60.048,60.628,61.084,60.936,61.364,61.032,61.352,60.76,60.804,60.58,59.4,58.284,57.24,55.588,53.756,51.56,48.992,45.58
-0.72,-0.72,4.671045467071533,4.347894728851318,4.107508325958252,3.843645090942383,3.6249812466430664,3.417111757736206,3.2030370069122314,3.0231487400054933,2.8670922829437258,2.7233856829071046,2.56115004447937,2.4102143148040773,2.292068159942627,2.1752360095214844,2.0500066583251955,1.9556762014389037,1.8516317234802246,1.7606495848846435,1.6750990015411378,1.6133717524719238,1.5444612678909302,1.4855155646896363,1.4396784755325318,1.400647297592163,1.3570302166748047,1.317343337059021,1.2975303772735596,1.2711164382171631,1.2520176007080077,1.2355617741775513,1.2223695303726196,1.1954908680725098,1.183249956226349,1.1760854786300659,1.1633152071762085,1.1475867888259887,1.1530823695755006,1.143960897216797,1.1563306871414185,1.1588593993377685,1.1827851572418213,1.2044958535766601,1.2464894816207885,1.290929270439148,1.3566564948654174,1.4426377812957765,1.5404906889343262,1.6608178750419618,1.8207730654907226,2.0050178074645997,2.2258704440689088,29.204,30.92,31.42,33.14,34.356,35.58,36.648,38.0,39.016,39.996,41.24,42.804,43.732,44.92,46.16,47.552,48.852,50.072,51.212,53.004,53.876,54.996,55.996,57.068,58.108,58.904,59.488,60.316,61.252,61.432,61.976,62.612,63.472,63.504,64.324,64.824,64.928,65.056,65.452,65.164,64.924,64.66,63.9,63.4,62.056,60.908,59.104,57.204,54.84,52.364,48.624
-0.6799999999999999,-0.6799999999999999,4.595426543426513,4.275554857635498,3.9778791720581053,3.7149449059295656,3.496726470031738,3.2967191024780274,3.0759379933166504,2.9100700563049315,2.731299545516968,2.562888034896851,2.437222845077515,2.2848821017074585,2.159929115524292,2.0523109393310546,1.9210204920196534,1.8234529719543457,1.7298252111816406,1.6389614880371093,1.5649813072967529,1.5031561713790893,1.4402318612289429,1.3766930720520019,1.3351840928649903,1.282479314994812,1.25256875289917,1.223022495880127,1.1953850461959838,1.1747714278411865,1.154443673248291,1.1238808861541747,1.1105440574264527,1.0890086664962768,1.0716808106613158,1.0528755599212647,1.0501926458740234,1.0368608358383178,1.0388337660980225,1.0378884000015258,1.03441771900177,1.0436687662887574,1.0570573377990722,1.0807367554855347,1.1170447676849364,1.1618192098999023,1.224620185394287,1.3014815126800536,1.3985876036071778,1.5329117101669312,1.6860135833740235,1.8732161596679688,2.0961799834823607,29.868,31.208,32.744,34.04,35.544,36.624,38.196,39.276,40.4,41.8,43.012,44.488,45.632,46.844,48.548,49.988,51.54,52.676,54.124,55.168,56.472,57.76,58.952,60.456,61.324,61.656,62.76,63.488,63.92,64.956,65.212,66.016,66.44,67.4,67.56,68.1,68.348,68.392,68.76,68.724,68.488,68.516,67.92,67.224,65.96,64.476,62.836,61.024,58.096,55.492,51.784
-0.64,-0.64,4.465345482788086,4.1388275605773925,3.8541492695617676,3.602668073425293,3.3799293678283693,3.1527995741271972,2.9699263455963134,2.7804623463439944,2.608452826766968,2.4301156436920164,2.314970090179443,2.1682709391784667,2.038299944114685,1.912966392364502,1.795618016281128,1.6927880474472046,1.5996324993133544,1.531696148147583,1.4511157160186767,1.3882243677520751,1.3353412592697143,1.281762239265442,1.2376237906646728,1.180460870475769,1.1551755781555175,1.127077474861145,1.093722698059082,1.0678947953033446,1.0482028923416138,1.0288507978439332,1.01155301197052,0.9944993333435058,0.9728711745071411,0.9566743198776245,0.9482322391891479,0.9409520417404175,0.938659281425476,0.9342127476882934,0.9319975095748901,0.9370142580986023,0.9579954613113403,0.9729386559104919,1.008451664352417,1.0514134483909607,1.1027147876358032,1.1780246252059936,1.295992827758789,1.3999622428894043,1.5697832564926149,1.7761215355682374,2.0068034308624267,30.452,32.368,33.748,35.432,36.944,38.236,39.176,40.84,42.116,43.832,44.488,46.412,47.736,49.412,51.12,52.612,54.26,55.32,57.288,58.456,59.528,60.832,61.772,63.46,63.732,64.944,65.94,66.372,66.976,67.812,68.44,69.2,69.64,70.204,70.696,71.136,71.384,71.68,71.612,71.696,71.892,71.4,71.012,70.388,69.344,67.908,65.628,63.596,61.048,57.896,53.956
-0.6,-0.6,4.339696335144043,4.038780627593994,3.757254110183716,3.4818827333068847,3.2371586346435546,3.0158931318664552,2.8351564698028566,2.6423616706848145,2.474069103164673,2.314191874008179,2.1732590464782713,2.038415510559082,1.8847623100662232,1.783378208618164,1.6683732799530029,1.5774155892944335,1.5035060623931884,1.4129851560211182,1.3307165171051025,1.277500290184021,1.2206909439468383,1.1705708909225463,1.1346211992263795,1.0999295840263366,1.0603027172851562,1.0276088663864136,1.0008233639526367,0.9809321260452271,0.9592783312797546,0.9339578042793274,0.9220750283432007,0.8897708156967163,0.8891851281929016,0.8696116244125366,0.8520044269752503,0.84240797996521,0.8411373147201539,0.8351642868232727,0.8377607917404175,0.8481536175918579,0.8568720621299744,0.8835787212371826,0.9150031304550171,0.9588441517448425,1.0153931506729126,1.1021380230331421,1.1959752885055541,1.320675544204712,1.480995740737915,1.6764941802215576,1.939843367652893,31.74,33.556,34.956,36.156,38.212,39.468,41.476,42.272,43.916,45.356,47.036,48.832,50.488,52.1,54.048,55.316,56.852,58.276,60.42,61.488,62.632,63.944,65.176,66.172,67.3,68.18,68.62,69.388,70.352,70.9,71.248,72.424,72.264,72.864,73.648,74.064,74.328,74.708,74.644,74.508,74.58,74.096,73.524,72.944,72.028,69.952,68.316,66.104,63.628,60.012,56.536
-0.56,-0.56,4.250017858123779,3.9427738851928713,3.614866457977295,3.357794038467407,3.108195439300537,2.886912661819458,2.70229345413208,2.5066011990356447,2.3342276984024046,2.1554928118515013,2.0294572778701783,1.895310661239624,1.7559478308868408,1.6416990441894532,1.5514031056594848,1.4624188423538207,1.375652119140625,1.2985311038970948,1.2344801320648193,1.1748267247009276,1.1185222817230225,1.0843627922439576,1.0336479153442384,1.014552431640625,0.9803904374313355,0.9429031781768799,0.9125826142120361,0.9022830783462524,0.8694991569709778,0.851086153049469,0.8307896176910401,0.8118173387145996,0.7958127494621277,0.7794443957519531,0.7646922697830201,0.7578806334686279,0.7563224102020264,0.7550972631454468,0.7571520455551147,0.7624440403556824,0.7805653063392639,0.8000809151649475,0.8473412885856628,0.8809047848129272,0.9453488813400268,1.0203112878417968,1.1135449466133118,1.249356918296814,1.4053584410858155,1.607454845046997,1.8836482837677002,32.42,34.228,36.104,37.46,39.304,40.92,42.38,44.44,46.18,47.944,49.56,50.876,53.324,54.816,56.616,58.288,59.796,61.248,62.736,64.628,65.684,66.832,67.904,68.588,69.772,70.996,71.652,72.108,72.892,73.616,73.788,74.772,75.164,75.948,76.132,76.62,77.088,77.024,77.048,76.948,76.764,76.204,75.564,75.092,73.692,72.544,70.46,67.928,65.164,62.08,58.204
-0.52,-0.52,4.125458943481445,3.8015277685546875,3.480356372680664,3.2297580713653566,2.9749511179351806,2.7589064121246336,2.563528616333008,2.3719380628204347,2.189230054321289,2.0249613591003417,1.900820896949768,1.7557699982070922,1.6330589185333253,1.5219061932754516,1.4234392602920531,1.3412071295928956,1.259892131652832,1.1907382300186158,1.1299060457229615,1.0798092404937745,1.031317956600189,0.9923307749938964,0.9542136421585083,0.9157815588378906,0.8906588013458252,0.8667464894676209,0.8372538051986694,0.8109922027969361,0.800118359298706,0.7793136375045776,0.7520128210830689,0.7437777782440186,0.7219186902236938,0.7086137662506103,0.701932220172882,0.6909696183967591,0.6868101032781601,0.6873003812026978,0.6834647961807251,0.7079624047851563,0.7131228345680237,0.7391922022628784,0.770515527458191,0.822127668762207,0.8788357652282714,0.9666854404067993,1.0633969776916503,1.206083867301941,1.3652755495452882,1.5763139211273194,1.8618382578277588,33.396,35.376,37.132,39.064,40.856,42.436,44.452,46.464,48.26,50.292,51.564,54.08,55.732,57.84,59.64,61.452,62.928,64.788,66.076,67.288,68.596,69.456,70.716,71.764,72.472,73.088,74.08,75.0,75.408,75.92,76.636,77.264,77.56,78.268,78.28,78.592,78.936,79.068,79.412,78.784,78.98,78.3,77.756,76.76,75.636,73.824,72.296,69.768,66.972,63.344,59.564
-0.48,-0.48,4.002594659729004,3.6752594261169436,3.3751213415527346,3.083515992279053,2.845107864456177,2.6238548888397215,2.413429709854126,2.241282774734497,2.059535193824768,1.8920111673736573,1.7472207538604736,1.6347042804336547,1.5031061142349242,1.4031140814208984,1.3081658643722534,1.2251171404266357,1.1581534107208251,1.101558645172119,1.0406258818817138,0.9877688302803039,0.9474905776977539,0.9153357279586792,0.8769339446640014,0.8485952008056641,0.8179849662399292,0.7849158920383453,0.769556805896759,0.7438695619964599,0.7223624788475037,0.7047204849433899,0.6873612594413757,0.6659693580436706,0.6557339086341858,0.6457415169143677,0.6393898191070556,0.6318993215370178,0.6238512833213806,0.620963736782074,0.6336879174423218,0.6429826587295532,0.6626092341423034,0.6857090643501281,0.7269504318904877,0.7747202245140076,0.840188290977478,0.9190163920402526,1.0235887150382996,1.167321996383667,1.349419018573761,1.5719654544448853,1.8577140282821656,34.364,36.64,38.296,40.532,42.884,44.264,46.992,48.112,50.616,52.616,54.388,56.308,58.688,60.524,62.588,64.164,65.604,67.42,68.876,70.044,71.024,72.052,72.864,73.992,74.464,75.884,76.284,77.228,77.884,78.184,78.696,79.48,79.836,80.08,80.504,80.624,81.244,81.116,80.888,80.948,80.656,79.852,79.256,78.216,76.876,75.368,73.788,70.572,68.028,64.336,60.616
-0.43999999999999995,-0.43999999999999995,3.8905351628112794,3.537699571838379,3.221996576461792,2.955027747192383,2.6971293711090087,2.4603546659088136,2.2571880517578125,2.0834235032653807,1.9114897192382811,1.756100199394226,1.6214289729309082,1.5000533707427979,1.392300733947754,1.2824118609428405,1.2059890613555908,1.1254908031368256,1.0586437220954894,0.9986372139167785,0.9454548321151733,0.8994582930755616,0.8652740311431885,0.8282885035133362,0.800850789680481,0.7684633373355866,0.7440084569168091,0.7127156347084045,0.697144205532074,0.6764632375717163,0.65526395570755,0.642374573097229,0.6254556110286713,0.6075419417190552,0.6004889739227295,0.5915725944137573,0.5814955351257324,0.5773656623649597,0.573167144241333,0.5788826170349121,0.5899709516143798,0.6002497976779938,0.6243630912399292,0.645048471031189,0.6926192629623413,0.7431032703208923,0.8106897744369507,0.896565523853302,1.0192148719406129,1.1733559539031981,1.3704205411529542,1.6067893828582764,1.9239089357757568,35.684,37.596,40.056,42.176,44.696,46.5,49.316,50.96,53.04,55.412,57.06,59.592,61.44,63.54,65.176,66.788,68.796,70.38,71.42,72.6,73.692,74.592,75.512,76.412,77.072,78.064,78.392,78.9,79.908,80.452,80.588,81.364,81.692,81.944,82.368,82.272,82.628,82.576,82.26,82.18,81.696,80.984,80.26,79.036,77.92,76.248,74.028,71.716,68.468,65.268,61.16
-0.4,-0.4,3.7646833489227296,3.4016015129852293,3.0896767945861816,2.8103455921936034,2.5472677268981934,2.352759674720764,2.124816375350952,1.9487186016464233,1.7589183267593385,1.6230657926177978,1.489718087272644,1.3757826197433471,1.274242933921814,1.1834282508087157,1.1002588066864014,1.0323177996444701,0.9765778644752502,0.9146693938541413,0.8698058615493774,0.822432157278061,0.8019639791297912,0.7611735136032104,0.7350683769607544,0.7128445706272125,0.6810754487991333,0.6600759458732605,0.6437335470199584,0.6200381348609925,0.6062851201438904,0.5954638114356995,0.573618231124878,0.5609769211387634,0.5506864482307434,0.539960758304596,0.5375615928268432,0.5327910115242004,0.5305556178283691,0.5422966994476318,0.5576945941925049,0.5633287076377869,0.5891824481868744,0.6282537382507324,0.6685883910369873,0.7241517394638062,0.792716198348999,0.9020172380638123,1.023852745628357,1.1870371730041505,1.4161538718032838,1.6771204344940185,2.021344958534241,36.316,39.048,42.024,44.012,46.26,48.328,50.892,53.092,56.24,58.012,60.164,62.568,64.44,66.184,68.416,69.824,70.92,72.732,73.888,75.172,75.74,76.84,77.412,78.16,79.26,79.748,80.172,80.876,81.276,82.004,82.544,82.748,83.02,83.416,83.6,83.48,84.1,83.58,83.34,83.46,82.72,82.004,81.116,80.052,78.78,77.112,74.724,72.288,69.1,65.14,61.12
-0.36,-0.36,3.6480424713897706,3.2894667246246336,2.9549909482574463,2.673160552749634,2.411836118850708,2.1886014807510374,1.9812017436981202,1.7988386707305908,1.6408623009490966,1.495963856239319,1.3657293323516846,1.2500504802322387,1.1672535401535034,1.0772805306243896,1.0076419432067871,0.9368906256484986,0.8817244116210937,0.8269206984329224,0.7986109208297729,0.7580849171066284,0.7299780237579345,0.6922649420547485,0.6702973803901673,0.6454887462043762,0.6216496627044678,0.6070173140907288,0.5859925618553161,0.5702302116966248,0.5557064668655396,0.539129531288147,0.5278639793586731,0.5148689959716797,0.5037125903892518,0.5040099177742005,0.49937440114974974,0.4938464276027679,0.5024509221839905,0.520668388633728,0.5286642823791504,0.5499997806358338,0.5704249814987182,0.6073166826820373,0.6670606512451172,0.7234458596611023,0.8108718148994446,0.9202054732513427,1.0621122901153564,1.2389305546569824,1.4734428044891357,1.7561861471939086,2.1475504296875,37.712,40.88,43.096,45.724,48.332,50.824,53.716,56.116,58.5,60.836,63.188,65.32,66.964,68.876,70.704,72.16,73.888,75.356,76.308,77.056,77.968,78.78,79.432,80.352,80.892,81.388,82.22,82.664,83.072,83.612,84.052,84.284,84.904,84.72,84.896,84.944,84.844,84.524,84.424,84.048,83.444,82.828,81.736,80.692,79.128,77.252,74.824,72.124,69.012,65.312,61.232
-0.31999999999999995,-0.31999999999999995,3.4901475756835936,3.132956709442139,2.8074441793823244,2.5132262298583985,2.2753739555358887,2.0495295421600344,1.833961563911438,1.6563972443389892,1.5061917016220092,1.367173127632141,1.2561334232330321,1.1473426768112183,1.062331740951538,0.9827386962127685,0.9119722276496888,0.8597740079116821,0.8072175597763062,0.767121023979187,0.7297943767547608,0.6971482995223999,0.6649390441703796,0.6382622581100463,0.6194803062725067,0.5947974063110352,0.57324021402359,0.5506249258708954,0.5385063137626648,0.525344773311615,0.513453186621666,0.4988474760055542,0.49751796816825866,0.4760630346107483,0.4760683254146576,0.47408868492126466,0.4708472721672058,0.4741923186445236,0.48179503095149995,0.488527312707901,0.511628762845993,0.536032570514679,0.5670776003265381,0.617090427865982,0.6691307577705383,0.7434579564094543,0.8369683424758911,0.9621886626625061,1.1212310012054443,1.3226321054458618,1.582617067489624,1.919418543395996,2.3203377560424805,39.2,41.952,45.06,48.088,50.42,52.844,56.092,58.876,61.268,63.54,65.728,68.132,69.948,71.296,73.512,74.496,75.98,76.972,78.172,79.016,80.092,80.716,81.12,81.6,82.664,83.376,83.856,83.848,84.328,84.668,84.996,85.636,85.484,85.756,85.912,85.8,85.424,85.488,85.104,84.532,84.1,82.92,81.96,80.536,79.04,77.1,74.68,71.688,68.64,64.568,60.628
-0.28,-0.28,3.3571903384399415,2.9761756488037108,2.672284145126343,2.3900266362762452,2.124853590965271,1.908145666694641,1.7128375818634034,1.5521758099746703,1.393139827041626,1.260364814414978,1.1532225143051147,1.0394528846740723,0.9694444954299927,0.8967405362319947,0.8367149649810791,0.790513837928772,0.7478563536643982,0.6986584840202331,0.6799103193473816,0.6354617222976685,0.6160684180831909,0.5945680208778381,0.569989672908783,0.5497234413146973,0.5317220162773132,0.5223080323791504,0.5089202579116822,0.49186628299713137,0.47640715448379517,0.4644268761253357,0.46232624814987183,0.4545917248916626,0.4501842976951599,0.44640800843715667,0.44825801675796506,0.45465196780204775,0.46450283449172974,0.4847502394866943,0.5017350679397583,0.5413020950317383,0.5706465168571472,0.6193786468887329,0.6920481985473633,0.7735334820747376,0.893674550075531,1.0212875704956055,1.2035027911376952,1.4178734352493285,1.7338378272247315,2.0863633225250244,2.5525326171875,40.544,44.0,46.54,49.764,52.876,55.54,58.464,60.68,63.992,66.384,68.396,70.788,72.444,74.3,75.424,76.684,77.972,79.168,79.98,80.964,81.556,82.072,82.94,83.416,83.86,84.24,84.78,85.192,85.608,86.02,86.06,86.124,86.388,86.372,86.692,86.36,86.372,85.74,85.472,84.78,84.224,83.16,82.056,80.596,78.656,76.444,74.356,71.304,68.032,64.228,59.948
-0.24,-0.24,3.236913143157959,2.8672529887390135,2.5515785151672365,2.2353759394836428,1.9932216467285155,1.7713921064376832,1.5711486318588257,1.4069215770339967,1.269639580345154,1.1451692893600465,1.0517961926651,0.9632982978439331,0.8933553828811646,0.8288876507949829,0.7775622742652893,0.7232340366744995,0.682794522743225,0.6518576824760437,0.6202379912567139,0.5970974880981446,0.5725016516113282,0.5536806002998352,0.5292850906467438,0.5183986457824707,0.4961778133201599,0.4805495069885254,0.46752107152938843,0.4579672103977203,0.4504938345718384,0.4424432307434082,0.43574340061187744,0.4321974602127075,0.4329048384284973,0.4297221244621277,0.43469482419967653,0.4477318452644348,0.4530354300022125,0.4850475615882874,0.5086838291931153,0.5434186856174469,0.5915257813644409,0.65603600730896,0.736386483707428,0.8254537617874146,0.9560804939651489,1.1327464894294739,1.3119350638580323,1.586443581237793,1.896448362007141,2.308563606567383,2.850431122894287,41.86,45.448,48.652,52.172,55.012,58.392,61.212,64.044,66.792,68.96,70.944,72.876,74.6,75.944,77.332,78.648,79.852,80.848,81.588,82.2,83.12,83.512,84.328,84.544,85.084,85.58,85.812,86.336,86.568,86.78,86.812,87.072,87.112,86.996,87.132,86.744,86.784,86.188,85.476,84.86,84.052,83.136,81.904,80.004,78.22,76.088,73.52,70.26,67.184,63.532,58.728
-0.19999999999999996,-0.19999999999999996,3.0956308381652833,2.707259607620239,2.3892094680404665,2.1132767455291748,1.865838674468994,1.6455479154205321,1.4526787087249755,1.310165789794922,1.1659759712219238,1.061403874320984,0.9721975846099854,0.8841354602050782,0.8267664331817627,0.7615643957901,0.7083616778182983,0.6734000993537903,0.6388325158119201,0.603970244102478,0.5751156243133545,0.5581112965488434,0.5332537593078613,0.5170743870735168,0.4997546593046188,0.4819409731292725,0.46740125081062317,0.45957954097747805,0.4398806008529663,0.4369343643569946,0.42702178354263304,0.42189160091400146,0.4161791843795776,0.4217021489715576,0.42435751030921937,0.4258143317222595,0.4319216683769226,0.44702608231544494,0.4623480585479736,0.4962157857608795,0.5257645297813416,0.5829256093597412,0.6298206491184235,0.7068787058639526,0.791078747253418,0.9177984397125244,1.0688272840881348,1.2387331408309936,1.4806771641159058,1.7765304132080078,2.136394354362488,2.5931411183166504,3.1985486161804197,44.06,47.636,50.94,53.856,57.46,60.432,63.856,66.196,69.344,71.348,73.232,75.212,76.528,78.056,79.432,80.62,81.496,82.46,83.032,83.508,84.196,84.82,85.408,85.684,86.08,86.348,86.872,87.148,87.14,87.232,87.636,87.46,87.488,87.456,87.3,87.236,86.952,85.996,85.816,84.66,83.624,82.66,81.076,79.26,77.204,75.152,72.432,69.228,65.736,62.04,57.32
-0.16000000000000003,-0.16000000000000003,2.989179666671753,2.5769558374404906,2.279524526748657,1.9685684646606445,1.7369936594009399,1.5216116818618775,1.3551014974212647,1.2072244062042237,1.087658766670227,0.9811040298843384,0.8831112067985535,0.8216471956634521,0.7548855407714844,0.7060982845878601,0.6594680106067657,0.6189721969413757,0.5897888701057434,0.5606930914640427,0.543579441833496,0.5143083198451995,0.4929506379890442,0.48859025238037107,0.4656786315917969,0.448345648021698,0.4416625066375732,0.4300735212802887,0.42037074146270753,0.41505970052719116,0.4077733458518982,0.40558965898513794,0.4045747418403626,0.4049623913192749,0.41468746133804324,0.42198302339553834,0.44287482897758484,0.4611784579086304,0.48050694858551024,0.5187995343208313,0.567171765422821,0.6104038779878617,0.6796171622276306,0.7716238368797302,0.8807872858428956,1.0208395614624024,1.1974530683898925,1.4061641636657716,1.6660998127365112,2.0077524076843263,2.4312826779937744,2.9726758121490477,3.6052242767333986,45.452,49.444,52.696,56.892,59.676,62.752,65.76,68.756,70.804,73.432,75.392,76.868,78.6,79.616,80.964,81.948,83.016,83.516,83.96,84.904,85.368,85.692,86.432,86.852,86.844,87.204,87.516,87.724,87.896,87.964,87.928,88.04,87.828,87.724,87.28,87.112,86.576,85.944,85.28,84.332,83.34,81.92,79.984,78.416,76.104,73.596,70.784,67.928,64.384,60.152,56.212
-0.12,-0.12,2.881086777038574,2.4747214709854126,2.156562344970703,1.8735179932403565,1.6318058389663697,1.4298141930770873,1.265676187362671,1.1217374261665345,0.9949765034484863,0.9105886969375611,0.8229948848342895,0.7692639642333985,0.7060560362720489,0.6580769201087951,0.6122515144443512,0.5769119966030121,0.5508133470344544,0.5248877934265137,0.5066620145225524,0.48822957258224486,0.470893783493042,0.46086913086891174,0.4443771224021912,0.43388510707855227,0.41797932911872865,0.41445047197341917,0.41233905168533325,0.402786176404953,0.40542926641464233,0.3962782529354095,0.4040030047273636,0.40865947840690614,0.41597559200286865,0.43639068389892577,0.4483620483398438,0.47274433396339416,0.5142245611381531,0.5501298615074157,0.6018690831756591,0.6692254899311065,0.7554780005836487,0.8498692028045655,0.979351400642395,1.1659356052780152,1.3564670505905152,1.6131114769744872,1.9170786574554444,2.314674015350342,2.7758424284362793,3.3635057917785645,4.112604157714844,46.892,51.188,54.924,58.456,62.068,65.38,68.04,70.652,73.508,75.26,77.216,78.62,79.992,81.224,82.348,83.552,84.064,84.832,85.344,85.94,86.272,86.62,86.856,87.428,87.68,87.764,87.86,88.424,88.216,88.248,88.152,88.2,87.86,87.668,87.464,86.828,86.148,85.72,84.704,83.972,82.24,81.044,79.304,76.992,74.936,72.324,69.572,66.084,62.604,58.68,54.42
-0.07999999999999996,-0.07999999999999996,2.7313925253295896,2.3731219301986695,2.0416436604309083,1.7694218664169312,1.5420026919937133,1.3438969363403321,1.1880529331588745,1.0504296828460693,0.9372313436889649,0.8509045112609863,0.7704261241722107,0.7112269690132141,0.6663308934020996,0.6240200483703613,0.5694666059875488,0.5413097826194763,0.5193189261293412,0.5015400488853454,0.4767820711517334,0.46363015516281125,0.4539585105329752,0.43372129905700685,0.4263569065761566,0.4185930252742767,0.40575339862823484,0.402170017747879,0.3946975656604767,0.3979153968715668,0.40064908864974974,0.4007908125209808,0.40267576224803925,0.4196768779373169,0.4302104306030273,0.4530262165212631,0.47660414536476137,0.5145441097450256,0.5528402528190612,0.6008204030942916,0.6707989228916168,0.7527955719947815,0.8589008027839661,0.9702393577575683,1.1402257719421387,1.3429779273605347,1.5670960201644897,1.8575634089660644,2.2123977433013917,2.6681160678100584,3.2078279814147947,3.8467663972473143,4.6568578073120115,48.884,52.744,56.868,60.408,64.056,66.996,69.84,72.768,74.904,76.66,78.776,80.196,81.336,82.516,83.548,84.488,85.116,85.52,86.136,86.64,86.892,87.416,87.456,88.0,88.148,88.148,88.72,88.432,88.612,88.484,88.484,88.244,87.876,87.564,87.124,86.484,85.968,84.988,84.108,82.688,81.308,79.796,77.676,75.536,73.244,70.584,67.48,64.432,61.016,57.204,52.796
-0.040000000000000036,-0.040000000000000036,2.633854400291443,2.2572588442230224,1.9101848907852172,1.677947268295288,1.4518654917144775,1.259310143814087,1.0949478800582886,0.9799907622528076,0.8732081240653992,0.7894318796157836,0.7230320992469788,0.6777236498355865,0.6210734918117523,0.5803601312637329,0.5478486735343933,0.5280350011825562,0.5002698269367218,0.48091785556793215,0.45589398443222046,0.44714595407485963,0.4353945027732849,0.4269433404350281,0.41547815578460695,0.4106576947021484,0.40662963488578796,0.39807925176620484,0.3935133386254311,0.3905930223941803,0.4068590816879272,0.41128255591392515,0.4229612243461609,0.4371431216573715,0.45470940740585325,0.4832386987876892,0.513453141541481,0.5589780336380005,0.6010690488624573,0.6771835336780548,0.7566325408935547,0.8554758834457398,0.9865517143821716,1.130802177810669,1.3182272004318236,1.5521228454589844,1.8576859861373902,2.178921550178528,2.611653549346924,3.116792578430176,3.708452788391113,4.447777592773438,5.314465887298584,50.076,54.58,58.816,62.2,65.86,69.2,72.204,74.224,76.772,78.668,79.996,81.672,82.46,83.628,84.608,85.256,85.788,86.28,86.916,87.36,87.684,87.824,88.236,88.136,88.424,88.348,88.488,88.78,88.32,88.524,88.116,87.92,87.728,87.14,86.58,85.952,85.3,84.2,82.692,81.668,80.14,78.4,76.096,73.652,71.052,68.428,65.548,62.192,58.86,55.048,50.732
0.0,0.0,2.5433157525634766,2.1834206980896,1.8509921920013428,1.5841993949127198,1.3802469927597045,1.1935067469406129,1.040224432144165,0.9287364008140564,0.8395364073944092,0.7546254909515381,0.6944485733604431,0.6481678985023499,0.5905733686542511,0.5632585698127747,0.5303235825347901,0.5028801105976105,0.484366570110321,0.46519360424518585,0.4522519327545166,0.44079796861648557,0.43033456189632413,0.4188122492980957,0.40773343873977663,0.40904792833328246,0.4074897297620773,0.40538441557884214,0.4101596243286133,0.40559124082565307,0.40942455286979673,0.42983930877685544,0.44651554872512816,0.46873154253005983,0.4896464986038208,0.5364528126621246,0.5630069587135315,0.6321617553424835,0.6888871904945374,0.7799541941452026,0.8778303045463562,0.9985919216537475,1.1517451797485352,1.3281506726837158,1.566134573020935,1.8393359407043457,2.151752028503418,2.565178279724121,3.054795578842163,3.619898268661499,4.27740211730957,5.124694599914551,6.143128245544434,51.924,56.012,60.06,63.992,67.24,70.516,73.576,75.908,77.852,79.904,81.144,82.284,83.732,84.344,85.016,85.668,86.372,86.868,87.34,87.684,87.696,88.136,88.556,88.348,88.66,88.564,88.692,88.608,88.556,88.156,88.0,87.532,86.952,86.424,85.844,85.144,84.132,82.7,81.612,79.992,78.328,76.372,73.972,71.692,69.276,66.368,63.26,60.152,56.96,53.052,48.432
0.040000000000000036,0.040000000000000036,2.468067544288635,2.1075677694702146,1.7880706416320802,1.5278350853347777,1.3263478791046142,1.1468927487564087,1.0035592286300659,0.8794873671531678,0.8070405220413208,0.7267549167251587,0.6631682320785522,0.6276377808761596,0.5832070353126526,0.5377959492111206,0.5174747222900391,0.4850344260549545,0.4760569517326355,0.4589117830467224,0.44757959518432616,0.4340368092727661,0.4253043069076538,0.41780393692970275,0.41533566082954404,0.40984294567108154,0.41246086004257204,0.4081210013771057,0.41459102938652037,0.42640601503372194,0.44160654878616334,0.45583985746383665,0.4770838684654236,0.5076208775520324,0.536567272014618,0.588262562828064,0.6417445747852325,0.7092785572528839,0.7914663677215577,0.8947494389724732,1.0218693949127198,1.1810470452499389,1.3724342491531372,1.5873495639801025,1.8537722676849364,2.1623823408508303,2.568578039588928,3.043229336395264,3.5631937198638917,4.248232280883789,5.029354163360596,5.920151082458496,7.048019249420166,52.94,57.488,61.416,65.36,69.256,72.052,74.856,77.288,78.988,80.88,82.044,82.996,84.248,85.236,85.876,86.528,86.864,87.524,87.644,87.996,88.316,88.368,88.46,88.508,88.528,88.772,88.684,88.588,87.964,87.868,87.432,87.124,86.244,85.832,84.904,83.936,82.728,81.532,79.892,78.108,76.452,74.068,71.928,69.356,66.796,64.096,61.16,57.98,53.884,50.544,46.2
0.08000000000000007,0.08000000000000007,2.4111014631652834,2.041161979904175,1.7461519261932372,1.4869821530914307,1.2761720556640626,1.1267735633468627,0.9719420301055908,0.8640652498626709,0.7755371089935302,0.7186558985233307,0.6599488133239746,0.6022827864170075,0.5695633366012574,0.5353042246055603,0.5163441327095032,0.485489769821167,0.46864831785202027,0.4626194538021088,0.44679733171463015,0.44212830383300783,0.4345785408401489,0.42529680688858035,0.42431153465271,0.4207099693489075,0.4294685512447357,0.42742715341567994,0.4345375249481201,0.4553359916496277,0.47237428867340087,0.4945468584108353,0.5255294945716857,0.5662411842012406,0.6077503490447999,0.6710093318939209,0.7459130057144165,0.8097177237510681,0.9351049683952332,1.0522613850975036,1.2065436043548583,1.3874987761306763,1.6186641173934937,1.8996453725433349,2.2244503289413453,2.57050013092041,3.047659152145386,3.5890541825866698,4.192297510528564,4.985418658905029,5.833849335784912,6.8691224331665035,8.138398444213868,54.496,58.752,62.736,66.548,69.876,72.808,75.872,78.016,79.788,81.316,82.692,83.992,84.556,85.48,86.392,86.908,87.156,87.548,87.912,87.928,87.988,88.42,88.5,88.548,88.536,88.388,88.332,87.824,87.872,87.324,86.724,86.036,85.704,84.716,83.536,82.5,81.28,79.744,78.188,76.228,74.36,71.824,69.508,66.964,64.404,61.4,58.668,55.032,51.872,47.808,43.548
0.1200000000000001,0.1200000000000001,2.371476657104492,2.021470916671753,1.7105819425582887,1.4786507897567749,1.2574715288925171,1.0907033842849732,0.9577247959709168,0.8622088653373718,0.7611798546218872,0.7010072215461731,0.6538426842689514,0.6031134785079956,0.5685335636997223,0.5332500831031799,0.5100517562103272,0.49240790857315064,0.4792072228050232,0.4617959811592102,0.45335504748344424,0.4478704367637634,0.4478862177801132,0.4432231421089172,0.43769862146377564,0.44168294191360474,0.459808125295639,0.4624009561395645,0.4857019321060181,0.5002839237213135,0.5179634886741639,0.5550020577812195,0.5876592563247681,0.6421032013893128,0.7039550109529495,0.7729604576492309,0.871401817741394,0.9641471691226959,1.107771074256897,1.2584220947647096,1.443506806869507,1.6795282457351686,1.9483295513153076,2.2614542148971557,2.6773424980926515,3.0911299913024903,3.614322597427368,4.229595186767578,4.960949494323731,5.816543672027588,6.791487477722168,7.96665705444336,9.342848604431152,55.284,59.512,63.536,67.552,70.732,74.196,76.452,78.46,80.368,81.924,83.108,84.432,85.06,85.924,86.46,86.684,87.296,87.628,87.8,87.944,88.088,87.976,88.172,88.156,87.76,87.94,87.564,87.236,86.872,86.492,85.9,85.104,84.044,83.376,81.92,80.892,79.224,77.744,75.752,73.716,71.712,69.464,66.624,64.652,61.584,58.996,55.832,52.772,49.06,45.168,41.08
0.15999999999999992,0.15999999999999992,2.3657963731384277,2.0160841751861573,1.7026629681396483,1.4497779843902587,1.2566419610214234,1.096377751312256,0.9621015679168701,0.8661534884262085,0.7822527261543274,0.7084718553161621,0.6587676797628402,0.6153580205917358,0.5861956400871277,0.559437734451294,0.5269402134895325,0.5039011281967163,0.49018412994384764,0.4852051284337044,0.47831653957366943,0.46701829693317415,0.46221715270996094,0.46435125918388365,0.4666269884300232,0.4760264748764038,0.49136228761672973,0.5036743065547943,0.5296755655956268,0.5483256059837341,0.5834161030960083,0.6318435524559021,0.6768398491859436,0.7464703406715393,0.8177870054244996,0.9043988474655151,1.0203702311611176,1.1412944303512573,1.3188231191635131,1.5184454915618897,1.7549460620117188,2.0183789906311036,2.3708387398910524,2.742303045730591,3.17387185836792,3.732390427093506,4.318210144348145,5.048218170471191,5.873239015197754,6.816254977722168,7.870328497924804,9.22509429260254,10.802445529174804,56.036,60.28,64.484,68.42,71.228,74.344,76.532,78.736,80.4,81.62,83.228,84.076,84.828,85.728,86.228,86.66,87.164,87.204,87.532,87.816,87.84,87.828,87.876,87.76,87.552,87.332,87.024,86.464,85.956,85.416,84.628,83.672,83.02,81.724,80.32,78.988,77.068,75.316,73.132,71.44,68.828,66.44,64.168,61.424,58.688,55.468,52.86,49.56,46.048,42.42,38.184
0.19999999999999996,0.19999999999999996,2.3910831275177,2.0172637422943116,1.7092701683044433,1.483122829055786,1.2627307930755616,1.107723984375,0.9763993087768554,0.8817463292121888,0.7977064537620544,0.7209930803108215,0.6710744585037232,0.6300880206108094,0.5952083561325073,0.5609698365783692,0.5475724147796631,0.5279944096183777,0.511515329322815,0.5115653418636322,0.5054451058387757,0.4999478465747833,0.49762626983642577,0.50771458319664,0.5134684258460999,0.5172122761440278,0.5379196634292602,0.5593218644332886,0.5929504069519043,0.6229530944156647,0.6632738993453979,0.7382869942474365,0.7825906448554992,0.8703306170845032,0.970005889968872,1.085754210510254,1.2204112928009032,1.381965313987732,1.5843403855514526,1.8416096592712403,2.0996663986206054,2.4396335887908935,2.8451503115463255,3.2985292197418214,3.8400561685180663,4.470528627471924,5.173911788787842,5.959572246627808,6.925283345794678,7.975069457397461,9.230644398498535,10.687705399780274,12.350883789367677,56.236,60.552,64.9,68.34,71.808,74.352,76.804,78.76,80.504,81.944,83.168,84.016,84.768,85.676,85.868,86.528,86.916,87.108,87.084,87.296,87.36,87.464,87.296,87.028,86.64,86.3,85.996,85.5,85.0,83.916,83.264,82.06,80.892,79.484,78.056,76.568,74.776,72.5,70.5,68.324,65.924,63.884,60.936,58.404,55.896,53.196,50.204,46.872,43.164,39.764,35.78
0.24,0.24,2.4060583601379393,2.059895305404663,1.7650842013931274,1.5161264236068726,1.2921233512496948,1.1496022119903564,1.0106206476974486,0.9145612541007996,0.8513667439079284,0.7658711197662353,0.6979850101947784,0.65897232837677,0.6296696632575989,0.6025871827697754,0.5747269799613952,0.5572922553634644,0.5580034083890915,0.5447831999206543,0.5375399153709411,0.5462063324737548,0.5347242998886108,0.5485943074607849,0.5710152607536316,0.5828990067672729,0.599476473236084,0.6341208892250061,0.6679663860321045,0.7264812510490417,0.774355319480896,0.8621101038360596,0.9428078933334351,1.0483550318050385,1.1701342002868653,1.3036524462890624,1.4809952215194702,1.6968612260627747,1.956863714981079,2.241879562911987,2.56246776512146,3.0036008882904053,3.4653415057373045,4.0159964962768555,4.629259861984253,5.342519762039185,6.169636807250977,7.0650755383300785,8.086782321472167,9.332073949890137,10.773341184082032,12.376175527954102,14.237601719360352,56.512,60.788,64.544,68.184,71.456,73.812,76.556,78.512,79.796,81.58,82.984,83.752,84.4,85.172,85.66,86.148,86.132,86.304,87.0,86.656,86.8,86.756,86.276,86.144,85.868,85.3,84.88,83.98,83.208,82.464,81.328,80.104,78.556,77.328,75.636,73.548,71.672,69.792,67.596,65.228,63.052,60.324,57.86,55.108,52.652,50.232,47.092,43.828,40.608,36.664,32.96
0.28,0.28,2.492483128814697,2.1219889960479734,1.8240098727035523,1.5758083238220215,1.3662161040115357,1.2062151243591308,1.0777003374099732,0.963733458442688,0.8840120886611939,0.8079887572669983,0.7470903631210327,0.7160797871494293,0.6768932809352874,0.6412301432418823,0.6245208143043518,0.613612692527771,0.5880184215545654,0.5915107690429687,0.5974059375190734,0.5904067688179017,0.5968344278144836,0.6198979978561401,0.6364662607192993,0.6663102264404297,0.6902279449081421,0.7303828353309632,0.7828865471458435,0.8399002370071411,0.9221220049285889,1.0143326485061646,1.1256866797637939,1.2514655946731568,1.403708186855316,1.5764163070678712,1.821428573074341,2.0557215771484376,2.3735361519050597,2.71834791557312,3.1527534745025636,3.634655229034424,4.1903195917510985,4.817970870819091,5.576059789123535,6.365315930175782,7.342489435729981,8.366844859924317,9.57825318939209,10.90513272567749,12.424404808044434,14.277979257202148,16.381096745910643,56.732,60.588,64.072,67.872,71.008,73.624,75.684,77.892,79.668,80.804,82.192,82.844,83.872,84.44,84.912,85.212,85.244,85.764,85.82,85.944,85.84,85.436,85.32,84.948,84.46,83.912,83.188,82.448,81.488,80.38,79.0,78.036,76.54,74.616,72.928,70.888,68.62,66.764,64.076,62.12,59.924,57.152,54.584,52.444,49.616,46.86,43.804,40.692,37.84,34.064,30.68
0.32000000000000006,0.32000000000000006,2.572397622375488,2.22539928237915,1.9362181506347655,1.6827722763061523,1.4620051377868652,1.29742184135437,1.1523754320144652,1.043873860244751,0.9538333826637269,0.884726173210144,0.8217719784927369,0.7797103165435791,0.7400298199272156,0.7067803954315186,0.6843570733737946,0.6658303505325317,0.6594268849372864,0.6669478715324402,0.6655713073396683,0.6671274593353271,0.6859574890518189,0.7009220052337647,0.731241298942566,0.7702711347961426,0.8134681374740601,0.8698148937797546,0.9335586999130249,1.008146156539917,1.1092765592193603,1.230449403114319,1.339984086151123,1.5115886906433105,1.7259357378005982,1.9345341814804078,2.2139610189819336,2.5164485024261474,2.907971743545532,3.3422456544494628,3.8536876748657227,4.416122719268799,5.064963416290283,5.824408138885498,6.648468739929199,7.562143800048828,8.653595274658203,9.867620180664062,11.166614300842285,12.688064429016114,14.436188519897462,16.442722142944337,18.69494773376465,56.36,59.924,63.48,66.68,69.716,72.684,74.892,76.984,78.572,79.812,81.308,81.948,82.848,83.64,84.14,84.452,84.62,84.66,84.636,84.636,84.56,84.352,83.756,83.256,82.6,82.112,81.316,80.26,79.308,77.992,76.884,75.148,73.436,71.684,69.712,67.712,65.624,63.312,60.956,58.708,56.236,53.872,51.904,49.048,46.384,43.868,40.924,37.748,34.844,31.58,28.328
0.3600000000000001,0.3600000000000001,2.7269300367736817,2.3819072305679323,2.0539568117523195,1.7838482368469237,1.5735493140792847,1.4110758635139464,1.2777058101654053,1.1423707286834717,1.0446867138671876,0.9679358651924134,0.912742343082428,0.8570654576301575,0.8139261079025268,0.7916761869430542,0.7657335757064819,0.7546380507850647,0.7422529959869385,0.7426308029651641,0.7514500863647461,0.7650636188507081,0.7896042984390259,0.8148497336959839,0.851498796749115,0.9028526569080353,0.9424585318374634,1.0324913141250611,1.1024643453979492,1.225937791404724,1.3417477025604247,1.477919501953125,1.6776333683013915,1.882864100227356,2.0878362901306153,2.384481346054077,2.7297281660461428,3.124559723587036,3.5558155712890627,4.062883848724365,4.665199224319458,5.369043981628418,6.105745897369385,6.975677669677735,7.9390430067443845,9.020305396881103,10.205077318115235,11.592542244873046,13.048030954589844,14.730673473510743,16.614807881469726,18.766850428466796,21.375171158447266,55.536,58.972,62.516,65.972,68.76,71.184,73.468,75.664,77.004,78.832,79.784,80.704,81.716,82.26,82.644,82.992,83.272,83.456,83.188,83.024,83.172,82.416,82.364,81.3,81.072,80.112,79.264,77.932,76.648,75.4,73.64,71.988,70.584,68.488,66.284,64.316,61.904,59.828,57.324,55.412,52.992,50.864,48.172,45.932,43.26,40.204,37.648,34.948,31.984,29.176,26.368
0.40000000000000013,0.40000000000000013,2.9094180506896974,2.5338647594833374,2.2023776390075684,1.9460310774993896,1.7295987379074096,1.538043496284485,1.4013813519668579,1.245322055015564,1.175230768623352,1.1021433115005492,1.0163026250457763,0.9614118960475921,0.9124611289978027,0.8962073911285401,0.8734214976882935,0.8572484028053283,0.838854300403595,0.8586531210327149,0.8524871750831604,0.891410595626831,0.9143305290031433,0.9482569701576233,0.9980539981460571,1.0637008402633668,1.1320758226776122,1.2293676523971557,1.3391724362945556,1.4753819220542908,1.6303891744232177,1.805870421218872,2.0325453282928465,2.2641325467681885,2.5962549738311766,2.938339210662842,3.3243719665527345,3.804108007965088,4.32959282836914,4.972753237915039,5.693563324737549,6.438615869903565,7.359441103515625,8.305735442962646,9.385093234863282,10.67658254486084,12.043560207519532,13.492992496643067,15.169993911437988,17.03648891296387,19.200755481567384,21.568611584472656,24.336015756225585,54.444,57.776,61.56,64.4,67.164,69.82,72.292,73.952,75.612,76.912,78.444,79.216,79.976,80.832,81.092,81.576,81.732,81.524,81.736,81.556,81.244,80.656,80.16,79.568,78.82,77.54,76.624,75.248,73.96,72.444,70.824,69.04,67.136,65.084,62.72,60.568,58.728,56.508,54.288,52.184,49.528,47.364,45.008,42.392,39.888,37.38,34.98,32.284,29.684,27.156,24.544
0.43999999999999995,0.43999999999999995,3.1207279055786135,2.7710407625579836,2.42119085647583,2.1605168730926514,1.9094925004577636,1.7190314268112183,1.5430725801086427,1.4267019817352296,1.309755502166748,1.2334309231948852,1.1403174983596802,1.1090642586135864,1.0539836809921264,1.0246966936874389,0.9922553669166565,0.9801811490631104,0.9834924969100952,1.0049082567214966,1.0095254710197448,1.0515907139205933,1.0780505249404908,1.1253101795196534,1.2012560750198364,1.269495259399414,1.3676114879989625,1.495434355659485,1.6263982225036622,1.7942942672729492,1.9733935557556153,2.226406078567505,2.4753114208984375,2.80369603805542,3.1551001960754395,3.5910559490203857,4.101569331054687,4.655598189544678,5.289147997512817,6.017005440368652,6.839965901641846,7.762903815002441,8.737798512573242,9.85492994720459,11.195133829956054,12.558785052490235,14.052656331176758,15.726503186950683,17.579021860351563,19.65228627258301,21.99518682434082,24.625923044433595,27.605374439086916,53.072,56.52,60.152,62.472,65.204,67.852,70.488,71.936,73.716,75.324,76.444,77.304,78.308,78.736,79.484,79.704,79.896,79.928,79.572,79.288,79.04,78.624,77.676,77.228,75.856,74.988,73.708,72.304,71.02,69.312,67.308,65.788,63.684,61.46,59.232,57.216,55.176,52.984,51.02,48.516,46.58,44.22,41.668,39.424,36.944,34.736,32.052,29.916,27.356,25.588,22.888
0.48,0.48,3.3685350981903075,3.0132930256652832,2.648269484329224,2.3581804218292235,2.144126316070557,1.9272545353698731,1.7427409125518798,1.6264357418060302,1.4923770561599732,1.4007230480957031,1.3269051176452638,1.2635102200317383,1.2036200755310058,1.1960206465911865,1.1747809109115601,1.140962289428711,1.1538350267791748,1.1721370258331298,1.199750887145996,1.2268483977127076,1.2878155042266846,1.3377743479919433,1.4475298838043213,1.5439728486251831,1.6722769345855713,1.8184632199859618,1.9929613396453858,2.1705544455718995,2.4312475109863283,2.718220081977844,3.0643622202301026,3.424956673660278,3.8651604528808594,4.404878977050782,4.969607261505127,5.6609890048217775,6.416245242462158,7.275372219390869,8.214087736816406,9.266190791625977,10.456279259643555,11.732520524902343,13.099414653930664,14.616561161499023,16.403915102539063,18.22132157897949,20.267864590454103,22.608965211791993,25.038881524047852,27.934018375854492,31.336270549316406,52.096,55.16,57.972,60.98,63.08,65.724,68.568,69.764,71.712,73.064,74.22,75.24,76.216,76.444,77.0,77.532,77.688,77.568,77.176,77.448,76.552,75.988,75.096,74.18,73.18,71.736,70.524,69.084,67.296,65.804,63.896,61.908,59.8,57.732,55.94,53.696,51.616,49.516,47.304,45.14,42.988,40.94,38.788,36.34,34.104,31.976,29.724,27.548,25.692,23.7,21.26
0.52,0.52,3.6533454301452637,3.2960994734954836,2.9401829174804686,2.6523406229400637,2.3978017247772216,2.1607126968383787,1.9900052759552003,1.8501111204528808,1.7180392797470092,1.6115932950210572,1.525754457321167,1.4694913235473632,1.4081318658447266,1.3830993630599975,1.3701757416725158,1.3586441566467284,1.3629777724456786,1.3864044107055664,1.4154467714309693,1.487783638420105,1.5390957289886475,1.6024371002197266,1.7311790544891357,1.8742696208953857,2.0250565077972413,2.1965275479125976,2.425845959625244,2.6775122958374022,2.976942007598877,3.3472088359832766,3.76681743850708,4.194788610916138,4.757542257843018,5.354614052886963,6.058433417816162,6.863546273956299,7.706425265808106,8.728163342437744,9.803609431762695,11.06599761352539,12.358492557983398,13.769767572631835,15.356952748413086,17.143190135498045,19.049888651733397,21.0621756439209,23.297166470947264,25.755600653686525,28.5058296484375,31.568639213256837,35.22502001708985,50.86,53.208,56.392,58.636,61.344,63.624,65.716,67.648,69.16,70.812,71.952,72.956,73.648,74.204,74.44,74.816,75.016,74.904,74.896,74.06,73.748,73.28,72.236,71.076,70.188,68.568,67.052,65.592,63.844,61.936,59.992,58.296,56.276,54.112,52.324,50.532,48.352,45.804,44.136,41.712,40.004,37.624,35.604,33.66,31.516,29.696,27.724,25.924,23.78,22.344,20.588
0.56,0.56,4.0232934927368165,3.593690994720459,3.250884380722046,2.948003064727783,2.701720383911133,2.454529295654297,2.287582377319336,2.138051514930725,1.9837254048919677,1.8549718388366698,1.7634209603881836,1.717813334274292,1.659085965538025,1.6330793897628784,1.6268389960479737,1.6261175552368163,1.621354566345215,1.6526766564941406,1.7076503245544434,1.7809810165786744,1.8644946351623535,1.9664590322875977,2.113712262496948,2.268921975708008,2.469336170578003,2.6912711099243163,2.9482432120513917,3.2491142171478273,3.648020531463623,4.083414176483155,4.564259036941528,5.122027044219971,5.798533801422119,6.494234851226807,7.284063135375977,8.251285697631836,9.259230415649414,10.379307044677734,11.664126964111329,12.99814537109375,14.576699770202637,16.160363560180663,17.90479146118164,19.87886456176758,21.94874079223633,24.24980714416504,26.633087940063476,29.271943321533204,32.4094215045166,35.61138550720215,39.46486563842773,48.424,51.652,54.324,56.912,58.952,61.34,63.152,64.72,66.824,68.048,69.34,70.088,71.252,71.684,71.688,72.2,72.268,72.24,71.576,71.096,70.616,69.956,68.956,67.732,66.236,64.976,63.676,62.052,60.108,58.304,56.34,54.56,52.728,51.004,48.912,46.476,44.9,42.808,40.876,38.892,36.728,34.728,33.044,30.98,29.216,27.516,25.936,24.128,22.584,21.084,19.56
0.6000000000000001,0.6000000000000001,4.3746182194519045,3.9646941284942625,3.625964859466553,3.3189459230041503,3.0381156816101074,2.818172018661499,2.6242413832092284,2.4185068983459472,2.3066374894714357,2.187155341567993,2.081939695663452,2.0059598737716673,1.970068630065918,1.940273800430298,1.9207929808044433,1.9321775420379639,1.947140175819397,1.9951018480682372,2.0370354693603514,2.170294228363037,2.256170950241089,2.3915251620483398,2.5547183861541747,2.769421563796997,3.0143075665283203,3.2994912664031983,3.608529299926758,4.023198019332885,4.479730188903809,4.9917625601196285,5.581258254699707,6.241743491973877,7.016654986877441,7.8179073687744145,8.817091329956055,9.813649119262696,11.014875733337403,12.354631515197754,13.786173855590821,15.278518643188477,16.98107748748779,18.83938068786621,20.785091224975584,22.936481831665038,25.21618334838867,27.748427741699217,30.329754603881835,33.241714837646484,36.36126558959961,39.970172637939456,44.23249510253906,47.2,49.876,51.912,54.388,56.34,58.468,60.452,62.416,63.82,65.16,66.356,67.3,67.968,68.328,69.152,69.22,68.908,68.836,68.66,67.932,67.248,66.144,65.588,64.192,62.76,61.308,59.84,58.052,56.336,54.548,52.708,51.092,48.964,47.34,45.34,43.512,41.528,39.524,37.772,35.84,33.888,32.22,30.624,28.668,27.168,25.388,24.204,22.764,21.244,19.98,18.56
0.6400000000000001,0.6400000000000001,4.794847441253662,4.368938663635254,4.038647298049927,3.707526160583496,3.4442755181884768,3.194955955505371,2.9894603675079345,2.804558208351135,2.6575683367156984,2.5350511598205565,2.4356987995910644,2.3455540628051756,2.3137414491271975,2.2873755807495115,2.2596933041381835,2.2726159692001344,2.3187660831832884,2.3871343341827393,2.469916599884033,2.6036862745666505,2.740310249786377,2.8971530171203614,3.1284330641937257,3.3771918312835694,3.657253581237793,4.028211413574219,4.394996776123047,4.876667854614258,5.405738045349121,6.020612314147949,6.767455277404785,7.537867321472168,8.4249130128479,9.393113750915527,10.482845213012695,11.721018450317382,13.056256481323242,14.567686653442383,16.20521238128662,17.94426282714844,19.80654449584961,21.923966467895507,24.0091501763916,26.33385898498535,28.808973693847655,31.608002376708985,34.46225755126953,37.511260842285154,41.04609205810547,44.76133645751953,49.150890125732424,45.26,47.492,49.924,52.056,54.132,56.116,57.852,59.496,60.956,62.128,63.028,64.136,65.064,65.448,65.848,65.8,66.016,65.576,65.22,64.796,63.868,62.7,61.604,60.388,59.136,57.56,56.236,54.3,52.936,51.328,49.264,47.484,45.744,43.976,42.516,40.324,38.616,36.368,34.656,33.136,31.292,30.04,28.396,26.664,25.244,23.844,22.836,21.468,20.42,19.148,18.14
0.6799999999999999,0.6799999999999999,5.255974716796875,4.841544635925293,4.4736886277771,4.1547838931274415,3.847847464904785,3.5945384063720702,3.4006062471008303,3.2249213957977294,3.0621723086166384,2.955634047088623,2.821612149581909,2.770215917510986,2.713742283782959,2.7061772315216066,2.6955718644714355,2.7260963747024536,2.7804957579040526,2.853781464996338,2.9947033097076416,3.1072210998535157,3.2844752906036376,3.524018498535156,3.769915616531372,4.067486518630981,4.437482661285401,4.856781651306152,5.33979468460083,5.890293056335449,6.567089792175293,7.278901135101318,8.117932396240235,9.001443934326172,10.05227749053955,11.230061360473632,12.482275429077148,13.85917030090332,15.416888603515625,17.132284057617188,18.91089435974121,20.89847955200195,23.013071975097656,25.268174248046876,27.53118432067871,30.152245990600587,32.891741751708985,35.78512946777344,38.874613518066404,42.25615731689453,45.9436174987793,50.0509455859375,54.61988886962891,43.276,45.512,47.788,49.624,51.576,53.464,54.952,56.632,58.112,59.188,60.16,61.064,61.788,62.02,62.572,62.616,62.804,62.148,61.388,61.168,60.148,59.112,58.04,56.764,55.504,53.708,52.668,50.832,49.356,47.832,46.076,44.2,42.624,40.652,38.952,37.432,35.548,34.032,31.912,30.864,28.984,27.532,26.288,25.12,23.532,22.44,21.656,20.452,19.46,18.476,17.564
0.72,0.72,5.756490285339355,5.349583882751465,4.977754407196045,4.634610569152832,4.33898682182312,4.072487470703125,3.8639990632629395,3.6694295824432372,3.529730954360962,3.398150135650635,3.2780518435668946,3.1994286351013184,3.1925512494659425,3.158957122268677,3.1960008765411376,3.2396097850036623,3.3082103886413576,3.4044480998229982,3.540136301574707,3.7100301599121095,3.9484964724731446,4.233718210144043,4.54241985282898,4.904731504440307,5.340293023681641,5.81634705078125,6.4358108685302735,7.08993005355835,7.860298977203369,8.705630207519532,9.630145911254882,10.716773381347656,11.934462239074707,13.27678489807129,14.723411862792968,16.341461904296875,18.02004231628418,19.971007037353516,22.04272902404785,24.23644458984375,26.47257162536621,28.913762305908204,31.552982884521484,34.34240705322266,37.31803362060547,40.469557434082034,43.713381267089844,47.36406424804687,51.36629458740234,55.61039852294922,60.635828244628904,41.144,43.26,45.276,47.28,48.888,51.044,52.42,54.452,54.956,56.608,57.584,58.092,58.484,59.128,59.172,58.984,59.084,58.628,58.208,57.412,56.768,55.544,54.572,53.392,51.868,50.62,48.888,47.484,46.264,44.508,43.032,41.152,39.54,37.864,35.848,34.304,32.776,31.276,29.892,28.08,26.832,25.58,24.368,23.4,22.196,21.348,20.316,19.46,18.744,17.888,17.228
0.76,0.76,6.265551498718262,5.894195113220215,5.493130741882324,5.150041016845703,4.849223313903809,4.595804175262451,4.394567008056641,4.175040735473633,4.012072669067383,3.894476300354004,3.8269700398254396,3.7478124578857424,3.7449612398910523,3.7296114210510254,3.764395974884033,3.835859071807861,3.9526594860839843,4.061512907409668,4.25132888343811,4.468299040527344,4.707381043701172,5.0287510350799565,5.455970391082763,5.879078558654785,6.41539440032959,7.004759009246826,7.715421068725586,8.441567554016114,9.364599584960937,10.35573212677002,11.489434838256836,12.723514782409667,14.118494812927246,15.611475648193359,17.226688043212892,19.119788552856445,21.166774022216796,23.238286387939453,25.49340452026367,27.83356411682129,30.480691602783203,33.164583217163084,36.07101064697266,38.908433696289066,42.16496380126953,45.59665120727539,49.20439572265625,53.00033594848633,57.05657585693359,61.761008575439455,67.04560439331054,38.968,41.012,43.164,45.028,46.66,48.164,49.476,51.244,52.26,53.668,54.192,55.284,55.408,55.504,56.232,55.78,55.368,55.432,54.676,54.252,53.06,52.36,50.804,49.92,48.972,47.188,45.776,44.352,43.128,41.244,39.936,38.104,36.576,34.836,33.716,31.46,29.988,29.108,27.428,26.184,25.488,24.056,22.892,22.12,20.864,20.256,19.46,18.66,18.04,17.604,16.632
0.8,0.8,6.830089738616944,6.43236231842041,6.033743941955566,5.7201475437927245,5.424898695526123,5.192341647644043,4.944381975402832,4.76982448310852,4.606921439361572,4.468714571228027,4.377598372039795,4.3650981112670895,4.319324962310791,4.317590842895508,4.381917760314941,4.479710657196045,4.616999067993164,4.763296752624512,5.0082150143432616,5.303020144805908,5.605307421112061,5.991306603698731,6.459284878387451,6.995400314941406,7.579086159973144,8.315220225982666,9.157166057434083,10.125012148132324,11.08332514312744,12.259044121704102,13.566632952270508,15.005543379516602,16.58171640899658,18.386487611083986,20.256251512451172,22.281122127685546,24.532211412963868,26.89307614868164,29.423354799194335,32.03916567626953,34.777467408447265,37.75809749633789,40.79418455444336,43.92461622070312,47.4841903894043,51.2693683215332,54.967244028320316,59.080998564453125,63.545609777832034,68.52647532470704,73.97504511230468,36.976,38.592,40.944,42.424,44.296,45.612,47.028,48.492,49.248,50.64,51.312,51.908,52.56,52.976,52.948,52.652,52.52,52.268,51.572,50.664,50.024,48.896,47.888,46.716,45.636,44.336,42.748,41.276,39.964,38.664,36.86,35.548,34.032,32.2,30.948,29.284,28.036,26.596,25.356,24.484,23.472,22.684,21.588,20.772,20.264,19.12,18.672,18.188,17.78,16.896,16.588
0.8400000000000001,0.8400000000000001,7.504111512756348,7.099030745544433,6.623296480712891,6.287475209655762,6.012763861999511,5.740946606140136,5.532665015716553,5.345927258911133,5.197006107482911,5.064440057373047,5.037217055358886,4.987081631546021,5.010682600250244,5.029769508361817,5.080619571838379,5.239960396118164,5.40956451965332,5.634041298828125,5.887082761993408,6.231344992980957,6.6179318646240235,7.126414543914795,7.636982706451416,8.254478671875,8.978441278381348,9.877243053894043,10.851309376831054,11.886972978515624,13.097055741882324,14.390184797058106,15.998500354309082,17.62986386657715,19.419470545654296,21.4084568371582,23.58833765991211,25.878707486572267,28.312306508789064,30.95633034667969,33.6840722644043,36.57114066833496,39.61429444213867,42.77064565185547,46.075770026855466,49.572921889648434,53.31928769775391,57.27411017700195,61.27287435058594,65.94282783691406,70.41868562622071,75.96128666015625,81.83603241210938,34.788,36.696,38.536,40.32,41.948,43.1,45.108,45.912,47.252,47.972,48.696,49.22,49.3,49.8,49.848,49.544,49.204,48.872,48.284,47.452,46.988,45.792,44.624,43.552,42.684,41.264,39.984,38.524,37.216,36.204,34.052,32.624,31.336,29.824,28.792,27.424,26.212,25.16,23.904,22.932,21.884,21.136,20.588,19.816,19.264,18.864,18.268,17.688,17.104,16.64,16.068
0.8800000000000001,0.8800000000000001,8.214938627319336,7.734137859191894,7.3308082862854,6.948478798675537,6.634799826965332,6.3315557559204105,6.190680642089844,5.981809240722656,5.866534470825195,5.772372233581543,5.693476884765625,5.690820832672119,5.728695174102783,5.755314867095947,5.8984247789001465,6.087722733001709,6.274677668914795,6.588920039215088,6.913418572235107,7.313807400817871,7.768525592041016,8.318009376831055,8.948346790466308,9.694935659179688,10.585439910583496,11.614553309020996,12.695263454284667,13.903275022583008,15.336376005249024,16.959243026123048,18.667533580322267,20.57375833496094,22.73450380737305,24.8725769342041,27.295021299438478,29.856139987792968,32.6417661352539,35.36210435302734,38.48642474243164,41.525120018310545,44.86440373168945,48.24440431274414,51.91640971557617,55.66529515258789,59.66130672973633,63.85908491699219,68.26006853759766,73.09199733886719,78.17963436035156,83.98219912597656,90.71904226074219,32.828,34.72,36.196,38.164,39.644,41.312,42.108,43.756,44.36,44.976,45.924,46.512,46.528,46.872,46.66,46.76,46.488,46.184,45.408,44.404,43.744,42.88,42.012,41.056,39.7,38.684,37.248,36.168,34.44,33.384,31.784,30.36,28.872,27.608,26.42,25.212,24.136,23.096,22.196,21.712,20.796,20.268,19.524,19.056,18.464,18.1,17.464,17.148,16.84,16.248,15.624
0.9199999999999999,0.9199999999999999,8.950360874328613,8.455052098388672,8.0773041796875,7.70769450378418,7.237877048339843,7.103936696472168,6.8755381565856935,6.671187804718017,6.522177403564453,6.502123925933838,6.455036145324707,6.485770014343261,6.523581121063232,6.66457691482544,6.785851014709473,7.017796476745605,7.29602169631958,7.644393145446777,8.034470430908204,8.523991122436524,9.073758731079101,9.839481399536133,10.562063607177734,11.446902849731446,12.394542052001952,13.553750881347657,14.870258723754883,16.294755849609373,17.999431873779297,19.75139390258789,21.80521946166992,23.957706912231444,26.272465498657226,28.83446167602539,31.520268022460936,34.35823374755859,37.41570961669922,40.41743796142578,43.6973910522461,47.16466823120117,50.67316329589844,54.41018852294922,58.20345657226562,62.38199039916992,66.52352943847656,71.00365520019531,75.86052335205078,80.95465763671875,86.8520352758789,93.34664419921874,100.64961256347657,30.94,32.304,33.92,35.768,37.644,38.572,40.06,40.82,42.212,42.752,43.416,43.972,43.732,43.972,44.044,43.672,43.44,42.808,42.664,41.948,41.272,39.904,39.448,38.164,37.124,36.388,34.868,33.492,31.928,30.552,29.104,28.036,26.824,25.46,24.5,23.528,22.676,21.852,20.952,20.148,19.736,19.244,18.644,18.272,17.804,17.624,17.056,16.964,16.244,15.7,15.184
0.96,0.96,9.765084420471192,9.204278022766113,8.776420122375487,8.429269168090821,8.11698925415039,7.835352158355713,7.635308925628662,7.460957660217285,7.347988487701416,7.279981914367676,7.248784364624023,7.328174861297607,7.433712272644043,7.569793529968262,7.78320518157959,8.057327310791015,8.335643541564941,8.7767915914917,9.268350486450196,9.90279832244873,10.567150357666016,11.357019796447753,12.194295054626465,13.205278369750976,14.474782941894532,15.822388964233399,17.341797843017577,19.041960856323243,20.93418836303711,23.012378720092773,25.29375893737793,27.777721567993165,30.442291778564453,33.274678314208984,36.24682525146484,39.35833702026367,42.5581210144043,46.04030705444336,49.59709012573242,53.27135592651367,57.102400334472655,60.91333755126953,65.20934676269532,69.53511025512695,74.1251846875,78.95474893798828,84.31728458496094,89.99116365722656,96.22727710449219,103.83380527832031,112.5949440258789,28.8,30.696,32.112,33.32,34.876,36.148,37.692,38.8,39.536,40.272,40.864,41.184,41.524,41.484,41.484,41.128,41.108,40.508,39.888,39.092,38.652,37.732,37.036,35.844,34.612,33.28,32.24,31.056,29.784,28.536,27.028,25.868,24.744,23.744,22.776,21.744,21.172,20.412,19.808,19.42,18.744,18.528,18.172,17.568,17.464,17.124,16.752,16.424,15.624,15.044,14.192
1.0,1.0,10.659201755981446,10.16488168334961,9.608667340240478,9.148892947082519,8.879132950744628,8.599373459777832,8.46849449432373,8.267335570373534,8.218361248474121,8.16587642730713,8.168912158813477,8.229645396728516,8.36472798538208,8.619763392028808,8.838351495056152,9.213959635620117,9.61566208755493,10.110120314941407,10.747432286071778,11.39747194366455,12.199101986694336,13.157740714416503,14.15508290649414,15.422509231262207,16.881576954345704,18.388226470947266,20.163272049560547,22.20148385498047,24.36573748779297,26.699543481445314,29.36630682128906,32.06405684509277,35.088897579345705,38.25327805908203,41.45536864013672,45.04452198120117,48.52778077636719,52.17614448120117,56.15691016357422,60.11468804443359,63.78411919067383,68.32183067382813,72.7649983203125,77.35212753417969,82.32029341552735,87.72662087402344,93.63098244140625,100.05156594726563,107.37023909667968,115.59507768066406,126.48679463378906,27.208,28.484,30.076,31.544,32.956,34.128,35.16,36.3,36.996,37.656,38.192,38.716,38.604,38.912,38.844,38.916,38.432,37.864,37.28,36.832,35.924,35.372,34.3,33.496,32.396,31.1,29.972,28.828,27.776,26.352,25.404,24.064,23.136,21.992,21.164,20.464,20.052,19.34,18.636,18.412,18.284,17.904,17.5,17.292,16.964,16.392,16.224,15.868,14.876,14.264,13.256


==> figures/vis_landscape/s0/results-32.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,822.58042796875,729.7175404296875,643.6978906640625,566.4432737890625,494.19177046875,429.2255452929688,370.1567533789063,316.7120102734375,269.3959823925781,227.3553894042969,190.03481763671874,158.41477994628906,131.11465990234376,108.338015703125,89.7732801953125,74.87186852539062,62.84745157714844,53.12095645263672,44.692032360839846,37.89345440673828,31.944319609375,26.985967084350587,22.759806257324218,19.056635283203125,15.958581037597657,13.248906682434082,10.879244362182618,9.021024088745117,7.3503534817504885,5.979624347229004,4.865631142730713,3.967774290008545,3.2617874642944336,2.701272521362305,2.2596101956176757,1.9247198900985718,1.6163001839065552,1.3999066118621826,1.2248681998443605,1.0949540539550782,0.977330549697876,0.890942396850586,0.8190935432624817,0.7695435786056518,0.7206346191024781,0.6954077165985108,0.6653970820617676,0.6484053489875794,0.6332426903915406,0.6291307810211182,0.6241805279159546,9.272,9.404,9.32,9.376,9.54,9.62,9.572,9.488,9.556,9.624,9.452,9.436,9.52,9.336,9.244,9.384,9.864,10.036,10.788,11.428,13.26,14.72,17.204,20.224,24.18,27.764,32.292,36.964,41.628,46.216,51.436,55.948,60.164,63.644,66.896,69.468,72.172,73.968,75.744,77.152,78.524,79.364,80.36,80.98,81.452,81.7,81.908,82.304,82.508,82.388,82.488
-0.96,-0.96,733.4960752148437,648.6700447265625,570.3483371679688,498.8440361816406,433.33467373046875,374.58302997070314,320.74189330078127,273.13315060546876,231.01538359375,193.95437309082033,161.60329806640624,134.06591129882813,111.27891645996094,92.4415894555664,77.19870042236329,64.6877624609375,54.524848370361326,46.022647005615234,38.784032067871095,32.86840360900879,27.601245145263672,23.198924075927735,19.436481190185546,16.214493482666015,13.439347869873046,11.081096498718262,9.085653478393555,7.392646717834473,6.011417764587402,4.913098374099731,3.9866300842285156,3.239870270652771,2.6603885722351075,2.2190256691741945,1.8665741836929322,1.5744733393096924,1.3573590683746337,1.1841395994949342,1.0468523546218873,0.933198397064209,0.8341706008529663,0.7898028982925415,0.7304132311439514,0.6900176249313354,0.6620152865028381,0.6465143523406982,0.6329229417037964,0.6211334509038925,0.6090595529747009,0.6140308529853821,0.605734363002777,8.736,8.952,9.228,9.108,9.228,9.396,9.256,9.32,9.336,9.272,9.364,9.348,9.328,9.284,9.376,9.432,9.876,10.656,11.624,12.98,14.3,16.748,19.884,23.252,27.436,31.628,36.468,41.4,46.52,50.964,56.12,60.208,64.136,67.304,70.26,72.84,74.704,76.772,77.748,79.32,80.432,80.992,81.388,81.996,82.58,82.616,82.588,82.76,82.712,82.812,82.612
-0.92,-0.92,654.2341782421875,575.5605765429688,502.9894173828125,438.19787912109376,378.0513348144531,324.9314696484375,277.70064759765626,234.8689666357422,197.5209762109375,165.27113547363282,137.52961184570313,114.11533772949218,94.98720336181641,79.52507655273438,66.58308756103516,56.2157272265625,47.22221087646484,40.01276351318359,33.693016544189454,28.402702940673827,23.808638895263673,19.895023298339844,16.633823999023438,13.713456169128419,11.277248149414062,9.220612664489746,7.474095186157227,6.081479129486084,4.868691719970703,3.956419754486084,3.2176089471435545,2.6320585535430907,2.183545037536621,1.7920476864242554,1.5380808585357666,1.3145497938537598,1.1510147578811645,0.9942970463562012,0.9008288972091675,0.8204733506202698,0.7570848054122925,0.7040572292709351,0.6641174523353577,0.6339062832641602,0.6148109221839905,0.6060211597442627,0.5985783543968201,0.5892633240318298,0.5844986736869812,0.5913153514289856,0.5883340723609924,8.532,8.628,8.748,8.752,8.992,9.012,9.1,9.116,9.128,9.08,9.028,9.364,9.256,9.18,9.496,9.692,10.592,11.348,12.448,14.212,16.144,19.26,22.664,26.916,31.308,35.972,41.024,46.096,51.272,56.028,60.348,64.384,67.788,70.836,73.332,75.232,76.784,78.416,79.652,80.588,81.548,82.008,82.468,83.084,83.408,83.236,83.18,83.284,83.148,83.012,82.996
-0.88,-0.88,582.4885338867188,509.28784126953127,444.09371595703124,383.7468994628906,330.02930255859377,281.9845472265625,239.4642625292969,202.19137735351563,168.8968342529297,140.82177762695312,117.18252650878907,97.59566318115235,81.69678269042969,68.7511260546875,57.8172390246582,48.77150834228516,41.23193598876953,34.76910251708984,29.284352905273437,24.476069907226563,20.426083513793944,17.11042955810547,14.034650197143554,11.554839692687988,9.369659004821777,7.612411303710937,6.135651458435059,4.926377446289062,3.957181862182617,3.2054924530792235,2.587732495727539,2.145860441894531,1.7739027774429321,1.4888876823425292,1.2714818038177491,1.102636608467102,0.9704193439865112,0.8726804462432861,0.7788611410522461,0.7301087013816834,0.6739833921051025,0.6376352824020386,0.6146871525764466,0.5873689115142823,0.5749124198913574,0.568170822353363,0.5605986018943787,0.564439036102295,0.5650772050094605,0.5712205160331726,0.5879520568847656,8.244,8.26,8.264,8.58,8.648,8.772,8.732,8.828,8.892,9.092,9.196,9.192,9.232,9.424,9.96,10.408,11.12,12.12,13.78,15.872,18.68,21.94,26.024,30.268,35.376,40.092,45.608,51.172,56.12,60.708,64.4,68.064,71.076,73.884,75.9,77.792,78.948,80.12,81.272,82.02,82.76,83.152,83.4,83.848,83.78,83.844,83.808,83.996,83.42,83.664,82.916
-0.84,-0.84,518.1955165527344,451.53387078125,390.52301235351564,336.11161701171875,287.82161908203125,244.982070859375,206.10413127929687,172.89951333007812,144.89823318359376,120.4525135595703,100.53229377441406,84.10862441894531,70.68149022583007,59.655046357421874,50.30173837036133,42.44688059204102,35.64803651611328,30.03421054260254,25.13977627319336,21.049355787353516,17.465922029418945,14.363135105895996,11.823217324523926,9.5874594241333,7.717997525024414,6.219883938446045,4.9119858267211916,3.9932051445007324,3.1989630628204346,2.605844613761902,2.1437807306671144,1.7617632538604737,1.4471583946990967,1.2457714101028443,1.0904635982131958,0.9470312506484986,0.8429004901504517,0.7586487194442749,0.7065864027070999,0.6540886519241333,0.6236826277542115,0.5948649999904633,0.567157225856781,0.5594000601768494,0.5499489151382446,0.5422478949546814,0.5424652818202973,0.5482187674045563,0.5472342160606384,0.5558824088859559,0.569821964712143,7.552,7.924,8.12,8.028,8.268,8.468,8.608,8.628,8.784,9.024,8.996,9.096,9.324,9.856,10.112,11.004,12.256,13.684,15.34,17.8,21.56,25.4,29.96,34.984,40.16,45.26,50.82,55.844,60.46,64.948,68.172,71.252,74.26,76.284,77.888,79.36,80.772,81.868,82.508,83.164,83.264,83.98,84.112,84.332,84.22,84.388,84.272,83.884,83.832,83.808,83.244
-0.8,-0.8,460.34499578125,398.70567162109376,343.07462006835937,293.60461671875,249.58960961914062,211.34882153320314,177.14499756835937,148.43180201660155,123.55812419677734,103.43691051025391,86.69535245605469,72.90528443115234,61.570748259277345,52.06615686767578,43.88050888671875,36.88733043334961,31.08805926879883,25.970477794799805,21.701251853027344,17.975563523559572,14.79852466217041,12.1120402923584,9.760326708374023,7.859798577194214,6.311110099487305,5.050537067871094,3.9933949754333495,3.195382172012329,2.573058669967651,2.1002155290222166,1.7084702059936523,1.4389696413803101,1.2205601611328125,1.0410822385215759,0.9269214560127258,0.8088394148254394,0.7351439907646179,0.686254732170105,0.6337090354537964,0.599761486415863,0.5745307180404663,0.5565322037887573,0.5443138985824585,0.5301543447303771,0.5280084168434143,0.5297964947700501,0.5271946084403991,0.5367355738639832,0.5507538799762726,0.5482924941253662,0.5769030090522766,7.38,7.424,7.804,7.728,8.052,7.924,8.456,8.576,8.844,9.256,9.248,9.232,9.772,9.964,10.676,11.612,13.016,14.928,17.608,20.864,24.668,29.46,34.096,39.676,44.784,50.328,55.888,60.688,64.964,68.552,71.636,74.164,76.388,78.34,79.768,81.032,82.356,82.8,83.64,83.948,84.176,84.6,84.692,84.772,84.736,84.484,84.592,84.444,83.908,83.728,83.356
-0.76,-0.76,408.0346298046875,351.3944715625,300.3895397558594,255.95068063476563,216.8659366845703,182.25248838867188,152.65294799804687,127.5243530102539,106.63151370849609,89.49866712402344,75.23633546386719,63.5000994543457,53.66955122314453,45.33098029052734,38.32928325317383,32.11303010192871,26.859920228881837,22.293801111450197,18.464487647705077,15.261132215576172,12.457474036254883,10.071212411193848,8.04770574798584,6.379384781799317,5.143104156951904,4.062633366470337,3.1998834828948977,2.6231904971694946,2.108507608413696,1.6961265678405761,1.416135775604248,1.1908894762420654,1.0305951036834717,0.8994618088150025,0.7946954304885864,0.7341843171310425,0.660508769416809,0.6056979125261307,0.5730299220180511,0.552555947380066,0.5367692854499817,0.5204846242141724,0.5196340383529663,0.5113345273971558,0.5153171007156372,0.5154721206474304,0.522646280708313,0.5283869410896301,0.5408764776039123,0.5536055205917358,0.572042442779541,7.156,7.34,7.4,7.724,7.748,8.268,8.212,8.524,9.128,9.244,9.428,9.788,10.128,10.5,11.504,12.528,14.572,16.932,20.0,23.94,28.104,33.536,38.424,44.188,49.856,55.12,60.404,64.62,68.768,72.0,74.832,77.132,78.884,80.244,81.568,82.328,83.42,83.956,84.448,84.848,85.068,85.112,85.276,85.076,84.872,85.004,84.676,84.2,84.216,83.668,83.216
-0.72,-0.72,360.67609669921876,308.90141571289064,263.56406158203123,222.93231216796875,187.77524666015626,157.28767416503905,131.72559162597656,110.3650923803711,92.2934872680664,77.80783458740234,65.80277065673828,55.605768083496095,46.8838317944336,39.528841829833986,33.34241438964844,27.830400277709963,23.124789099121095,19.184992127685547,15.70300694152832,12.832687616577148,10.40552175201416,8.308173330383301,6.6397213217163085,5.239432482299804,4.131534649810791,3.269437580718994,2.5944279833221437,2.1055203967666625,1.7164487289428711,1.4149348974609375,1.1796123482513428,0.9972718640327454,0.877250410118103,0.775731019821167,0.7027851518535614,0.6412944668769837,0.595630996837616,0.5575241747379303,0.5457820085525513,0.5206315015220642,0.5062891551589965,0.502241504611969,0.49791793926239014,0.49836415367126463,0.49368331735134124,0.5027511483383179,0.5138377916741371,0.5204380107688904,0.5385735434150696,0.5585908574867249,0.5782546710777283,6.82,6.92,7.172,7.428,7.656,8.224,8.38,8.784,9.352,9.128,9.328,9.856,10.528,11.108,12.344,14.112,16.392,19.356,23.432,27.892,32.092,37.564,43.476,49.56,54.62,60.332,64.932,68.568,72.068,74.576,77.384,79.268,80.472,82.008,82.816,83.792,84.448,84.872,84.812,85.496,85.412,85.488,85.268,85.444,85.52,85.104,84.54,84.448,84.068,83.448,83.224
-0.6799999999999999,-0.6799999999999999,318.612249140625,271.32601474609373,230.02017758789063,193.69014680664063,162.1741040576172,136.25036014648438,113.95310065429688,95.65053678955078,80.57038018066406,68.08489762939453,57.63068779052735,48.69833294677734,41.05700682067871,34.48849071411133,28.84014346801758,24.046856926879883,19.911658931884766,16.259263161010743,13.269820049438476,10.688798447875977,8.631951699371339,6.741410948791504,5.343731991882324,4.216958011169433,3.309639004974365,2.629492693939209,2.1077481279373167,1.6877176523590087,1.4054574055862428,1.175026297302246,0.990022063331604,0.8604706795501709,0.7546549603843689,0.6863673617172241,0.6262594910812378,0.5845183296394348,0.5461077787208557,0.5203725784778594,0.5040169984436035,0.5000072233772278,0.49232050634384156,0.48736837166786195,0.4850113179111481,0.4863581699562073,0.48727310304641724,0.49898655424118044,0.5019142183494568,0.5232580120658874,0.5374816000747681,0.5669407446098328,0.59627495677948,6.736,6.772,7.22,7.372,7.852,8.16,8.752,9.24,9.584,9.648,9.812,10.304,11.012,11.848,13.316,15.724,18.588,22.148,26.42,31.396,36.684,42.94,48.676,54.464,59.744,64.596,68.472,72.364,74.724,77.18,79.368,81.092,82.26,83.136,84.096,84.636,85.06,85.42,85.652,85.6,85.588,85.708,85.732,85.536,85.384,85.1,85.04,84.564,84.156,83.492,82.78
-0.64,-0.64,280.78634827636716,237.8634281982422,200.06880054199218,168.0829911328125,141.0427066796875,117.94781113769531,99.24480951171876,83.50719295898438,70.70772165527343,59.75806578857422,50.6186643359375,42.57230254760742,35.79693704956055,30.002870474853516,25.020935862426757,20.655476278686525,16.951597346191406,13.783705662841797,11.076910038452148,8.949536991882324,7.031710400238037,5.469868644866944,4.324489793395996,3.373722433128357,2.660150825881958,2.1160326538085936,1.7092328368377685,1.4064668978881836,1.1672533174705506,0.9876823627090454,0.8493959401702881,0.748970144996643,0.6779033519172668,0.6167283722305298,0.5641793107032775,0.5309530937385559,0.5055292966461181,0.49352970762252807,0.48801546823501585,0.483282870759964,0.47441626562118533,0.4743033776283264,0.4752887942075729,0.4806133091545105,0.4836640234565735,0.492772967376709,0.5070967419052124,0.5286246850395203,0.5551533680725098,0.5802834685516357,0.6156378740692139,6.368,6.72,7.024,7.412,7.828,8.692,8.732,9.244,9.3,9.74,10.14,10.792,11.616,13.012,14.896,17.84,21.28,25.8,30.608,35.66,42.104,47.764,54.056,59.84,64.34,68.796,72.456,75.084,77.584,79.524,81.152,82.576,83.656,84.216,84.964,85.476,85.8,85.992,85.92,85.86,85.956,85.828,85.868,85.636,85.644,85.148,84.836,84.132,83.716,83.164,82.572
-0.6,-0.6,246.9774578173828,207.9554330517578,174.59777220214843,146.30832465820313,122.40512579345703,102.68516693115234,86.51893439453124,73.09826371582031,61.9893419165039,52.521262491455076,44.46001280395508,37.37684302856445,31.27880497192383,26.136987758178712,21.590249102783204,17.656828766479492,14.387706893920898,11.59693891052246,9.199190874023438,7.280669882507325,5.708246915283203,4.442449506530762,3.4546083474731444,2.722436286468506,2.137786658477783,1.7233010669708253,1.4106515011596679,1.1465267181777954,0.9742526419067383,0.8384400860214234,0.7379942227554321,0.6600156306838989,0.6031214091873169,0.555133226737976,0.5312634608840943,0.49635303812026976,0.48083040181159975,0.4731888362026215,0.4695761092090607,0.4634738317871094,0.4651918483543396,0.46437753371715546,0.468781836643219,0.474485885181427,0.48656728034496305,0.4990679653930664,0.5103386562585831,0.5381902618217468,0.5567329876708984,0.6015544416332245,0.6428598103523254,6.608,6.788,7.356,7.656,8.464,8.896,9.156,9.484,9.76,10.016,10.56,11.556,12.704,14.452,16.876,20.156,24.344,29.476,34.888,40.3,46.84,53.14,59.032,64.104,68.684,72.404,74.952,77.84,79.772,81.504,82.672,83.744,84.676,85.288,85.66,86.016,86.404,86.18,86.276,86.328,86.392,86.124,85.952,85.48,85.528,84.98,84.768,84.12,83.776,82.892,81.86
-0.56,-0.56,216.71625930175782,181.8845129638672,152.25169389648437,127.24705634521484,106.8388244970703,89.92108294433594,76.10525898193359,64.53071311279297,54.61123035766602,46.231066009521484,38.878318782958985,32.72852312133789,27.183317615966796,22.53624582397461,18.477243735351564,15.007448314208984,12.057236865234374,9.596020161437988,7.5716609564208985,5.89749940826416,4.5974416502380375,3.546818059844971,2.7973894190979003,2.1961762470245363,1.74525412109375,1.4198957424736023,1.1602671393966675,0.9795927526473999,0.8380090374946594,0.7260068780708313,0.6678740397453308,0.5887311497497558,0.5442949792289734,0.5163747678565979,0.48693067432403564,0.4747003849220276,0.46447731181144714,0.45977458842277524,0.4546537576389313,0.4627583009147644,0.4541642181968689,0.46188128107070925,0.46737326378822325,0.47727527883529663,0.4879629760360718,0.5052764596366882,0.525716271533966,0.5443252109241485,0.5832467707252502,0.6262313309288025,0.6848976077079773,6.588,6.736,7.596,8.188,8.88,9.004,9.436,9.824,10.012,10.312,11.428,12.184,14.076,16.44,19.384,23.18,28.1,33.288,39.524,45.604,52.092,58.312,63.244,68.304,71.928,74.98,77.72,79.832,81.54,82.924,83.66,84.704,85.768,85.988,86.148,86.612,86.524,86.396,86.592,86.2,86.292,86.188,85.932,85.74,85.312,84.812,84.432,83.908,83.156,82.336,81.052
-0.52,-0.52,189.88625360351563,158.55313121582031,132.98365594726562,111.42023556152344,93.82948750976563,79.17991411376953,66.96665330566407,56.975484051513675,48.09612674804688,40.738607282714845,34.14526157470703,28.494360057373047,23.609857698974608,19.38478638671875,15.795246240234375,12.659206568603516,10.06080422668457,7.944240049896241,6.170716212005615,4.7404326271057124,3.7137660054779054,2.8764105645751954,2.2530026237487792,1.7842286552810669,1.4476735998153687,1.1707502837276458,0.9831359594917297,0.8424498166847229,0.725427656917572,0.6519343103408813,0.5865574228382111,0.5465857613945008,0.5074128726577759,0.48616223876953124,0.47606265644073487,0.46122504610061643,0.4499757268333435,0.4394411752986908,0.44635992834091187,0.44969791555404665,0.44904535522460937,0.4629710080909729,0.4676247709655762,0.4802847154808044,0.49663889909744263,0.5106654877281189,0.5347441028976441,0.562762630519867,0.6123343719863892,0.671395519618988,0.7480464337348938,6.896,7.244,7.904,8.532,8.996,9.488,9.568,9.764,10.4,10.908,12.232,13.584,15.472,18.692,22.364,26.836,32.548,37.856,44.68,51.26,56.988,62.78,67.76,71.552,74.732,77.78,79.756,81.476,83.036,84.148,84.884,85.684,85.984,86.54,86.46,86.584,86.872,87.064,86.712,86.66,86.404,86.176,85.92,85.6,85.12,84.624,84.128,83.624,82.672,81.204,79.664
-0.48,-0.48,166.23188252441406,138.68398860351562,116.2094511352539,97.64242547363281,82.47775013183593,70.00968244628906,59.43988748291016,50.313478356933594,42.46483791870117,35.740324755859376,29.84948037963867,24.777433892822266,20.41036487060547,16.542919290771483,13.375874118957519,10.60689505279541,8.307741562194824,6.441545387878418,4.928927376556397,3.830704852142334,2.9788719149780274,2.294405502090454,1.8180214189910888,1.4613520420837403,1.1662245568466187,0.9833885782241821,0.8336974903869628,0.7297547209739685,0.6517926231956482,0.5874234462356568,0.5366897597026825,0.501508258895874,0.4851440979671478,0.4625279991149902,0.44817339199066164,0.43810371371746065,0.44764609261512756,0.4334490822792053,0.4346162017440796,0.4411705190658569,0.4493646298599243,0.4576470171546936,0.4719284447288513,0.4764275504684448,0.501656173248291,0.5326293612289429,0.5559622924995422,0.5945357505607605,0.6537974967002869,0.730730071144104,0.8340363599014282,6.992,7.696,8.612,8.976,9.62,9.764,10.148,10.356,10.8,11.804,13.096,14.964,17.648,21.108,25.72,30.652,36.88,43.612,50.168,56.392,62.104,67.288,71.428,74.684,77.7,79.96,81.756,83.036,84.188,84.92,85.952,86.352,86.396,86.724,86.96,87.068,86.856,87.256,86.86,86.6,86.428,86.12,85.844,85.512,85.108,84.312,83.84,83.08,81.864,80.028,78.156
-0.43999999999999995,-0.43999999999999995,145.55020681640625,121.90707866699219,102.10025306152343,86.17547516357422,72.98827715820312,62.028162299804684,52.60206216552734,44.625361794433594,37.583413834228516,31.350754415283202,25.95822911010742,21.437354302978516,17.49151392211914,14.041649353637695,11.191566895751953,8.7480433303833,6.789231420593262,5.247614825897217,3.9953258642578127,3.075151290588379,2.366122559967041,1.8653716394805908,1.502323832321167,1.2056789588928223,0.9982881116867065,0.8500240158843995,0.7275263817596436,0.6509785821533203,0.5888475463104248,0.5301768078041077,0.49914685478210447,0.4662994735240936,0.4557718247413635,0.4440996757698059,0.44147788106918334,0.4328367558479309,0.42854997706413267,0.4311744546508789,0.43536499609947205,0.44389955375671386,0.4482027546310425,0.4565855005645752,0.4728632772445679,0.49007969999313356,0.510582160205841,0.5420700224304199,0.5731585620498657,0.636561684589386,0.7117522002983093,0.8123287428474426,0.9404546529006959,7.584,8.084,8.96,9.412,9.732,9.84,10.26,10.796,11.516,12.648,14.544,16.824,19.868,24.276,29.668,35.452,41.384,48.284,55.408,61.284,66.616,70.768,74.228,77.432,79.58,81.596,83.108,84.424,85.208,86.06,86.364,86.972,87.016,87.136,87.256,87.276,87.132,87.036,86.808,86.432,86.272,86.108,85.852,85.364,84.788,84.276,83.3,82.148,80.44,78.7,76.292
-0.4,-0.4,128.12025832519532,107.13635725830078,90.20036371826171,76.29919681396484,64.92239740234375,55.12706787109375,46.592886300048825,39.37637511352539,32.95367741088867,27.51157863647461,22.59087773071289,18.442279132080078,14.908004360961915,11.805528721618652,9.290355567321777,7.183636692047119,5.497060477905274,4.21940396194458,3.234838076171875,2.467233632507324,1.9413870487976075,1.532872601966858,1.239086725692749,1.0223626354980468,0.8522210620880127,0.7321161333465576,0.6517951004791259,0.5883571513557434,0.5347381300735473,0.49012955070495606,0.47161395042419435,0.45139114354610443,0.44070781682014465,0.4319255539512634,0.42630207904815676,0.42378578988075255,0.43043741786956785,0.4312481240272522,0.4328214737892151,0.4413994559860229,0.4508584781742096,0.46286563012599946,0.4824272458744049,0.5039124873065949,0.5278515193557739,0.5801790063476563,0.622859935092926,0.6896210390281677,0.7973099918365478,0.9220296266174316,1.1133974527740478,7.944,8.816,9.172,9.68,9.94,10.204,10.532,11.148,12.232,13.724,16.044,18.96,23.192,27.736,33.68,40.128,46.964,53.832,60.06,65.776,69.996,73.92,77.036,79.58,81.744,83.32,84.476,85.308,86.072,86.632,86.972,87.108,87.192,87.396,87.26,87.432,87.0,87.072,86.824,86.688,86.208,86.264,85.564,85.1,84.364,83.224,82.336,81.088,78.796,76.784,73.74
-0.36,-0.36,112.92977062988281,94.57146034667969,80.02744955322265,67.78220262939453,57.68976523193359,48.8106437890625,41.40823789916992,34.78892640258789,28.896065247802735,23.937033392333984,19.562676045532225,15.772622150268555,12.510521502685547,9.853915528259277,7.6160938101196285,5.847859932098388,4.465498788604736,3.40828623626709,2.5751043421936037,2.0319792820739746,1.5638448963737488,1.27089649017334,1.0417979704284668,0.8685353871917725,0.7509870376968384,0.6623440397262573,0.5804134846496583,0.5370526466369628,0.49473698022842405,0.4654594623470306,0.4495391767334938,0.4309307544469833,0.42744382665395736,0.42662550099372865,0.42099861291885377,0.41864547894477844,0.4233218777942657,0.4337920698356628,0.44019763383865357,0.44341861461639404,0.4572509663963318,0.47502093260765077,0.49829417229652406,0.5245456827068329,0.5547563458919526,0.6147383145618439,0.6779114744758606,0.7676025754547119,0.8923929457855224,1.0702417674255371,1.319740507850647,8.4,9.288,9.688,9.904,10.248,10.504,11.036,12.064,13.236,15.132,18.212,21.672,26.548,31.852,38.492,45.84,52.36,58.812,64.736,69.712,73.968,76.596,79.388,81.336,83.048,84.152,85.368,86.132,86.812,87.1,87.436,87.42,87.576,87.304,87.38,87.384,87.264,86.736,86.596,86.52,86.256,85.608,85.128,84.532,83.816,82.6,81.32,79.224,77.228,74.316,70.612
-0.31999999999999995,-0.31999999999999995,99.26500404052734,84.01014433105469,71.28006619384766,60.69343809326172,51.4112203894043,43.52012300292969,36.602807384033206,30.608803798217775,25.362376212158203,20.72096459777832,16.71104436828613,13.30859879333496,10.402754666900634,8.142534358825683,6.205278017425537,4.717759081497192,3.5776480657958984,2.756276326141357,2.116171824417114,1.6251878791809082,1.3047732592010497,1.0680095774078369,0.8954993786621094,0.7551318815326691,0.6603236972808838,0.5760645914268494,0.532805334186554,0.49404646703720095,0.4611160956287384,0.44965236515045165,0.4346787045097351,0.4282217954444885,0.4173973055267334,0.41836055027008057,0.4238451738929749,0.4165274258995056,0.42598252647399903,0.430117969455719,0.43925519644737243,0.45033370657920835,0.4742048854923248,0.4869200713729858,0.5158226752758026,0.5526183436775207,0.6053244440174103,0.662957568063736,0.755417129573822,0.8773487257671356,1.0470882092094422,1.2814924519348145,1.5962913967895507,9.068,9.628,9.916,10.008,10.4,10.916,11.472,12.388,14.768,17.164,20.584,25.22,30.612,37.044,43.852,51.04,58.044,63.636,68.856,73.256,76.404,79.08,81.1,82.736,84.268,85.332,85.972,86.72,87.04,87.092,87.428,87.584,87.712,87.492,87.376,87.216,87.296,87.004,86.7,86.24,85.684,85.4,84.628,83.904,82.5,81.68,79.824,77.728,75.08,71.284,67.048
-0.28,-0.28,88.4386256640625,74.99264279296875,63.63687844848633,54.26223248168945,45.912354318847655,38.66553210083008,32.40750500854492,26.783499302368163,22.046765311279298,17.915300295410155,14.283791042175293,11.224078220825195,8.713321172485351,6.709557649993896,5.069844669342041,3.820956509628296,2.8927218165588378,2.1977756315612793,1.7085493492507935,1.3585619976425172,1.0874163440322877,0.9166968943023681,0.7733583321952819,0.6595542177963257,0.5853950158882141,0.5391755803489685,0.49530248348236083,0.4656040351295471,0.44682198342323304,0.4390494234085083,0.4191202181434631,0.4185383570671082,0.4077404649066925,0.4119142721939087,0.4147954564857483,0.4197594177627563,0.42070896682739256,0.4307189536857605,0.4432460548019409,0.4573934556388855,0.4878628370285034,0.5103213028478623,0.5465437604045867,0.5865695715808869,0.6552892929458618,0.7393872467803955,0.8546086513137817,1.0159952676391601,1.2454412427520751,1.5621515115356446,1.9989201308441162,9.236,9.892,10.244,10.476,10.732,11.608,12.38,13.892,16.436,19.068,23.436,28.82,35.1,41.952,48.956,55.728,62.404,67.884,72.012,75.672,78.98,81.18,82.88,84.388,85.408,86.36,86.628,87.032,87.26,87.576,87.696,87.596,87.848,87.804,87.468,87.292,87.208,86.868,86.46,86.264,85.412,85.048,84.092,83.136,81.608,80.232,78.24,75.108,71.66,67.78,62.532
-0.24,-0.24,78.976288984375,67.28461544799805,57.0401315625,48.35264825439453,40.95602806762695,34.339143615722655,28.614194190673828,23.56944864868164,19.142218098144532,15.354745842285157,12.0603556539917,9.407416904907226,7.200756613006591,5.456612825012207,4.087490989074707,3.093400286865234,2.3698091145324707,1.8193846226119994,1.4379378909301759,1.140652834854126,0.9378319577026367,0.788783215045929,0.6893751756668091,0.5981383375167847,0.5445558979225159,0.49382576184272764,0.4673119653701782,0.44136941564559934,0.4280880718803406,0.4198022703266144,0.41635911660194397,0.40310495584487915,0.407771556892395,0.40898802991867067,0.41701084483146666,0.42396454244613646,0.4343082676124573,0.4410305271148682,0.46293406363487244,0.47697137508392334,0.5003172486686707,0.5375760543251038,0.5841716528987885,0.6356470201015473,0.7228223583126068,0.8405631588363648,0.9995746119308472,1.2321392520904542,1.5239344524765015,1.944247152633667,2.5237755504608153,9.94,10.012,10.368,10.636,11.1,12.108,13.248,15.34,18.54,22.584,27.352,32.592,39.72,46.972,54.56,60.912,66.668,71.38,75.0,78.092,80.848,82.672,83.948,85.272,85.896,87.008,87.028,87.432,87.74,87.952,87.944,87.952,87.712,87.76,87.332,87.284,86.86,86.592,86.188,85.576,85.288,84.412,83.128,82.068,80.372,78.18,75.308,72.088,68.252,63.12,58.3
-0.19999999999999996,-0.19999999999999996,70.8356734790039,60.25840758911133,51.18218118408203,43.36731680786133,36.49487602294922,30.557972305297852,25.242256466064454,20.51756547241211,16.523232924804688,13.031861767272948,10.212987276000977,7.770359517669678,5.855216042785645,4.414877481384277,3.33364939163208,2.5043489797973635,1.9333568611907959,1.5004895302963257,1.1968497428894043,0.961425247516632,0.8077779373550416,0.7021215200424195,0.6152095129394531,0.5521626147460937,0.5112931960964203,0.47517108922958373,0.4509781286621094,0.43322327458381654,0.4172770112466812,0.40975579431533815,0.40866440101623536,0.4051513368034363,0.41000062213897703,0.40951132205963137,0.4167092273616791,0.42839411262512206,0.434210581035614,0.449681920747757,0.46925034744262695,0.4954356536102295,0.5266729398918152,0.5745993075370789,0.6249894236373902,0.70413423122406,0.8270641754150391,0.9785611583709717,1.2032740685653687,1.4900459460830688,1.9041544754028321,2.4616705939102173,3.2269108918762206,10.184,10.332,10.548,10.88,11.72,12.756,14.616,17.272,20.672,25.46,31.088,37.624,45.088,52.428,58.84,65.048,69.96,74.584,77.532,80.428,82.288,84.052,85.14,85.968,86.868,87.24,87.42,87.696,87.876,87.832,87.932,87.816,87.508,87.38,87.472,86.996,86.856,86.416,85.872,85.328,84.528,83.44,82.492,80.836,78.752,76.212,72.444,68.66,63.8,58.572,53.472
-0.16000000000000003,-0.16000000000000003,63.75192057617188,54.37488353271485,46.0199923449707,38.96362963989258,32.549876588134765,26.9286665814209,21.994713573608397,17.760776544189454,14.129571793823242,10.977783795166015,8.433996820983888,6.435723129425049,4.799782871246338,3.6156591004180907,2.7241677979278562,2.062971982040405,1.5853210790252685,1.2658642656707764,1.0075925860595702,0.84227787109375,0.7167739040374755,0.6223744345855713,0.5541168255233765,0.5103510662412644,0.47981954566955565,0.4465738135051727,0.4264525226211548,0.42107675871372224,0.4110892907714844,0.40791287647247315,0.40044865200042723,0.4002796957206726,0.40993435651779175,0.411131646900177,0.42386793548583984,0.43327500549316406,0.45156265417099,0.45795198417663574,0.4913089229106903,0.5333766237258911,0.5573092097091675,0.6232704283332825,0.7094069392585755,0.8126925190353393,0.9515499925422668,1.1629380117416381,1.4539695249557496,1.8415772524261476,2.406724270172119,3.102961463546753,4.068697955169678,10.048,10.564,11.028,11.584,12.564,14.136,16.34,19.484,23.76,29.3,35.516,42.92,50.196,57.124,63.548,69.192,73.732,76.804,80.024,82.12,83.616,85.04,86.096,86.796,87.28,87.544,87.908,87.9,88.044,87.848,88.044,87.828,87.584,87.38,87.008,86.72,86.436,86.156,85.124,84.428,83.708,82.336,80.78,78.528,76.516,73.196,68.612,64.408,59.028,54.028,49.232
-0.12,-0.12,57.72625834838867,48.919288184814455,41.56207691162109,34.80457227783203,28.8788915234375,23.764797506103516,19.29417500305176,15.328182861022949,12.054892829284668,9.268464274902344,7.022752969665527,5.273552380218506,3.8779859687805174,2.9380904471588134,2.2201200967597963,1.692922353363037,1.3292857996368408,1.079159347190857,0.8850365561676026,0.7569746473121644,0.6500132556343079,0.5716456332588196,0.5230308443260193,0.4738370633506775,0.4498296720790863,0.43146047286987305,0.41804578359603883,0.4074013515663147,0.4085048602485657,0.3953296710586548,0.4044529429340363,0.4085146773147583,0.4168805327987671,0.42051937957763674,0.43052531023025514,0.44380829959869383,0.46583645120620726,0.48553412587165834,0.5173212953758239,0.5585127593135834,0.617765753364563,0.6937676743316651,0.7955280125617981,0.9311898426437378,1.1482179090118407,1.4339345853424073,1.8191602752685547,2.3446607133483885,3.0419040603637697,3.976107127380371,5.165255647735596,10.5,10.792,11.264,12.136,13.536,15.632,18.32,22.104,27.192,33.256,40.544,47.644,55.728,61.832,67.708,72.716,76.2,79.036,81.584,83.44,84.836,85.752,86.524,87.272,87.6,87.912,88.0,88.18,88.052,87.92,87.9,87.632,87.304,87.184,86.924,86.612,86.148,85.516,84.816,83.88,82.848,80.988,78.944,76.76,73.352,69.232,64.644,59.944,54.544,49.384,45.364
-0.07999999999999996,-0.07999999999999996,52.17001524291992,44.30003979492187,37.29372086669922,31.068054182128908,25.672465482177735,20.838169653320314,16.702488764038087,13.209542114562987,10.197460731811523,7.73355753036499,5.786870877227783,4.319694539031983,3.180900538635254,2.416861152572632,1.833740935974121,1.4221597956752776,1.1384128424835205,0.9273618985366822,0.7738343208312989,0.6703700950622559,0.5941422532463074,0.5346286129570007,0.4851516984844208,0.46047354471206664,0.4378140789794922,0.4159149956893921,0.402010662510395,0.4060589936828613,0.4019628235530853,0.40541645451545716,0.40197560793876647,0.41089760595321656,0.42063911685943606,0.42464280960083006,0.44260202748298644,0.46210253522872924,0.4778394739151001,0.5147476829814911,0.5533366284561158,0.6123890654468537,0.6886658578872681,0.7911561585426331,0.936835569229126,1.1276157529830932,1.4212241279602051,1.7688645272827148,2.3062822956848144,2.9969088874816894,3.881926031036377,5.032834502258301,6.4828809085083,10.804,11.088,11.876,13.128,14.792,17.084,20.596,25.252,30.908,37.604,44.92,52.736,59.916,65.956,71.3,75.296,78.332,80.868,82.952,84.48,85.388,86.34,87.252,87.424,87.98,88.208,88.168,88.052,87.876,87.968,87.864,87.452,87.384,87.084,86.708,86.26,85.612,84.82,84.032,82.82,80.996,79.352,77.072,73.776,69.48,65.524,59.888,54.752,50.176,45.908,42.236
-0.040000000000000036,-0.040000000000000036,47.145037312011716,39.96443312866211,33.406134309082034,27.59362832092285,22.654339346923827,18.201509488525392,14.347287962036132,11.19143741027832,8.527169848327636,6.434035927734375,4.722291921081543,3.534202997817993,2.6305422877502442,2.003075490951538,1.5312049611663818,1.2141340546035766,0.9814670038604736,0.8140544597434998,0.6999034944152832,0.6017794839286804,0.5456522707366943,0.5022854998588562,0.4606374377822876,0.43877190128326415,0.42640950492858887,0.40939079706192016,0.3964104524207115,0.3974426165008545,0.39697399404525757,0.40235961961746214,0.40611733662605287,0.41474759830474855,0.4247863522720337,0.4430942033481598,0.4556523690700531,0.48377279233932496,0.5105933687591553,0.5496902983283997,0.6000693598365784,0.6791440466308594,0.7759527154922485,0.9265553216552734,1.1054177827072142,1.3918212511062622,1.7390081978607177,2.2566117223358155,2.9229825312042235,3.8168554846191407,4.911507235717774,6.329114631195068,8.02237630493164,11.22,11.556,12.792,14.168,16.184,19.4,23.376,28.752,34.94,42.08,49.948,57.4,64.104,69.828,74.26,77.408,80.392,82.612,83.92,85.268,86.404,87.04,87.776,87.776,87.936,88.064,88.468,88.244,87.892,87.7,87.796,87.52,87.08,86.788,86.208,85.52,84.98,84.028,82.88,81.548,79.624,76.916,73.956,70.076,65.664,60.568,55.688,50.488,46.28,42.624,39.652
0.0,0.0,42.81616891479492,36.04660077270508,29.970392616577147,24.644442135009765,19.973334209594725,15.893429619140624,12.42464492767334,9.497216053466797,7.175296802978516,5.280372072753906,3.9162253172302246,2.882381442108154,2.171757675704956,1.6525480298233033,1.2953913075256347,1.0263737645721436,0.8653378796005249,0.7360708485603332,0.6252327569961548,0.5591074634170532,0.5155682626914978,0.4770718880081177,0.44707486862182616,0.4351815088176727,0.4114125351524353,0.4026673847770691,0.4045156735897064,0.4036265122318268,0.3989758559799194,0.4084234183692932,0.41460150572776794,0.4230656714630127,0.4334917133140564,0.4571771973800659,0.4781507786655426,0.5107395531845093,0.544717530374527,0.6027543202781678,0.676715682144165,0.7713991276741028,0.911011473197937,1.1029358940505982,1.3610788153076172,1.7304704972839355,2.2076276248168947,2.8878371215820313,3.75451642288208,4.820933631515503,6.189786811065674,7.859050401306153,9.842297397460937,11.648,12.264,13.476,15.392,18.02,21.8,26.388,32.44,39.664,47.492,55.352,62.34,68.18,72.968,76.644,79.752,81.804,83.644,85.1,86.104,86.78,87.452,87.736,87.772,88.032,88.216,88.02,88.14,87.956,87.82,87.452,87.176,86.876,86.392,85.736,84.936,84.156,83.076,81.336,79.616,77.184,74.108,70.248,65.912,61.336,55.84,51.12,46.66,42.708,39.848,37.828
0.040000000000000036,0.040000000000000036,38.78321664794922,32.535638647460935,26.8295683782959,21.826961744995117,17.542013201904297,13.795913638916016,10.591285744628907,8.026989841156006,5.994847848815918,4.396322200622558,3.2069321337127685,2.4140969579315184,1.846964672203064,1.4122386758804322,1.1256662452316284,0.9247191967010499,0.7692306120300293,0.6625706093406677,0.5824048851776124,0.5255970039272309,0.4847794960784912,0.4563634804725647,0.4297270639038086,0.41871912466049194,0.40348412600517275,0.40764488004684446,0.3989351684379578,0.39839115874290465,0.4043108012199402,0.4120948120689392,0.4227842563056946,0.43532419813156126,0.4513187823677063,0.47457971289634704,0.5054280014801026,0.547642908821106,0.6045507929229736,0.6758619344902038,0.7687193412780762,0.9178077429199218,1.0936907183837892,1.3426423278808595,1.7007692567443848,2.1809788484191897,2.8502542584991457,3.6811040046691894,4.749949356536865,6.1224361614990235,7.72094487411499,9.65572875213623,11.932752684326172,11.888,13.096,14.588,16.944,20.228,24.328,29.7,36.468,43.92,51.8,59.504,65.916,71.064,75.58,78.572,81.16,83.152,84.976,85.912,86.636,87.328,87.504,87.944,88.076,88.244,88.04,88.232,88.136,87.8,87.604,87.208,86.94,86.384,85.832,85.14,84.308,82.932,81.408,79.644,77.264,74.22,70.644,66.024,61.164,56.14,51.456,47.0,42.728,40.292,37.832,35.892
0.08000000000000007,0.08000000000000007,35.14531765014648,29.171547451171875,23.909898527221678,19.24534073364258,15.231471788330078,11.885514233703613,8.994276071472168,6.6874041015625,4.943577998352051,3.6328167320251463,2.6801834240722657,2.0032573371887206,1.5556690579986572,1.2204975461196899,0.9768865755653381,0.8166101926422119,0.6887657147407532,0.6088342982578278,0.5467578021621704,0.4936849055480957,0.4548813115119934,0.439624650182724,0.4223513094520569,0.4177079574108124,0.4055736439943314,0.4002181702232361,0.39623585697174074,0.4101137148094177,0.41079514352798463,0.4226004014015198,0.43306120288848876,0.4600184446191788,0.4733479655790329,0.5065930114364624,0.5444387647628784,0.6026736421394349,0.6758024671554566,0.77513178565979,0.9016147693634033,1.0881648954200744,1.3455459811401367,1.6937685772705078,2.152800710067749,2.7941028814697266,3.634837971572876,4.681817323150635,5.995172805175781,7.574787555236816,9.482587756958008,11.760951347351075,14.305184830322265,12.572,13.964,16.112,18.756,22.732,27.332,33.908,40.984,48.864,56.748,63.632,69.364,74.012,77.536,80.456,82.416,84.388,85.48,86.32,87.24,87.696,87.852,88.112,87.756,88.12,88.24,88.128,87.528,87.724,87.08,86.844,86.264,85.928,84.908,84.264,82.96,81.464,79.96,77.28,74.392,70.416,66.26,61.476,56.576,51.664,47.02,43.156,40.328,38.12,35.616,34.264
0.1200000000000001,0.1200000000000001,31.86601212036133,26.14768882080078,21.240537025146484,16.973296294555663,13.290245097045899,10.12431153717041,7.680555682373047,5.641344762878418,4.110747453765869,3.029886771240234,2.2435463879394533,1.7229843458938598,1.3088023091888428,1.052883980884552,0.8587578451919555,0.7369611371612549,0.6383357576370239,0.5634450080299378,0.5113713495159149,0.47906302768707276,0.4396507677268982,0.4310347125196457,0.41391215605735776,0.403225402469635,0.40623837231636045,0.4093887582397461,0.4018848276901245,0.4143742654800415,0.4228874562549591,0.4294775170135498,0.44913861818790435,0.47600402965068817,0.5080902177524567,0.555569122505188,0.6004955661201477,0.671813499507904,0.7729533536338806,0.9101265019798279,1.1001075888442993,1.3299172681045532,1.694625717048645,2.146200398635864,2.7592754515838624,3.587732956085205,4.593699348144531,5.898168516845703,7.482157049255371,9.340123309326172,11.56959471496582,14.078231381835938,17.107333053588867,13.444,15.324,17.492,20.9,25.28,30.952,37.532,45.436,53.58,61.152,67.236,72.224,76.328,79.628,81.916,83.652,84.892,85.812,86.768,87.316,88.012,88.1,88.244,88.096,88.308,87.864,87.904,87.544,87.432,87.056,86.468,85.836,85.164,83.896,82.892,81.352,79.712,77.436,74.244,70.944,66.256,61.944,56.644,52.092,47.156,43.464,40.56,38.152,36.152,34.512,32.676
0.15999999999999992,0.15999999999999992,28.831259581298827,23.474796821899414,18.9003603314209,14.922320993652344,11.512865844726562,8.723797834472656,6.429993528747558,4.7402815734100345,3.4532513441467283,2.5575192769622803,1.9018836013793945,1.491562983417511,1.164929941596985,0.9572230966949463,0.7938081431961059,0.6759579043197632,0.6007352422904968,0.5276116443443298,0.487709863319397,0.45561635781288146,0.437919248008728,0.42661950092315676,0.41081043020248414,0.4121147942447662,0.4030696744918823,0.40778236538887025,0.41802168573379517,0.4212693888568878,0.4414291613960266,0.4508363465547562,0.47748180698394777,0.4999642909526825,0.5495662816238404,0.603109160194397,0.67476774269104,0.7727901219749451,0.9029583058166504,1.0845315987205506,1.3310906224822998,1.6634704689025879,2.1281044528198243,2.7382290367126463,3.5382971521759035,4.563377468566895,5.809572065734863,7.357518622131348,9.246075835266113,11.371476649780274,13.903467913818359,16.789693822631836,20.122320360107423,14.592,16.664,19.412,23.096,28.32,34.368,42.18,49.924,57.876,64.644,70.392,74.352,78.172,80.892,83.156,84.48,85.744,86.808,87.232,87.756,87.948,87.804,88.196,88.032,88.008,87.916,87.28,87.296,86.996,86.448,85.772,85.436,84.288,83.136,81.44,79.664,77.676,74.784,70.84,66.68,61.884,57.052,52.076,47.536,43.788,40.78,37.916,36.04,34.3,32.608,31.152
0.19999999999999996,0.19999999999999996,25.97076536254883,21.062198364868163,16.678207970581056,13.063043589172363,9.867085717773438,7.384164810791016,5.459185711517334,3.9778974098205566,2.937106711883545,2.1590349573516847,1.645128691482544,1.2934781016540526,1.0253446802139283,0.8497436367797851,0.7170520827865601,0.6198470056152344,0.5560124170970917,0.516111657629013,0.47327623735427854,0.4458513956260681,0.4317296463394165,0.4223764710998535,0.4130759192943573,0.4062331234741211,0.41152591547966005,0.4202958057022095,0.4236192600297928,0.43476225657463075,0.459385534594059,0.48208061277389525,0.5061492726516723,0.5508062174987793,0.6143440186691285,0.6842499638462066,0.7740866279411316,0.8995876611709595,1.101023226699829,1.3389569584655763,1.6648838274002076,2.137833656387329,2.7210309313201906,3.519885090637207,4.512113237304687,5.772820798797607,7.29970555480957,9.128124329833984,11.264021440124512,13.733543240966798,16.579992734985353,19.844192176513673,23.54913787902832,15.724,18.428,21.788,25.86,31.548,38.152,46.192,54.04,61.664,68.0,72.664,76.72,80.064,82.352,84.04,85.432,86.284,86.888,87.56,87.632,87.832,87.956,87.876,87.896,87.676,87.588,87.276,87.02,86.504,85.824,85.24,84.144,82.568,81.388,79.672,77.664,74.38,71.072,66.94,61.872,57.228,52.22,47.736,43.704,40.636,38.184,35.908,34.04,32.372,31.076,29.468
0.24,0.24,23.397379993896486,18.799701676635742,14.733966382141114,11.313612119750976,8.54869508972168,6.262029179382324,4.6161607481384275,3.349223346557617,2.480231836051941,1.8646740546035767,1.4432845475578309,1.1306610275650024,0.92411445520401,0.7737740263557434,0.6610326223754883,0.593493927192688,0.532235727300644,0.4859777652931213,0.4611482740879059,0.4357995461845398,0.4258241736793518,0.4210899835968018,0.41675545877456666,0.4110452321910858,0.41223366704940795,0.42960469169139864,0.44726037256240847,0.46853679007530213,0.47999393514633176,0.5185942603111267,0.5585500508117676,0.6129578957176208,0.6842149186897278,0.784928981513977,0.913898244419098,1.1028238394546508,1.3579936933135985,1.6769292113113403,2.1211544951629637,2.7152064566040037,3.498487643890381,4.524345091781616,5.735466580963135,7.228589537658691,9.01315112121582,11.098740369873047,13.565807010498046,16.367361150512696,19.611184345092774,23.33402588989258,27.398139958496095,17.188,20.16,23.724,28.552,35.188,42.416,50.5,58.468,65.044,70.648,75.164,78.504,81.26,83.112,84.712,85.704,86.532,87.272,87.424,87.852,87.952,87.824,88.008,87.8,87.796,87.388,86.624,86.28,85.788,85.14,84.016,82.94,81.492,79.6,77.268,74.136,70.788,66.872,62.172,57.36,52.444,47.488,44.292,40.524,38.184,36.06,34.348,32.132,30.624,29.436,27.968
0.28,0.28,21.02252576660156,16.77551395965576,12.98130802307129,9.905145137329102,7.345123051452637,5.364205648803711,3.9070810846710207,2.826936333312988,2.135814981918335,1.6180874727249146,1.2607369926834107,1.0204472716903688,0.8497121339225769,0.7171207722663879,0.6339328793144227,0.5614422247314453,0.5021625012874603,0.47912045876026155,0.44740782238006593,0.439448998708725,0.4290140085601807,0.42014274223327636,0.41462882584571836,0.4270546281147003,0.43767797304153444,0.44636884296894075,0.4627675363540649,0.48591841011047365,0.5141605126285553,0.563115971918106,0.6165381191253662,0.6973057779312134,0.7880542742538452,0.9223346661949158,1.1064683417129517,1.3387572173309326,1.6925430535888673,2.1291019999694822,2.734058820953369,3.490765842590332,4.4864176792907715,5.694257276611328,7.180896900177002,8.951329418640137,11.022646566467285,13.438116994934083,16.170910745239258,19.347991283569336,23.006816643676757,27.178073410644533,31.855808557128906,18.8,21.584,26.432,31.604,38.448,46.448,54.528,62.304,68.288,73.088,76.916,80.096,82.28,83.944,85.124,86.2,86.824,87.348,87.844,87.86,87.904,87.74,87.624,87.46,87.024,86.756,86.228,85.748,85.112,83.888,82.868,81.232,79.452,76.816,74.184,70.936,66.584,62.392,57.016,52.396,47.628,44.02,40.712,38.18,36.16,34.016,32.216,30.776,29.008,27.832,26.604
0.32000000000000006,0.32000000000000006,18.94441326904297,14.857949970703125,11.41610570526123,8.566580926208497,6.2834576040649415,4.598538018341064,3.349823293838501,2.455969215888977,1.832333666305542,1.4301649795913696,1.105423583984375,0.9148965175437928,0.7686180003166199,0.6698866136169433,0.5969423742103577,0.5378686970806121,0.4985169429016113,0.4734860675525665,0.4486811132621765,0.42675903069496157,0.4348266480445862,0.42778219361305236,0.4325778600311279,0.43894026571273803,0.44949744338989256,0.4732303746795654,0.4910028222846985,0.5211364658927917,0.5625839498138427,0.6219807055473328,0.6918966403770447,0.7981274334335328,0.945240539779663,1.1045482445526122,1.3715620793914796,1.6989288538742064,2.1342568462371827,2.7289009495544434,3.503593135986328,4.48681255279541,5.663856322021484,7.137503262634278,8.872754815673828,10.914147846374512,13.293309479370118,16.011811067504883,19.185498989257812,22.711779573364257,26.82397150024414,31.47369172241211,36.66940925292969,20.304,24.056,28.252,34.552,42.16,50.184,58.404,65.092,70.908,75.024,78.792,81.376,83.308,84.64,85.544,86.392,87.12,87.208,87.684,87.852,87.692,87.6,87.368,87.18,86.8,86.144,85.636,84.96,84.016,82.972,81.424,79.248,76.988,74.14,70.524,66.4,62.028,57.264,52.292,47.572,44.148,40.736,38.024,35.848,33.716,32.464,30.528,29.064,27.748,25.956,25.084
0.3600000000000001,0.3600000000000001,16.941314375305176,13.208256945495606,9.914387388916015,7.394511230163574,5.373685906524658,3.931626580505371,2.8763678901672365,2.151254977416992,1.615919907875061,1.2688011931228638,1.0153333351135254,0.8490465115070343,0.7278547084999084,0.6316432535552978,0.5693561852645874,0.519288271484375,0.4880660661792755,0.4634649928331375,0.45360262706756593,0.43497750772476196,0.43435344762802125,0.4389936677360535,0.4540943501853943,0.463321127948761,0.4766194447517395,0.5014145589923859,0.5370446577453614,0.5792967094039917,0.6322755541610717,0.7114906306457519,0.8195925714588165,0.9440093296051025,1.1345962259674072,1.3763024242401123,1.727891248397827,2.160791292114258,2.7620826930999756,3.49870316947937,4.476540390167236,5.671791766815185,7.123798511352539,8.850706846618653,10.849977402038574,13.265617269897461,15.918999114990234,18.970964572143554,22.521563381958007,26.594664274291993,31.095245056152343,36.18955731933594,41.924649245605465,22.26,26.292,31.616,38.236,46.264,54.18,61.628,67.804,73.232,76.984,80.008,82.272,83.628,85.184,86.02,86.496,87.16,87.304,87.48,87.548,87.464,87.336,86.788,86.544,86.176,85.416,84.536,83.676,82.736,80.872,79.028,76.66,73.952,70.4,66.336,62.016,56.932,52.188,47.66,44.004,40.672,38.152,35.752,33.964,32.084,30.504,28.924,27.336,26.296,25.116,23.932
0.40000000000000013,0.40000000000000013,15.176955217895507,11.637428002929688,8.756406202697754,6.479990154266358,4.686417104797363,3.384047276763916,2.4993701872253418,1.8725197856140137,1.4359059044647218,1.1497365917396545,0.9294095018005372,0.794844307384491,0.6804079456710815,0.6003877136230469,0.5467172550201416,0.5079097897148133,0.48393039796829224,0.47010941562652586,0.4569603828239441,0.4478915619850159,0.4485288487148285,0.4608282287311554,0.46783858312606813,0.4876502020215988,0.5069977885437011,0.5366829617500305,0.5902964293289185,0.6489796274185181,0.7174947428131103,0.8244581259155274,0.9782017895126343,1.1546704230117797,1.4102960826873778,1.7385214482498168,2.193422302780151,2.7826373847961428,3.524805777053833,4.477013404846192,5.684904447937011,7.107603506469727,8.81159497177124,10.85043785736084,13.149401904296875,15.803845581054688,18.94267352661133,22.35944440612793,26.402785893554686,30.864560252685546,35.81420262329102,41.3827624609375,47.55784206176758,23.812,28.356,34.14,41.672,49.72,57.868,64.764,70.436,74.924,78.092,81.044,82.552,84.268,85.528,86.216,86.704,87.204,87.132,87.204,87.308,87.28,86.616,86.484,85.896,85.388,84.556,83.62,82.492,80.868,78.892,76.348,73.776,70.408,66.26,61.936,57.168,52.356,47.996,44.016,40.688,38.028,35.396,33.664,31.74,30.28,28.356,26.964,25.968,24.756,23.716,22.88
0.43999999999999995,0.43999999999999995,13.613883727416992,10.341170820922851,7.650328011627197,5.586943041229248,4.054297484283447,2.957007480621338,2.2026336072540285,1.6519193985366822,1.3065163574981689,1.0509266359710694,0.8760327689743042,0.7378862523460388,0.6468054636383057,0.5860250788974762,0.5479392474365234,0.5101059115695953,0.48551713466644286,0.46834015644550325,0.4659049900054932,0.4620698091030121,0.46360701716423036,0.48095830532073974,0.49960576360702513,0.5240943367147446,0.5531624541950226,0.5923240641593933,0.6640986041641236,0.7348741231918335,0.8518127913093567,0.9822743770599365,1.1710137573242188,1.4391351750564576,1.779757018928528,2.2243018501281737,2.7989332859802247,3.5502501800537107,4.52362474822998,5.71985252532959,7.133392875671387,8.807090201416015,10.83979492034912,13.12448218017578,15.832063272094727,18.776185308837892,22.278568133544923,26.162258759765624,30.57879452026367,35.44765105957031,41.0221419946289,46.979028708496095,53.89640665893555,25.66,30.524,37.232,44.968,53.296,60.804,67.56,72.536,76.292,79.472,81.452,83.62,84.836,85.648,86.232,86.572,86.852,86.964,86.844,87.1,86.604,86.024,85.728,85.212,84.4,83.584,82.028,80.744,78.82,76.232,73.572,69.796,66.08,61.632,56.692,52.14,47.9,43.72,40.392,37.676,35.3,33.436,31.756,29.908,28.352,27.064,25.708,24.724,23.636,22.788,21.836
0.48,0.48,12.173620991210937,9.121871216125488,6.652135718994141,4.879022244567871,3.51421121887207,2.601809010772705,1.9531856051635743,1.5182226232910156,1.2023674672698974,0.9652664259910584,0.8178760692596435,0.7127661692428588,0.6284675649833679,0.5773451379489899,0.5372421547508239,0.5006277416229248,0.49100180990219117,0.48562751497268675,0.4745549758148193,0.47884759458065035,0.499239382276535,0.5072713226699829,0.5326407077598572,0.5749604399299622,0.6246642519950867,0.6765890943717957,0.7523366403865814,0.8684898613357543,1.0212496963500977,1.2162673654174805,1.470237592010498,1.8026051710510254,2.2791956102752686,2.861885665435791,3.6209420191955566,4.537231120452881,5.74740729095459,7.143267335357666,8.843671648101807,10.823083979797364,13.08096036315918,15.77252140563965,18.802608195800783,22.144539157714842,26.052463826904297,30.363403891601564,35.19326951171875,40.622154633789066,46.52336810424805,53.25266036865234,60.605840317382814,27.512,33.56,40.456,48.336,57.104,63.664,69.52,74.052,77.44,80.04,82.256,83.692,85.032,85.672,86.376,86.68,86.612,86.668,86.58,86.264,85.964,85.768,84.888,83.82,82.96,81.832,80.496,78.348,75.792,72.808,69.536,65.584,61.176,56.312,51.844,47.544,43.708,40.008,37.652,35.296,33.14,31.46,29.66,28.408,26.816,25.796,24.536,23.772,22.268,21.924,21.104
0.52,0.52,10.876134822387696,8.107370810546875,5.885482214355469,4.295364356765747,3.0871230717468263,2.301613706817627,1.7623807794189452,1.380629174003601,1.1127935348129272,0.9060625277328491,0.774623969078064,0.704960886554718,0.6293048505592346,0.5768577185630799,0.5328630269479752,0.5135196006965638,0.5101920886421204,0.5018026797676086,0.5015400607204438,0.5144855315971375,0.5302918032455445,0.5463722694778442,0.5878062496757507,0.6294092229700089,0.6981238510894775,0.7751006279373169,0.8941909426116943,1.0501270886802674,1.2541813073349,1.5107720911407472,1.8597391472625733,2.287185177154541,2.9046203441619873,3.668977112350464,4.602656146392822,5.776130719604492,7.222856536407471,8.894841823883057,10.871587026062011,13.118760765991212,15.760199130859375,18.72171243774414,22.0826235925293,25.949315525512695,30.191603756103515,34.90935420288086,40.27540843383789,46.18282548095703,52.71586282470703,59.91228229614258,67.99394709472656,29.392,35.892,43.52,51.64,59.556,66.428,71.088,75.232,78.484,81.096,82.912,83.808,84.816,85.704,86.148,86.432,86.316,86.296,86.18,85.78,85.328,84.592,83.828,82.776,81.324,79.856,77.864,75.448,72.34,68.976,65.412,61.044,56.288,51.552,47.3,43.568,39.96,37.084,34.504,33.124,31.048,29.504,28.0,26.772,25.36,24.404,23.356,22.528,21.688,21.38,20.272
0.56,0.56,9.697090159301759,7.170052956237793,5.224088793792725,3.7585758411407473,2.7612260428619386,2.0772442964172364,1.6236468404006958,1.2819673669815064,1.0394842232894896,0.8785916044998169,0.7521509737586975,0.6833394109725952,0.6195793491744995,0.5824247423553467,0.5421820919513702,0.5327460638904572,0.5194771722793579,0.5156825925159454,0.529451485710144,0.5466469123077392,0.5686453756523132,0.60498146484375,0.6575672400283813,0.7236908979415894,0.8046784597969056,0.9266275385284424,1.075207626991272,1.2973028583526611,1.5587499242401124,1.8995296304702758,2.3841392374420165,2.9688936070251466,3.726165195465088,4.674271614837647,5.846727828979493,7.250280003967285,8.949570513305664,10.895142570495606,13.165755087585449,15.755013432617188,18.70787708618164,21.99626989074707,25.91147314025879,30.035035267333985,34.77690624450683,39.93222131103516,45.75902995361328,52.32974840576172,59.488757890625,67.1310019909668,75.74214924316406,31.588,38.676,46.812,54.96,61.784,68.02,72.764,76.204,79.112,81.512,82.988,83.956,84.764,85.196,85.94,85.808,85.84,85.648,85.128,85.02,84.216,83.544,82.408,81.104,79.512,77.588,75.072,71.776,68.68,64.696,60.26,55.832,51.068,46.944,43.132,39.664,37.08,34.732,32.484,30.736,29.28,27.712,26.3,25.072,24.32,23.316,22.404,21.596,20.74,20.244,19.436
0.6000000000000001,0.6000000000000001,8.613200408325195,6.381506648864746,4.6376940234375,3.3581081352233886,2.523418194732666,1.8880655151748658,1.4873237059783935,1.1850241157722474,0.9939528151130677,0.8478186262893677,0.7427675628185272,0.6685696514511108,0.6202463757133484,0.584447488861084,0.5621476402759552,0.5490112573432923,0.5502295454216003,0.5554833280754089,0.5729121496200561,0.5961527066802979,0.6375372302341461,0.6827203700065613,0.753078273563385,0.8362821073913574,0.9642846513748169,1.125942935371399,1.3374570226669311,1.6150277952575685,1.9584191342163086,2.4239814375305175,3.0404807933044435,3.7874183700561526,4.772629928894043,5.938756821594239,7.307027636566162,9.025993527832032,10.952858142242432,13.205500570983887,15.830317600708009,18.700164005126954,22.058047501831055,25.76556360595703,30.105374037475585,34.70997351928711,39.75598565063476,45.50779986572265,51.883091599121094,58.69918240966797,66.50771701904297,74.58687544433593,83.79216890625,34.068,41.344,49.556,57.372,64.084,69.98,73.78,77.512,79.868,82.052,82.88,84.156,84.68,85.24,85.176,85.496,85.188,85.088,84.416,84.012,82.94,81.912,80.572,79.028,76.72,74.42,71.188,67.728,64.052,59.852,55.184,50.696,46.572,42.884,39.408,37.012,34.608,32.336,30.636,29.116,27.252,26.416,25.052,24.096,22.976,22.28,21.512,20.464,20.176,19.644,18.952
0.6400000000000001,0.6400000000000001,7.76587989151001,5.68148708190918,4.1009119839477535,3.03966573638916,2.2795164672851564,1.776004524536133,1.3901845288848877,1.1419380611419678,0.9520457050704956,0.8317293074798584,0.7477394460868836,0.6724538149642945,0.6254034162473678,0.5980496432304382,0.5886597019958496,0.5777082871437073,0.5864403509902955,0.5996639804077148,0.6262540480804444,0.658016020154953,0.7206436749649048,0.7873844809150696,0.8857609171485901,1.0071126279830933,1.157774832801819,1.3905181578445434,1.6677517286682129,2.0482312396621705,2.5058573443603516,3.134052641143799,3.885905827636719,4.832126616668702,6.030713979339599,7.461837590179443,9.112054571838378,11.101674821166991,13.328313594055176,15.893945221557617,18.76315814575195,22.05710900390625,25.804218487548827,30.00619513305664,34.53773620239258,39.71762213745117,45.24869330566406,51.42569383789063,58.41794028076172,65.76587333740234,74.07498879882813,83.11981902099609,92.70005609375,36.34,44.312,52.644,59.896,65.94,70.868,75.084,77.812,80.088,81.932,83.204,83.836,84.38,84.8,84.62,84.688,84.48,83.768,83.316,82.496,81.312,80.108,78.4,76.292,73.932,70.732,67.224,63.34,59.112,54.788,50.484,46.54,42.48,39.236,36.74,34.136,32.112,30.408,28.744,27.152,26.052,24.716,23.576,22.928,22.116,21.34,20.704,20.18,19.428,19.048,18.18
0.6799999999999999,0.6799999999999999,6.994171796264649,5.09905402420044,3.7522393452453615,2.7798344831085204,2.1243519789886474,1.6446739373397827,1.3111519232940674,1.094960058479309,0.9355027732276916,0.812851875705719,0.7449722379016877,0.6875091524505615,0.6536920250511169,0.6244935684490204,0.612070802192688,0.617133650894165,0.6346222203016281,0.6600013523483277,0.6976909259223938,0.7486920271682739,0.8272731181335449,0.9162136173629761,1.0455795404815673,1.2416103134346008,1.4529014671325684,1.7274857223129272,2.1203560848236083,2.5848929898834228,3.220122791595459,4.008725359649659,4.961039920959473,6.119967490844727,7.5761749266052245,9.213113544006347,11.107335874633788,13.459496953735352,15.888764694213867,18.88983023498535,22.13491135864258,25.81112389160156,29.96838642944336,34.47227165100097,39.62912685546875,45.20343471923828,51.276359716796875,58.11930310546875,65.36165357421875,73.4221110131836,82.14627662841797,91.62488125488281,102.02166085449218,39.276,46.88,54.36,61.728,67.34,72.088,75.748,78.388,80.152,81.844,82.82,83.328,83.964,83.848,84.264,83.884,83.164,82.62,81.928,80.656,79.368,77.672,75.776,72.748,69.832,66.616,63.108,58.7,54.32,49.888,45.736,42.184,38.944,36.172,33.932,31.664,30.004,28.256,26.616,25.752,24.36,23.552,22.732,21.752,21.0,20.28,19.884,19.248,18.88,17.96,17.808
0.72,0.72,6.311194132995605,4.628138218536377,3.4132157231140137,2.586108487701416,1.9724998918914796,1.5626959787750243,1.2813999085235597,1.067799609336853,0.9355420393753052,0.8392078852844238,0.7579781349563599,0.7159657639312744,0.6770402464294434,0.6713524547386169,0.6618705970954895,0.6875979670333863,0.6994910279464722,0.7380080721473694,0.8016099268722534,0.8856640305137634,0.9737221760749817,1.1063517765045165,1.2913478982162476,1.5109719194412232,1.8059196376037598,2.198759140319824,2.7041946194458006,3.306813362121582,4.1065886987304685,5.0785343612670895,6.2721160678100585,7.688480963745117,9.370854147949219,11.257612571411133,13.562310613403321,16.080073998413084,18.95412506286621,22.317454338989258,25.961675993652342,30.053713452148436,34.521541499023435,39.523518896484376,45.11853925048828,51.13264498291016,58.00800706054687,65.06890784301758,72.92374873779296,81.51592078125,90.86535939208984,100.8607601928711,111.5871495678711,41.252,49.212,56.76,63.144,68.288,72.828,75.804,78.212,79.996,81.316,82.412,82.944,83.252,83.312,83.08,82.328,82.16,81.412,80.164,78.552,77.064,75.008,72.04,69.344,65.968,62.188,57.74,53.636,49.356,45.44,41.516,38.608,35.768,33.772,31.348,29.988,28.048,26.568,25.468,24.152,23.092,22.384,21.688,20.656,20.168,19.652,19.14,18.744,18.092,17.732,17.276
0.76,0.76,5.752166688690186,4.231792486495972,3.154134134902954,2.432940687599182,1.8782678533172608,1.5283432169342042,1.2408478849792481,1.0795096291732789,0.9423780282974243,0.837213935546875,0.7926112182426452,0.7416840826416016,0.7252752738571167,0.7083050860214234,0.7284531090736389,0.7515376021385193,0.7934703909492493,0.8429802107810974,0.9344259363555908,1.0284141402435303,1.1951313579559326,1.3585010593795777,1.6098150610351563,1.9313524966430664,2.2954870462036134,2.791999761199951,3.4155954762268066,4.281312221984863,5.229351864013672,6.448458568267823,7.847592244567871,9.505795374145508,11.453196779174805,13.696523030395507,16.220064618835448,19.11428753173828,22.372694415893555,26.042826672973632,30.21300675354004,34.55179440673828,39.685720044555666,45.113855275878905,51.041142421875,57.47272671142578,64.65803701904296,72.56287235839844,80.91066155761719,89.88704147460938,99.75362719238281,110.58867308349609,121.84384383300781,43.132,51.524,58.612,64.368,69.552,72.728,76.1,78.0,79.896,80.996,81.504,82.212,82.212,82.392,81.928,81.04,80.108,79.468,77.52,76.156,73.64,71.42,68.472,64.676,61.228,56.996,52.944,48.384,44.636,41.316,38.432,35.436,33.368,31.168,29.22,27.828,26.408,25.368,24.008,23.02,21.94,21.356,20.604,20.204,19.576,18.932,18.62,17.988,17.584,17.224,16.628
0.8,0.8,5.308791365890503,3.955726507568359,2.982659656448364,2.3092361554336547,1.7953699891853332,1.4787894076538086,1.2343523501968383,1.0746888468933105,0.9715140223312378,0.8743420438957215,0.8276517703819275,0.7991033523559571,0.7852603034973145,0.7824240815162659,0.8166182897186279,0.8503293554782867,0.9129790660095215,0.9889781819152832,1.1089208363342284,1.2461385614776612,1.4434924553298951,1.6769810387802124,2.0042061421966553,2.4342408740997317,2.9246381790161133,3.579936270904541,4.4198722908782955,5.415896497650147,6.5710638920593265,7.966658050384521,9.705400746459961,11.6534354296875,13.892258798828125,16.36856892211914,19.31283212036133,22.509542798461915,26.246057240600585,30.23274359436035,34.76129420776367,39.66386137939453,45.16677331298828,51.148139421386716,57.41119947509765,64.52063815917968,72.26947142333984,80.37960978759766,89.32127522705078,99.11918815673828,109.40785247070312,120.37196700927734,132.63820603271483,45.18,53.212,59.716,65.108,69.94,72.852,76.172,77.896,79.044,80.332,80.872,81.248,81.076,80.988,80.352,79.444,78.388,77.188,74.96,73.144,70.672,67.56,63.972,60.172,56.272,52.068,47.98,44.128,40.92,37.78,35.216,32.752,30.688,28.98,27.672,26.168,24.752,23.892,22.884,21.912,20.988,20.552,19.664,19.144,18.8,18.312,17.872,17.736,17.12,16.88,16.344
0.8400000000000001,0.8400000000000001,4.949316301345825,3.7083601805114745,2.8390622636413574,2.204047300491333,1.7597876447296144,1.4848038120269775,1.2549074380111693,1.1064177368545531,1.0021687417602538,0.9265830013465881,0.8883495983505248,0.8610272968578339,0.8673461973953247,0.8819212462043762,0.9274449760818482,0.9891058548927307,1.0605558052825927,1.1883032165145875,1.3440869695663453,1.5343789736938476,1.8020289121627808,2.1161570811462402,2.5301797396850585,3.082443553237915,3.7453415417480467,4.568412894744873,5.538666590270996,6.7942263053894045,8.178280103759766,9.906666497802734,11.819549906921386,14.072879714050293,16.609209336547853,19.54896338745117,22.70431082458496,26.431881376342773,30.353381231689454,34.9088332800293,39.753712365722656,45.225566164550784,50.95720522338867,57.485440997314456,64.34584874511718,72.09479036865234,80.29756488769532,88.97604367675781,98.23979580566406,108.58358587402344,119.39817750976563,131.0436081665039,143.62254211914063,46.892,54.212,60.688,66.052,69.928,72.66,75.296,77.584,78.26,79.48,79.656,79.792,79.732,79.004,78.172,77.308,75.7,73.988,71.684,69.164,66.264,62.98,59.336,55.268,50.992,47.352,43.9,40.14,37.236,34.708,32.572,30.392,28.868,27.104,26.056,24.564,23.424,22.472,21.564,21.0,20.156,19.764,18.908,18.392,18.272,17.816,17.436,16.936,16.548,16.34,15.728
0.8800000000000001,0.8800000000000001,4.615538142700196,3.496486948699951,2.714580071105957,2.1474209992218016,1.7543532373809814,1.5116808738327026,1.282624030570984,1.136826294631958,1.0520850953483583,0.9851309792327881,0.9730792350006103,0.9682783399963379,0.9653190029525757,1.014610938282013,1.0780062717056274,1.1573382567214965,1.2762762222290038,1.4307835468673706,1.6418791857910155,1.9120777005004883,2.2388400231170653,2.687528775062561,3.2377025828552246,3.8994183644104004,4.754931519012451,5.746641225585938,6.985844307861328,8.417604593811035,10.146946993713378,12.066936829223632,14.278677102661133,16.874393894348145,19.74972947570801,23.029194940185548,26.654850682983398,30.529857054443358,35.084643908691405,39.934103267822266,45.38099390991211,51.26297212768554,57.4374828100586,64.40535229736328,71.8233050024414,79.90085047363281,88.6982424194336,97.92780952148438,107.65601949951171,118.5428031665039,129.92016360351562,141.7960715185547,154.94702442871093,48.96,55.992,61.216,66.18,69.968,72.324,75.016,76.288,77.76,78.324,78.26,77.968,77.808,76.94,76.148,74.692,72.612,70.644,68.016,65.06,61.888,58.2,54.22,50.376,46.768,43.08,39.636,36.864,34.408,32.08,30.448,28.22,26.876,25.456,24.36,23.416,22.264,21.484,20.644,19.808,19.28,18.752,18.264,17.916,17.608,17.268,16.808,16.424,16.176,16.08,15.592
0.9199999999999999,0.9199999999999999,4.392614376373291,3.3631677895355225,2.630121341896057,2.1559054976272582,1.7776047702026367,1.5167945882415772,1.3362232522201538,1.2097769283294677,1.1283629745101929,1.0913488037109376,1.0742215873527527,1.0754970691680907,1.1108429315948487,1.1649351614570618,1.2454534389877319,1.3869134678649901,1.5476485494995118,1.779337226486206,2.04685769443512,2.4124248805999757,2.8592892674255372,3.420059838256836,4.077553236618042,4.99057755279541,5.99328679397583,7.218893367614746,8.661775459594727,10.366233458099366,12.303380970458985,14.554825024719237,17.123350451965333,20.05866349243164,23.246061680908202,26.904727482910157,30.819468204345704,35.342123322753906,40.2642811352539,45.504272678222655,51.33104717041016,57.77684559692383,64.44774424072266,71.88688592529297,79.91733879394532,88.26846109863281,97.27431539550781,107.30171200927734,117.64461490722657,128.86407747070314,140.4777744189453,153.28863450683593,166.4473050097656,50.1,56.176,61.852,65.748,69.476,71.864,74.072,75.568,76.068,76.772,76.508,76.52,75.476,74.608,73.652,71.288,69.364,66.608,63.804,60.756,57.228,53.292,49.904,45.496,42.22,38.952,36.484,33.884,31.796,29.88,28.004,26.68,25.308,24.092,23.164,21.98,20.916,20.236,19.328,19.136,18.488,17.764,17.668,17.324,17.172,16.788,16.26,16.208,15.888,15.464,14.94
0.96,0.96,4.2311737062835695,3.298579898376465,2.622111892242432,2.1555534706878663,1.8292037956237792,1.5734574886703492,1.423038695755005,1.3077548819732665,1.2524802954101562,1.2036705174636841,1.2089274125099183,1.2334718421936035,1.2881000281524657,1.395672373600006,1.515051436920166,1.7073352198028564,1.9209707551574706,2.191730682144165,2.5632295378875734,3.058492357635498,3.606825823364258,4.33311343132019,5.196771869354248,6.204358671875,7.497541794281005,8.955012686462402,10.65099027984619,12.630205966186523,14.834504950561524,17.401730125427246,20.281371364135744,23.595519419555664,27.16218260498047,31.103451817626954,35.46911460205078,40.492211275634766,45.69266991333008,51.51908319580078,57.70174373779297,64.51347845214843,71.9510748828125,79.74913135253907,88.02857252441406,97.30666041748047,106.57156263916016,116.89451338134765,128.07618868652344,139.54970813476564,151.54432711914063,164.75539456054688,178.75309744628908,50.572,56.572,61.408,65.816,68.56,71.048,72.608,73.652,74.3,74.808,74.416,73.992,72.944,71.444,69.592,67.704,65.148,62.284,59.268,55.74,52.02,48.368,44.788,41.608,38.612,35.844,33.304,31.472,29.844,27.828,26.356,24.948,23.952,22.472,21.792,21.024,20.292,19.448,18.8,18.16,17.404,17.228,16.968,16.788,16.728,16.236,16.248,16.056,15.648,15.124,14.8
1.0,1.0,4.1172178114318845,3.241971108932495,2.6217247121429446,2.2155760595703127,1.8950829282379151,1.6818832558441161,1.5209996485900878,1.4497037565994262,1.3936389509582519,1.3684424145507812,1.3901060470581055,1.4553115729522705,1.5294223512649536,1.6600171328735351,1.8554722731781006,2.0815703371429444,2.3893738426208495,2.747789419631958,3.2227683145141603,3.8355425498962403,4.545425117034912,5.45071814453125,6.474799906921387,7.748875820159912,9.225680182189942,10.94955682800293,12.893737890625,15.180212734985352,17.785377670898438,20.63168485534668,23.906598948974608,27.374503406982424,31.471040122680662,35.9537552154541,40.73037642211914,46.07585877685547,51.75533717895508,58.05903533813476,64.96236817138671,72.13939020996094,79.89497337402344,88.1137467211914,97.16988314208984,106.35767068603515,116.64236041503906,127.32426529541016,138.5293903515625,150.41347618164062,163.17518537109376,176.90870529785155,191.67269575683594,51.436,56.74,61.368,65.008,67.788,69.784,71.176,71.936,72.008,72.424,72.064,70.924,69.648,68.168,66.088,63.64,60.884,57.92,54.6,50.828,47.58,43.916,40.776,37.752,35.04,33.052,31.0,29.264,27.532,26.108,24.596,23.62,22.236,21.152,20.712,19.796,19.264,18.484,17.88,17.384,16.916,16.616,16.384,16.148,16.052,16.072,15.692,15.536,15.392,15.008,14.64


==> figures/vis_landscape/s0/results-33.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,5.867025899047851,5.320382702636719,4.847648761749268,4.385455205078125,3.968105457229614,3.612867425994873,3.307085686264038,2.9875343158721925,2.7584036965942382,2.5153480825805663,2.319420645828247,2.1633530411529542,2.0110600634765623,1.8875436763381959,1.7880145487976074,1.7050888808441163,1.6493472172927857,1.563295431137085,1.5177226288223267,1.4707732017707824,1.4470640257263183,1.4447570652008057,1.42439036693573,1.4121409173202515,1.429328927154541,1.446527295036316,1.4561779156494141,1.5142269777107238,1.5614954283523559,1.6506872216415405,1.7302826704788208,1.8379461000823976,1.9613175915145875,2.143048987865448,2.327224597091675,2.5627999413299563,2.8582542642974853,3.183254943084717,3.586955196838379,4.0440602257537845,4.615206760406494,5.256120584564209,6.025224613342285,6.828873215026856,7.793779746704102,8.863889192199707,10.060724501647949,11.40835920928955,12.876765067749023,14.372940500488282,16.091417002563478,27.5,29.296,31.764,33.948,36.804,39.724,42.472,45.268,47.568,50.388,52.76,55.408,57.188,59.308,60.884,62.488,63.376,65.064,66.448,67.34,67.66,68.196,68.644,69.144,69.196,69.068,69.528,69.32,68.812,68.12,67.608,66.54,65.552,64.528,63.0,61.032,59.44,57.18,54.8,52.48,49.912,46.776,43.756,41.128,38.352,35.764,33.172,30.856,28.8,27.068,25.516
-0.96,-0.96,5.65375053604126,5.191206216888427,4.66211051361084,4.21190630279541,3.806581834640503,3.462622430343628,3.090989071960449,2.8275808069610595,2.5943881762695313,2.3803654122161864,2.1793437563705442,1.9989791278076172,1.8692377963256837,1.7734817839813233,1.6632548940277099,1.5867760469055177,1.502988459072113,1.445715584487915,1.3929513091278076,1.3641239865875243,1.3252155419158935,1.30412279296875,1.2927605519485474,1.3127366049194336,1.3102059101676942,1.3190335984039308,1.3368477132415773,1.3619274540710449,1.4290597139739991,1.4949607430648804,1.577854705734253,1.6687486476135254,1.7748589389038085,1.9120093782806395,2.1298494623565674,2.330618086776733,2.5635833222198485,2.8829819480895997,3.2397948867034914,3.690342292175293,4.162176877059936,4.725391223754883,5.443951822357178,6.201318663635254,7.067289933166504,8.101721061401367,9.178766613616943,10.480490081176757,11.815971192932128,13.318182536621094,14.858856992797852,28.484,30.332,32.864,35.816,37.956,41.276,44.432,47.16,49.52,52.352,54.828,57.2,59.228,61.06,63.1,64.368,65.7,67.22,68.168,68.504,69.932,70.612,70.944,70.8,71.392,71.2,71.216,71.26,70.748,70.128,69.7,69.196,67.86,67.008,65.34,64.136,62.42,59.908,57.792,55.56,53.108,50.252,47.26,44.168,41.492,38.496,35.764,33.332,30.984,29.084,27.404
-0.92,-0.92,5.504895779418946,4.977605625457763,4.477059706115723,4.041438389892578,3.6255192027282717,3.2695975073242187,2.956292523422241,2.6845532598114015,2.4322304372406007,2.2196263634490965,2.0320412160110473,1.8734706132507324,1.7413715581512452,1.6367909289932252,1.5375626527404784,1.4463195946884155,1.397666268081665,1.3412375722885133,1.286847477645874,1.2684392659568786,1.222280827445984,1.2050574879837037,1.1867560025024415,1.1790011359786987,1.2049554404067992,1.2118049553489685,1.2362035429382323,1.2696894459152221,1.2963007321929931,1.3553319941711426,1.4240882418060303,1.5086391301727295,1.6218346895217894,1.7688484163665772,1.9473171324157714,2.1113017348861693,2.3436449154663084,2.6247588305664062,2.932072137680054,3.338481568145752,3.7889609387207033,4.288440534667969,4.941635773010254,5.642771934661865,6.469889357757569,7.370312704925537,8.43425437347412,9.558622800598144,10.849656813049316,12.254903380737305,13.798921104125977,29.604,31.696,34.312,36.968,40.224,43.08,45.78,48.732,51.532,54.248,56.908,59.376,61.452,63.168,64.888,66.616,67.724,68.94,69.964,70.36,71.724,72.0,72.912,72.996,72.688,72.856,72.724,72.732,72.744,72.252,71.612,70.892,69.896,68.86,67.368,66.1,64.336,62.672,60.672,58.436,55.808,53.364,50.428,47.46,44.256,41.488,38.488,35.936,33.416,31.24,29.288
-0.88,-0.88,5.324413327941895,4.800175686187744,4.32207922744751,3.8662122744750977,3.470994627685547,3.1216436457824708,2.7972794860076906,2.553880074996948,2.284993277511597,2.080666449813843,1.9067492490386964,1.7451655253601075,1.6198588317871094,1.5179812795639038,1.4350954571533203,1.3522391800308227,1.274487643737793,1.2358836490631104,1.1906400171661378,1.151289194869995,1.1276797778129577,1.1113851948928832,1.0958254676818848,1.0968134937286378,1.0938026747131349,1.097524538269043,1.125155148010254,1.1518326186370849,1.183427872543335,1.2440019818115233,1.295706932029724,1.3786681209564209,1.488014246520996,1.5977749953079223,1.7447850109100342,1.9351690251922606,2.1336740509033203,2.377421371879578,2.6981370699310303,3.0175700678253174,3.4399580561828613,3.946293130569458,4.4881181098175045,5.174934327697754,5.9134634832763675,6.75913568069458,7.762269175109863,8.83876741546631,10.023648216552735,11.39539569152832,12.805231439819336,30.084,32.592,35.228,38.424,41.292,44.56,47.58,50.324,53.484,56.08,58.78,60.724,62.96,64.956,66.488,68.336,69.632,70.616,71.572,72.48,73.044,73.828,74.068,74.812,74.72,74.864,74.692,74.724,74.544,73.904,73.716,72.996,71.916,70.752,69.924,68.332,66.796,65.236,63.124,61.264,58.648,56.168,53.42,49.9,47.568,44.048,41.244,38.376,35.916,33.4,31.512
-0.84,-0.84,5.139487342834473,4.612498227081299,4.15138329826355,3.7002344746398927,3.2670364447021485,2.935407449874878,2.6458670203399657,2.380834375305176,2.142897534484863,1.9463154307556152,1.768884531478882,1.6031970413970946,1.50245286151886,1.4113081998825072,1.3271709614944458,1.243957119064331,1.1773674378967285,1.1300760144424438,1.1062132514953613,1.0747806915664673,1.0310941596794128,1.022877184829712,1.0101707287979127,1.0038137853622437,1.0224776391601562,1.0121342461013794,1.046585506477356,1.0457768490982056,1.0879184008789062,1.142203780670166,1.1843199250793457,1.2652421807861327,1.3577016280555725,1.4516950709533691,1.5939257426834106,1.7610246493148805,1.9556772750854492,2.184941594543457,2.4770572937011717,2.7736054104614256,3.162370887298584,3.6090233682250976,4.153001207733154,4.7303108990478515,5.422305419311524,6.247226371765136,7.125518517913818,8.165635690002441,9.361467135772704,10.663246873779297,12.053344543151855,31.404,33.944,36.732,39.876,42.86,46.136,48.864,52.408,55.008,58.104,60.644,63.152,65.416,66.704,68.56,70.028,71.184,72.492,73.164,73.876,74.784,75.208,75.58,76.096,75.996,76.688,76.284,76.54,76.08,75.44,75.14,74.556,73.804,73.12,71.64,70.216,68.936,67.252,65.28,63.156,61.084,58.76,55.696,52.944,49.96,46.912,44.06,41.064,37.88,35.392,33.252
-0.8,-0.8,4.992870637207031,4.439318229064941,3.9542832935333254,3.5318842445373537,3.143431820831299,2.812608158721924,2.5009772330856324,2.22953076461792,2.003670951766968,1.824621734199524,1.6546452784729004,1.5205313806533813,1.4093463411331177,1.2973460809326172,1.2169884991455078,1.1476282072448731,1.0957380831718444,1.047492977104187,1.0177066371536254,0.991298359298706,0.9584290181732178,0.9444322457504273,0.9490087933158875,0.9343975785827636,0.9195760796737671,0.9249105003356933,0.9410581465530395,0.9578526719093323,1.0026290030670166,1.0377796997451783,1.0890876281738282,1.15207175075531,1.2350678750228883,1.3394504695510865,1.4614442724227905,1.6131583098983764,1.80094958568573,2.014868696784973,2.2833905615997314,2.545270666503906,2.9397772093200683,3.3522049462890626,3.8071722189331054,4.365347292327881,5.023069942779541,5.76292568572998,6.622216922454834,7.575087850341797,8.70606526397705,9.85787723815918,11.344428300476075,32.32,35.144,37.632,41.036,44.188,47.356,51.02,53.912,57.196,59.844,62.028,64.584,66.512,68.64,70.324,71.628,72.896,73.82,74.648,75.476,76.248,76.6,76.596,77.592,77.768,77.768,77.968,77.776,77.288,77.132,76.74,76.04,75.348,74.432,73.264,72.428,70.816,69.388,67.16,65.784,63.152,60.808,58.668,56.068,52.812,50.08,46.468,43.732,40.168,37.948,34.78
-0.76,-0.76,4.796049567565918,4.299572265625,3.785163500442505,3.3684147484588625,2.9923990395355227,2.6413800670623777,2.3633914518737793,2.103888759689331,1.887268762588501,1.7082737800598145,1.5306527383422852,1.4139521711349488,1.3141788852310181,1.2178334232711792,1.136706683139801,1.0770063011932374,1.0186643076705932,0.9755926333236694,0.9437470219230651,0.9110497462081909,0.8992413431358337,0.8719148095893859,0.8577217128753662,0.8486602306747436,0.8488613282871247,0.8640823519134522,0.8780665543746948,0.8964405409240722,0.9127294094657898,0.9489684553146363,1.0199849098587037,1.0622085970687867,1.140536004562378,1.2427687899398803,1.3540986664962769,1.5052517923736572,1.665946029396057,1.8656760223770141,2.086289465637207,2.3623802530670166,2.706232584915161,3.093329893951416,3.5678009604644774,4.054538124923706,4.667479021301269,5.370929969787598,6.190558461380005,7.086018000488282,8.158630177612304,9.40855957244873,10.824073908538818,33.184,35.884,39.172,42.636,45.792,49.12,52.372,56.172,58.824,61.524,64.56,66.168,68.428,70.548,71.828,73.124,74.516,75.432,76.144,76.756,76.988,78.028,78.464,78.548,79.196,79.004,79.14,78.932,78.756,78.688,78.032,77.616,76.852,75.868,74.804,73.784,72.472,71.068,69.616,67.748,65.404,63.02,60.556,58.176,55.244,52.104,48.944,45.672,42.604,39.416,36.44
-0.72,-0.72,4.624554817199707,4.122588868103027,3.6801557917785646,3.214986996307373,2.823613255310059,2.5122633044433593,2.2097360330963136,1.9814745208740234,1.7429819172668457,1.5899856609344483,1.4341078993606566,1.3145311587142945,1.2150299341201782,1.1273673873901366,1.053286086845398,0.9948587257766723,0.950879489479065,0.8952237952804566,0.871264696598053,0.8469931159591675,0.836320619316101,0.8090811135864258,0.8031750917434692,0.7994320520019531,0.784751102218628,0.7985365589523316,0.8054525054168701,0.823014938659668,0.8381238133239746,0.8750113136291504,0.9331976686859131,0.9816135850143433,1.0568452357578277,1.1519196801185607,1.2601626274108886,1.3773941233444214,1.5566215251541138,1.7147819462966918,1.9635341377258302,2.226914242324829,2.5374496784973144,2.887548596496582,3.32062633934021,3.7970262730407716,4.378921553955078,5.066552705383301,5.818479476470947,6.68141495513916,7.752656262817383,8.95279349395752,10.322073810424804,34.276,37.208,39.956,43.908,47.7,50.76,54.504,57.188,60.98,63.428,65.768,68.012,69.944,71.944,73.388,74.8,75.56,76.932,77.532,78.232,78.648,79.184,79.948,79.972,80.304,80.076,80.6,80.116,79.96,79.888,79.076,78.608,78.068,77.044,76.08,75.24,73.792,72.896,70.852,69.356,67.248,65.268,62.788,60.356,57.448,54.544,51.208,47.964,44.376,41.264,37.832
-0.6799999999999999,-0.6799999999999999,4.48416944442749,3.9565058950805665,3.501715806121826,3.066421186065674,2.6854160948944092,2.3659081006622316,2.074177984237671,1.8512522651672363,1.6345734253692628,1.4782056122589111,1.334779312133789,1.214897223777771,1.1171500133514405,1.0458094665527344,0.9794923397827149,0.9190871701049804,0.8841545165252686,0.8477897935676575,0.8124325071334839,0.7878333810043335,0.7665313278961181,0.7539330236434937,0.7461288947868348,0.7254567838668823,0.73681462225914,0.7372758029174805,0.7422915761756897,0.7640365895462036,0.785700013885498,0.8142838076019288,0.8671254713249207,0.9236076266860962,0.9817270873260499,1.0534237953186034,1.15870911277771,1.2813472718811034,1.4337155366897583,1.6222881406784058,1.8427790090560914,2.090845667419434,2.372429965057373,2.7233771534729003,3.1254928947448732,3.5826611862182616,4.1456575283813475,4.807345221405029,5.5243847665405275,6.35488786102295,7.42927145324707,8.587624238128662,9.951907108154296,35.068,38.472,41.648,45.448,49.008,52.596,56.448,59.108,62.472,65.076,67.62,69.64,71.712,73.128,74.556,76.328,76.964,78.148,79.016,79.624,79.64,80.496,80.572,81.012,81.176,81.292,81.412,81.172,81.252,80.968,80.284,79.716,79.164,78.716,77.792,76.692,75.52,73.84,72.34,70.576,68.92,66.876,64.52,61.908,59.3,56.412,52.752,50.036,45.98,42.72,39.572
-0.64,-0.64,4.323857394104004,3.8135225523376466,3.333494299697876,2.929126729507446,2.542505039215088,2.224555069885254,1.9541973894119262,1.7334230447769166,1.55470871799469,1.3879502519607545,1.232646310005188,1.152851348800659,1.0364236911201476,0.9685218411254883,0.9052805972862243,0.8633750092315674,0.8268080119895935,0.7949887401580811,0.7650910420036315,0.7449079183197022,0.7268948156929016,0.7137000749588013,0.6998220484352112,0.6884364354896545,0.6847058177947998,0.6930055227851868,0.6955672200965881,0.7098380263137818,0.7238728714561462,0.7682794887971878,0.7964076088905334,0.8399013048171997,0.9001431033706665,0.9872801747798919,1.0811507864761352,1.2037199707603454,1.3384114420700073,1.5329210315322876,1.717280274734497,1.9707946684265136,2.2478119706726076,2.604677872047424,2.993316797065735,3.4243448709106445,3.9549178106689453,4.573670348358155,5.2867686734008785,6.134618269653321,7.154947175598145,8.38037326751709,9.682072744750977,36.188,39.704,43.208,46.82,50.72,54.16,57.928,60.748,63.808,66.692,69.188,70.956,73.076,74.748,76.164,77.132,78.196,78.708,80.024,80.184,80.988,81.236,81.816,81.968,82.428,82.328,82.408,82.34,82.296,81.868,81.456,80.984,80.48,79.484,78.6,77.676,76.48,75.136,73.624,71.832,70.132,67.976,65.892,63.536,60.636,57.712,54.716,51.092,47.492,43.612,40.372
-0.6,-0.6,4.158609990692138,3.6569628784942627,3.197779908905029,2.782370681304932,2.438405110168457,2.1177610427856446,1.8527281859970093,1.6174287296676635,1.4426935514068604,1.2909661642074586,1.1613166895866394,1.0621841564941406,0.9693942944335937,0.9135373754501342,0.8563855620384216,0.800335556640625,0.7596332036972046,0.7465830043983459,0.7097757320404052,0.6945925084304809,0.6838965365982056,0.6605587781906128,0.6556762686347961,0.649603906955719,0.6445703822517395,0.6482685278701782,0.6540195007133484,0.6662034574127197,0.68264697681427,0.7067438946342468,0.748820919418335,0.8010922643852234,0.8540008671188355,0.9359175113296508,1.0337484080410004,1.1389231903839112,1.2811825036239624,1.4403299926376343,1.6305028030014037,1.8781869176483155,2.1687216427612306,2.4812424222564697,2.86096723739624,3.309578396987915,3.7645094471740723,4.38088823059082,5.120023390350342,5.958729959716797,6.954975626525879,8.191707396392822,9.577753337097167,37.316,41.072,44.244,48.36,51.624,55.62,59.38,62.512,65.676,67.98,70.536,72.4,74.372,75.888,77.264,78.484,79.408,79.864,80.868,81.26,81.76,82.328,82.372,82.912,82.82,83.244,83.152,83.128,82.944,82.856,82.44,82.008,81.244,80.524,79.6,78.508,77.356,76.136,75.076,73.184,71.544,69.192,67.064,64.9,62.344,59.092,55.672,52.324,48.656,44.656,40.776
-0.56,-0.56,4.027965255126953,3.5195073821258545,3.0679246170043943,2.660201550369263,2.3120138066101075,1.9964242435836792,1.7411438568115234,1.5395791208648681,1.346100736503601,1.190775082244873,1.0844616451835631,0.9901283529663086,0.9131093370819092,0.8469934663772583,0.792509998550415,0.7542866198730469,0.7196173652648926,0.6890294822788239,0.6753156427192688,0.6497634712219238,0.6401003685188293,0.6235519152641297,0.6189796334075928,0.6102133814144135,0.6103838698863984,0.6138440381240845,0.6113930856800079,0.6233902967262268,0.6455619486236572,0.6698138257980347,0.6878222013092041,0.7415145934867858,0.8217297948646546,0.8753001549148559,0.9703109039306641,1.0898444092559814,1.2141985292243958,1.3728329054260253,1.572874677886963,1.808301533279419,2.074987459564209,2.358957549743652,2.7336292112731932,3.1906078759765624,3.6779223974609376,4.284320210266113,5.019371305541992,5.804025418701172,6.8655417556762695,7.99931923324585,9.497749171752929,38.528,41.5,45.76,49.512,53.348,57.42,60.684,63.7,67.236,69.944,72.128,73.956,75.776,77.188,78.688,79.46,80.228,80.88,81.612,82.268,82.524,83.2,83.568,83.76,83.708,83.944,83.952,83.912,83.9,83.472,83.3,82.812,81.944,81.54,80.448,79.464,78.376,77.272,75.756,73.848,72.224,70.472,68.544,65.776,63.388,60.356,56.844,53.132,49.236,45.724,41.984
-0.52,-0.52,3.8690656915283204,3.350156845474243,2.897068111419678,2.518871449737549,2.188429457473755,1.8843864264678956,1.6495821313476562,1.4414275747299194,1.2701207896614075,1.1193707748031616,1.0187838346099853,0.9157021588134766,0.855717075805664,0.8048309123229981,0.760681366186142,0.7101190490150452,0.6848274057006836,0.6661116656684876,0.6387831742668152,0.6199455729675293,0.6043401541519166,0.5871239432859421,0.5861792270445824,0.5713403189182281,0.5753858337593079,0.5703423366165161,0.5739286627388,0.5880105523300171,0.6067012170648575,0.6298740012931824,0.6589262994003295,0.6986587071609497,0.7633789201927185,0.8447385813331604,0.9220334976577759,1.0231735341835022,1.168231428642273,1.3112298551940917,1.5108607125473021,1.7267282387542724,1.9756884298324584,2.3138387253952026,2.6736764219665528,3.09814800743103,3.5791057656860352,4.189710237884522,4.9020943148803715,5.758113724822998,6.8296665383911135,8.009409307861327,9.451878588867187,39.424,43.488,47.38,51.036,55.092,58.896,62.396,65.524,68.26,71.068,73.368,75.392,77.0,78.288,79.232,80.828,81.208,81.868,82.592,82.968,83.536,83.984,84.116,84.444,84.372,84.68,84.876,84.804,84.468,84.1,84.04,83.52,82.696,82.028,81.32,80.268,79.028,78.02,76.236,74.72,73.236,70.876,68.84,66.308,64.16,61.12,57.62,54.072,49.644,45.788,41.62
-0.48,-0.48,3.714033823928833,3.2485603997039796,2.8004779865264893,2.391234437484741,2.072323746871948,1.786529813079834,1.549063454322815,1.351432689590454,1.1936422880935669,1.0696826510047912,0.9508370092010499,0.8781765507316589,0.8109520308303833,0.7510343837356568,0.7146267282104493,0.6754552350521088,0.6456193574047089,0.6304859813022613,0.6075276921653747,0.5932341053009034,0.5779188983821869,0.5620771226215363,0.5547991582679749,0.5411175482034684,0.5426995063591004,0.5458803421401978,0.5568292193984985,0.5629964877796173,0.5679164004898072,0.6052699186277389,0.6233408371734619,0.6686300414276123,0.7234014642715454,0.7946533646774292,0.8914743178367615,0.9905239804458618,1.1192085344314575,1.2651450373077393,1.460060464668274,1.6658048167610169,1.9527003517150878,2.2595377014923095,2.630465340423584,3.0370566499328615,3.560970161743164,4.140520747528076,4.8547542243957515,5.686465450286866,6.771630327453614,8.080509271240235,9.46805985961914,40.94,44.296,47.852,52.352,56.092,60.348,63.844,66.84,69.832,71.912,74.62,76.42,77.96,79.332,80.076,81.324,81.988,82.688,83.048,83.7,84.176,84.508,84.84,85.028,85.128,85.356,85.372,85.368,85.2,85.04,84.932,84.188,83.548,82.84,81.968,80.636,79.824,78.444,76.94,75.724,73.796,71.656,69.336,67.284,64.816,61.42,58.012,54.356,50.648,45.824,41.852
-0.43999999999999995,-0.43999999999999995,3.5807327238464355,3.0780326861572265,2.679763153305054,2.2654587561798096,1.9695207967376709,1.6922619737243652,1.4613939065170287,1.2726999842071534,1.1222633191299438,1.0034699975204469,0.9017693802261353,0.8301853489303589,0.7630225138473511,0.7238916038322448,0.6751163574790955,0.6508289521026611,0.6134547189712525,0.6005918221855163,0.5775560374259949,0.5645916548538208,0.548317040348053,0.5409340518569946,0.5417452850532531,0.5225776361370087,0.5259428482437134,0.5203471508789063,0.5269296829938889,0.5356307762718201,0.5428042116737366,0.5722974773025513,0.6043912934684753,0.6400630160903931,0.6918987242889404,0.7596805619239807,0.8430231021499633,0.956761625328064,1.1050004906845092,1.2352864749526977,1.4321835321044922,1.6522052753257752,1.9152836763763428,2.21543747253418,2.5712094667053225,3.013827280921936,3.518239239959717,4.111000752029419,4.867420150146485,5.722158676452636,6.821290011749268,8.130761079711913,9.697308008422851,42.232,45.768,49.584,54.004,57.848,61.516,65.092,68.616,71.228,73.636,75.728,77.312,78.924,79.924,80.992,81.592,82.796,83.152,83.796,84.36,84.62,84.904,85.04,85.624,85.696,85.608,85.848,85.884,85.856,85.432,85.08,84.588,84.14,83.204,82.316,81.336,79.916,79.088,77.372,75.916,74.384,72.156,70.336,67.692,64.948,61.596,58.272,54.54,50.336,45.88,40.8
-0.4,-0.4,3.4677372188568114,2.962869550933838,2.558769467010498,2.171378695640564,1.8597828258895874,1.6012412899780273,1.3679653369522096,1.204221328754425,1.0591154658508302,0.9561223302268982,0.8587406168556213,0.7808042189025879,0.7281666822433471,0.6813326201725006,0.6439595968437195,0.6165649401283264,0.5945525029182434,0.5713102794837952,0.5562415146636963,0.5456325467681885,0.5281587201023101,0.5207607781887055,0.5132076683330535,0.4978931376075745,0.5043673230576515,0.4956293283653259,0.49724023305892945,0.5072806819343567,0.5260229366111755,0.5411267012023926,0.5717687342453003,0.6186409918785095,0.6682430988883972,0.7273729704475402,0.8034108221054077,0.9202808693695068,1.0456040767478942,1.2008822854614258,1.4027743999481201,1.6142299026489257,1.8842083213806153,2.2001400230407713,2.548307477722168,3.0047279554748534,3.5501141802215574,4.1295279663085935,4.8871982771301266,5.822106523742676,6.899543563842774,8.266709227905274,9.964347574157715,42.564,46.94,51.168,55.012,59.112,62.56,66.56,69.7,72.4,74.584,76.752,78.3,79.472,80.964,81.808,82.688,83.212,83.916,84.196,84.608,85.032,85.336,85.896,86.08,86.268,86.404,86.452,86.352,86.208,86.14,85.808,85.116,84.796,83.884,82.964,81.936,80.444,79.392,77.732,76.268,74.588,72.56,70.084,67.9,65.06,61.764,58.008,54.04,50.084,45.436,40.36
-0.36,-0.36,3.3428651735687254,2.8420056817626955,2.429985311279297,2.0786688829803466,1.779654729385376,1.5259013413238525,1.306522960357666,1.1411821546554566,1.0056538328552247,0.8887951247787476,0.8066145264816285,0.7461278660583496,0.6917322126340866,0.6554172002601624,0.6323204080963135,0.591273555984497,0.5718969952011108,0.5478295785522461,0.5346207844924927,0.5237616496181488,0.5124691626548767,0.5025768604087829,0.491895541973114,0.4854729055166245,0.4778393664741516,0.4812153447532654,0.48614680669784543,0.48756019199371337,0.5011558853340149,0.5216503972434997,0.5545530596733094,0.5925697138690948,0.64708942445755,0.7029039479446411,0.7892692301559449,0.8979447747421264,1.0399290246963502,1.1843615436553956,1.385437763748169,1.5801963806915282,1.8629978224945067,2.194278871231079,2.5664451866149904,3.023467617340088,3.5451280319976806,4.2089796607971195,4.973042402191162,5.9115931188964845,7.030747533569336,8.490284133605957,10.16768296875,44.12,48.46,52.24,56.408,60.304,64.324,67.76,70.552,73.444,75.812,77.592,79.34,80.54,81.552,82.208,83.1,83.636,84.288,84.708,85.208,85.612,85.976,86.128,86.46,86.832,86.784,86.776,86.82,86.688,86.32,86.116,85.62,85.064,84.244,83.344,82.18,80.82,79.596,78.008,76.728,74.76,72.696,70.436,68.1,65.076,61.576,57.84,53.672,49.668,44.512,40.348
-0.31999999999999995,-0.31999999999999995,3.199693000946045,2.738197617111206,2.320079900970459,1.9678895495605468,1.6851362217712402,1.4464635740089415,1.2388329454040528,1.076702308921814,0.9439966864585877,0.8473300126075745,0.7625959995269775,0.7165820181846618,0.6686618992805481,0.6242494046115875,0.5927387476348877,0.5824464046764374,0.551460445804596,0.5364680237960815,0.5176194443416595,0.5012268619918824,0.4942475225830078,0.4814271514129639,0.47451951048851015,0.46331045293331147,0.4623033957672119,0.4607370575523376,0.46508002673149107,0.4753928169155121,0.4878623097991943,0.5058423734426498,0.5283100501155853,0.5799337459754944,0.619811930065155,0.6913859186553956,0.7699423877716064,0.8733785907936096,1.010746736831665,1.1722529244995117,1.3398132735347748,1.5799394581604005,1.8572745262908936,2.1708610176086425,2.5601473306274416,3.0077960719299317,3.583688711853027,4.237259879150391,5.038976024017334,6.055830266418457,7.230763304138184,8.722655687866212,10.564698781433105,45.264,49.488,53.48,57.964,61.728,65.56,68.908,72.044,74.724,76.492,78.772,79.796,81.064,82.176,83.036,83.424,84.008,84.62,85.264,85.652,85.884,86.384,86.488,86.996,87.152,87.124,87.324,87.24,87.056,86.964,86.404,85.86,85.388,84.308,83.7,82.408,81.204,79.948,78.208,76.708,74.676,72.872,70.628,67.888,64.804,61.464,57.588,53.148,48.668,44.084,39.18
-0.28,-0.28,3.0888989929199218,2.6197222151184083,2.244049365081787,1.8806393051528931,1.6034468500137329,1.3768929290390015,1.1718674140930176,1.0296075140762329,0.9011606159782409,0.8097978364944458,0.7381701767730713,0.6861302158927918,0.6383637679195404,0.6055759415340424,0.574266937122345,0.5533729063796997,0.538057965297699,0.5197706893730164,0.5047263089179993,0.4948074008178711,0.47321521270751954,0.46653177907943727,0.4598108722162247,0.45533862904548644,0.4447052524757385,0.4502971788406372,0.4545067956733704,0.4596701447582245,0.46525482905387877,0.4859119321060181,0.514917161371708,0.5546527971363068,0.608912002696991,0.6689613901138306,0.7562924727630616,0.864864682006836,0.9881079485893249,1.1395151753997803,1.3430856300354004,1.591801844329834,1.8543274016571045,2.182914669418335,2.593999910583496,3.0576251346588137,3.652172838134766,4.304861590576172,5.19343136932373,6.234418462524414,7.474320352020263,9.007149768981934,10.928196413269044,46.044,50.428,54.8,59.148,62.972,66.876,69.772,72.728,75.372,77.492,79.084,80.62,81.888,82.78,83.556,84.048,84.62,85.176,85.584,86.02,86.504,86.668,86.9,86.976,87.34,87.44,87.516,87.5,87.52,87.32,86.58,86.392,85.788,84.7,84.204,82.792,81.432,80.356,78.156,76.636,74.952,72.896,70.372,67.432,64.036,61.168,56.98,52.516,47.912,42.636,37.78
-0.24,-0.24,2.9818651657104494,2.520323206329346,2.1424792056274415,1.8052285128974914,1.5480828345108033,1.3044995279693603,1.1227540990447997,0.9815438854598999,0.8653098102378846,0.7798457495880127,0.7105414028739929,0.6635912254524231,0.6232044693660737,0.5818955642986298,0.5584490559387207,0.5355439515304565,0.5213589444541931,0.5037083475589752,0.48809860933303834,0.4770816791343689,0.4650249739694595,0.45701511216163637,0.45261233938217166,0.443751229057312,0.44074501364707946,0.4371437444591522,0.44003588176727293,0.44290999542236326,0.4598007833480835,0.4711745771980286,0.5062033877372741,0.5502723882293701,0.6005719823646546,0.6636207167243957,0.7477068189430237,0.8671253030395508,0.9903419840240478,1.1422802217674255,1.341036311302185,1.5775142290496826,1.8767579819107056,2.2208547885894774,2.6104645306396486,3.136301169128418,3.7310500777816773,4.463327135009766,5.2885564630126956,6.38012553527832,7.77696407119751,9.416748976745605,11.453487715759277,47.32,51.548,55.772,60.24,63.868,67.872,70.964,73.972,76.42,78.0,80.012,81.328,82.248,83.44,83.752,84.524,84.996,85.408,85.868,86.268,86.46,86.904,87.104,87.452,87.692,87.9,87.896,87.972,87.78,87.544,87.1,86.464,85.936,85.024,84.008,82.772,81.56,80.072,78.504,76.476,74.536,72.34,70.416,67.084,63.944,59.928,56.172,51.188,46.316,41.508,36.688
-0.19999999999999996,-0.19999999999999996,2.86396065246582,2.4477067782211304,2.064750954360962,1.7201661837387086,1.475095288925171,1.2561772282218933,1.07414953414917,0.9236920276260376,0.8281150895500183,0.7486487102890015,0.6847344475364685,0.6376659759712219,0.5998609636878968,0.5747296179962158,0.5470658972930909,0.5277470100688935,0.49912613130569455,0.49480749819755554,0.47954149510383604,0.46395720182418826,0.4579667520332336,0.4445258456993103,0.44024436927795413,0.426959080286026,0.43058701934814453,0.42825212408065794,0.42415228456497195,0.43740891249656677,0.4509004961681366,0.46905026597976684,0.4970545167160034,0.5319164565849305,0.5840711986160279,0.6513838981533051,0.7459455227851868,0.853215870666504,0.9849149480628967,1.1579837947082519,1.352040408859253,1.610887089729309,1.8930849659347535,2.237037130050659,2.6789292459869385,3.202641620178223,3.815474834365845,4.581726773605347,5.5296540585327145,6.655448192443847,8.060777509918212,9.851933085021972,12.093507218322754,48.236,52.432,56.728,61.432,65.12,68.684,71.984,75.068,77.144,78.8,80.272,81.608,82.828,83.604,84.132,84.64,85.456,85.624,86.196,86.404,86.828,87.14,87.46,87.804,87.824,87.96,88.092,87.988,87.78,87.848,87.192,86.7,86.028,85.2,84.16,83.068,81.856,80.3,78.356,76.54,74.204,72.272,69.38,66.544,63.072,59.308,54.748,50.272,45.284,40.032,34.956
-0.16000000000000003,-0.16000000000000003,2.7527009413146972,2.331620114364624,1.9752805322265625,1.673085290145874,1.4111823905754088,1.2036557413482667,1.029341430091858,0.9050995763587951,0.8015038445091247,0.7191464595222473,0.6638949506378173,0.6133021390724183,0.5850820753383636,0.5604786335754395,0.5302939074134827,0.5154478466320038,0.4995417349243164,0.4789688780212402,0.47270869552612305,0.4634095043563843,0.4527368621635437,0.4389361950111389,0.42952020753860476,0.42183817062318324,0.42247941663742067,0.4181005058002472,0.4135947336101532,0.4234934919333458,0.43478044515609743,0.4624327306175232,0.49485107648849486,0.5289314048016072,0.5805847447490692,0.6558637041854858,0.7349023891544342,0.8487471854019165,0.9903194961547852,1.1573711856460571,1.3633267255210877,1.6327886925125121,1.9334416149902345,2.304009032058716,2.7410120125198363,3.2964127953338624,3.9524659788513183,4.779384831695556,5.7244445929718015,6.956266535949707,8.473506869812011,10.36873483154297,12.672234026947022,49.516,53.74,58.148,61.892,66.076,69.708,72.66,75.412,77.768,79.716,80.824,82.308,83.188,83.616,84.576,85.228,85.484,85.932,86.164,86.444,86.76,87.296,87.54,87.844,88.168,88.22,88.28,88.268,88.092,87.5,87.184,86.84,86.184,85.132,84.328,83.036,81.628,80.04,78.396,76.112,74.344,71.612,69.036,65.592,62.096,58.032,53.608,48.636,43.828,38.756,33.84
-0.12,-0.12,2.6927107178497316,2.2585515856170653,1.8955963137817382,1.6108369594573975,1.357696321105957,1.1493814199447632,0.9994084930038453,0.8718580340576172,0.7710890300369263,0.7001152200126648,0.6485246124267579,0.6004610740280152,0.5665272722148895,0.5425151219367981,0.5256026232051849,0.501041402759552,0.4796111775588989,0.47079919898986816,0.45913026668548584,0.4539325035715103,0.43896256755828855,0.4286969304084778,0.4159212698841095,0.4222972342777252,0.4156727028465271,0.40831482587814333,0.4167571316432953,0.4196983802604675,0.4305811262512207,0.4490358310890198,0.49117827002525327,0.5283949872398377,0.5756385709285736,0.6514584938049316,0.7412364281463623,0.8507907196044922,0.9909298782920838,1.182992106704712,1.39265858379364,1.662439130630493,1.978034799118042,2.3681107320404053,2.8264678923034667,3.429708574142456,4.079978647422791,4.958570796432495,6.0275579322814945,7.280565514984131,8.924618360443116,10.892735173492431,13.406153388671875,49.888,54.588,59.032,63.032,67.12,70.652,73.52,76.024,78.12,80.228,81.472,82.552,83.54,84.008,84.852,85.32,86.128,86.12,86.608,87.04,87.288,87.62,88.02,88.04,88.124,88.516,88.276,88.388,88.244,88.036,87.456,86.9,86.056,85.364,84.424,83.0,81.608,79.756,77.756,76.128,73.764,70.972,68.26,64.82,61.228,56.848,52.044,47.4,42.192,36.968,31.744
-0.07999999999999996,-0.07999999999999996,2.5970210041046142,2.1949940802764893,1.8422334414291381,1.5548273907470702,1.310469281616211,1.1166324233627318,0.9569952670288085,0.8424460189056396,0.7524395004463196,0.6841734500122071,0.6289890439796447,0.5860879816818237,0.5568596981239319,0.5298370865631103,0.5078563130998611,0.49828818338394165,0.48241440583229067,0.46179771348953247,0.4587217970466614,0.4417049484443665,0.43438302135467527,0.42326614099502563,0.4229960653829575,0.4048958857727051,0.40535089189529416,0.4110353085899353,0.4106986008644104,0.4193587887382507,0.439502815694809,0.45131875539779664,0.48460812641143797,0.5263473674011231,0.579568476638794,0.6607760228538513,0.7521372104072571,0.8712028048324585,1.0283903955078124,1.2070387479782105,1.4260785298156737,1.6875623505401611,2.017554644699097,2.453270090789795,2.9188653524780275,3.5395480065155027,4.2608189834594725,5.188608639526367,6.294080824127197,7.674315305023193,9.424845111083984,11.600472571105957,14.319959948120117,51.628,55.48,59.556,63.884,67.816,71.34,74.256,76.756,79.092,80.488,81.728,83.06,83.66,84.544,85.148,85.284,86.208,86.456,86.612,87.252,87.52,87.76,87.864,88.396,88.452,88.384,88.48,88.52,88.06,88.004,87.36,86.972,86.14,85.232,84.132,82.6,81.352,79.54,77.78,75.708,73.384,70.372,67.54,64.104,59.956,55.736,50.748,45.672,40.6,34.964,30.104
-0.040000000000000036,-0.040000000000000036,2.5081273776245117,2.119264636077881,1.7997681218338013,1.506471305103302,1.2688938717269898,1.0751696395874024,0.936083029499054,0.8166511292076111,0.7293586605453491,0.6634264149475098,0.6145646154022216,0.569270527048111,0.5463736636447907,0.526895091342926,0.5014720968341827,0.49363872914791107,0.47222475796699526,0.4607043112659454,0.4471646970939636,0.43822496430397034,0.42941049255371094,0.41838171864032747,0.410795888671875,0.4086990700149536,0.40368447652816775,0.4100857467842102,0.40324992601394655,0.41301327699661255,0.43376294775009155,0.4564485481452942,0.49458566451072694,0.5420843891334534,0.597944335899353,0.6633911807823181,0.7574434838676453,0.907298267993927,1.0344773458099366,1.2385672720718384,1.461689693222046,1.7699609857940675,2.088144568405151,2.5179274430084226,3.044947348022461,3.696408081817627,4.513760381011963,5.423478675537109,6.6235073164367675,8.114530759277343,9.928564229431153,12.2650291796875,15.218514801635742,52.304,56.344,60.54,64.928,68.496,72.1,74.444,77.276,79.356,80.864,82.208,83.308,84.164,84.58,85.26,85.5,86.332,86.488,87.016,87.104,87.524,87.956,88.032,88.304,88.556,88.436,88.656,88.428,88.2,87.872,87.252,86.584,85.82,84.952,83.688,82.364,80.956,79.12,77.18,74.904,72.644,69.768,66.54,62.776,58.24,53.68,48.924,44.16,38.376,33.24,28.008
0.0,0.0,2.4637560513305665,2.0697340899276733,1.7321232264328004,1.4593134563446044,1.2316884651184081,1.057699965171814,0.9082241202163697,0.8005785138130188,0.715007591342926,0.6546971658992767,0.59918198097229,0.5642721712112426,0.538215926361084,0.5232678424453735,0.501992683506012,0.4831221026802063,0.46671345180511475,0.46224594747543335,0.4424958473777771,0.4325585224342346,0.4257119101333618,0.4160760153758526,0.4107421814918518,0.405066947851181,0.39732320987701414,0.39825963715553286,0.4119263959789276,0.4214644367218018,0.4282691347694397,0.46324075691223143,0.5019147363471985,0.5375649822616577,0.6000229334831237,0.6900544140815735,0.7894567489051819,0.9130784850502014,1.0628457803344726,1.2719374546813964,1.501136605682373,1.817622229309082,2.191050765838623,2.615041120300293,3.184512477874756,3.8838307327270507,4.694874843673706,5.729798201904297,7.05212210067749,8.626640594177246,10.614415559997559,13.122113917541505,16.18822605834961,52.94,57.22,61.528,65.848,69.168,72.504,75.468,77.736,79.764,81.176,82.588,83.468,84.332,84.712,85.464,85.86,86.388,86.516,87.008,87.564,87.556,87.972,88.088,88.368,88.6,88.508,88.348,88.248,88.5,87.784,87.144,86.692,85.936,84.76,83.284,82.06,80.828,78.732,76.92,74.484,71.648,69.016,65.18,61.496,57.212,52.16,47.12,41.572,36.216,31.188,26.412
0.040000000000000036,0.040000000000000036,2.4091868679046633,2.026625091781616,1.7018015586471558,1.4168233478164673,1.1958273649597169,1.0291080636024474,0.8847228290176392,0.7871189533901215,0.7038682395458221,0.6398518599510193,0.5997443082809448,0.5537286465740204,0.5349596125125885,0.5029697371196746,0.49160220233917235,0.47081451767921445,0.46410452302932736,0.4615855656242371,0.4413627070045471,0.43059331550598146,0.4200620301246643,0.4155709916496277,0.4079662673568726,0.39910586107254026,0.4012191470909119,0.4046697659301758,0.40677372743606566,0.42038953632354736,0.44398454135656357,0.4641459650230408,0.5008062636566162,0.5518490358686448,0.6168879464244843,0.6986526065254212,0.795344121055603,0.9596017761039733,1.1116467527770997,1.3274976134109497,1.5976786948394774,1.8973958097076415,2.2902547648620604,2.77951631652832,3.3487203010559083,4.08884862991333,4.959805737609863,6.018671187438965,7.393504140319824,9.16118987854004,11.290711811218262,13.952703400268554,17.267954369506835,53.632,58.164,62.376,66.34,70.212,73.18,76.06,78.02,80.156,81.74,82.788,83.856,84.412,85.288,85.676,86.132,86.42,86.68,87.068,87.536,87.756,88.1,88.236,88.328,88.504,88.464,88.752,88.388,88.22,87.688,87.14,86.392,85.648,84.364,83.332,81.448,80.108,78.364,75.964,73.36,70.844,67.56,64.16,59.664,55.132,50.452,45.132,39.736,34.216,29.216,24.516
0.08000000000000007,0.08000000000000007,2.3614789088439943,1.9629182353210448,1.657411865081787,1.377780138092041,1.1834048434066773,1.0128881546783448,0.8649828102302551,0.7722700172996521,0.6866456449508667,0.63307058511734,0.5864568627929687,0.5453807860183716,0.5280659857273102,0.5041432115268707,0.4903956733894348,0.4754384314727783,0.4646990781021118,0.45164272886276247,0.44826575220108034,0.43289613637924196,0.42152557298660276,0.4218253132247925,0.4073546473312378,0.4050499515247345,0.4087400879192352,0.40710756874084475,0.4171079034137726,0.4309930545139313,0.44725007298469543,0.47679108142852783,0.515397914428711,0.5652985719490051,0.6308887346839904,0.7259666847133637,0.831663348236084,0.9857048080062866,1.1729536598014831,1.3625716305160522,1.6651253646087647,1.9973602397537231,2.4217931354522704,2.9254522453308107,3.5383643559265137,4.328882622070313,5.29350657623291,6.4524699728393555,7.936936889801025,9.742040905456543,12.03458493774414,14.898562746276856,18.638719791259767,54.664,59.032,62.928,67.156,70.544,73.708,76.544,78.388,80.396,81.984,82.96,83.924,84.676,85.384,85.776,85.98,86.248,86.852,87.128,87.428,87.712,88.02,88.176,88.568,88.464,88.568,88.328,88.18,87.992,87.7,86.788,86.096,85.28,84.244,82.812,81.236,79.276,77.752,75.328,72.836,69.584,66.148,62.496,58.208,53.092,48.352,42.692,37.704,32.328,27.16,22.888
0.1200000000000001,0.1200000000000001,2.305646276702881,1.9405362607574463,1.613275459136963,1.3659426639938355,1.1599686123657227,0.9828254586791992,0.8493592920684815,0.7543316182327271,0.6874109252548217,0.6232626321792603,0.5802356516075134,0.5429489681243896,0.5238088553857804,0.5062123522281646,0.4833170311164856,0.4650511351108551,0.4592423340415955,0.44072123730659485,0.44154210688591006,0.4236472659444809,0.4251542505073547,0.41086971941947936,0.4131024328041077,0.4076398109292984,0.4119189191818237,0.41071731799840927,0.4205182305312157,0.4343298436355591,0.4556806442451477,0.4932200661563873,0.5347724187278747,0.5940547583961486,0.656813533668518,0.7562298887825012,0.8780400882720947,1.0352550916290284,1.2216735540390016,1.4560313494110106,1.7502317916870118,2.0976194502258303,2.5488051766204833,3.0897713694763183,3.723362895889282,4.550147828979492,5.555423837890625,6.852153190307617,8.437989624328614,10.381800371704102,12.8589624319458,15.905624952392579,19.753042932128906,55.252,59.476,63.86,67.548,70.864,74.38,76.768,78.956,80.384,82.04,83.36,84.224,84.776,85.264,85.884,86.428,86.684,87.06,87.164,87.644,87.844,88.04,88.208,88.372,88.32,88.236,88.576,88.1,87.664,87.312,86.584,85.848,84.9,83.696,82.344,80.272,78.712,76.824,74.284,71.656,68.512,64.932,61.152,56.432,51.592,46.112,41.044,35.528,29.964,25.644,21.672
0.15999999999999992,0.15999999999999992,2.2774288933944704,1.89844228515625,1.6087265057373046,1.3322227404785156,1.1390967262268066,0.9732141397476196,0.8416786633872986,0.7532786424064636,0.676325187034607,0.6196329711914063,0.5767524149036407,0.5487420419692993,0.5144345012712479,0.5009918687820435,0.47504605026245117,0.4682296969985962,0.45814248339653013,0.44254755962848663,0.4403968518257141,0.4291253813457489,0.41825804246902465,0.41484255350112914,0.41350843593597414,0.4189204297399521,0.41670918875694274,0.41597326509475707,0.42985288725852966,0.4420655238056183,0.47366937564849854,0.5039432842254639,0.5506903565788269,0.6151138812065124,0.7040078165054321,0.7968818072509766,0.9195526274299621,1.0788131331825257,1.2903401057434083,1.5233319288253784,1.8600658015823364,2.2174008177566527,2.6844817105865477,3.283905932312012,4.009395986480713,4.8824685913085935,5.951956721801758,7.369993135070801,8.99097818222046,11.119018837280274,13.785656672058105,16.990904795532227,21.147116260986326,56.092,59.788,64.208,68.364,71.62,74.388,77.1,79.036,80.796,82.096,83.024,83.816,84.928,85.352,86.052,86.24,86.688,87.036,87.076,87.64,87.888,88.28,88.164,88.216,88.22,88.256,88.088,87.988,87.536,86.828,86.42,85.512,84.268,82.748,81.636,79.96,77.804,75.592,73.236,70.432,67.024,63.544,59.08,54.128,49.344,43.912,38.736,33.572,27.868,24.076,19.768
0.19999999999999996,0.19999999999999996,2.242661382904053,1.8796251974868774,1.5870873357391357,1.328012908554077,1.1359804848861694,0.968719935722351,0.8467777006149292,0.7573731334686279,0.6689335023117066,0.6168480745506286,0.5757893441963196,0.546641436920166,0.5155214236831666,0.5026764485740661,0.48939621229171754,0.46581772392272947,0.46345893545150757,0.449472591342926,0.4432843798065186,0.4334213948059082,0.42504778953552247,0.42133893942832945,0.42302922494888306,0.4259263965177536,0.4295272797584534,0.4329429141998291,0.4538456301498413,0.46422150465011597,0.48444728307724,0.5313040535926818,0.5804788128852845,0.6477594574356079,0.7391614873695374,0.8367775023651123,0.9830214920425415,1.152230471572876,1.3754446342468263,1.6341114825439453,1.976049397506714,2.378052645111084,2.8717888539886474,3.5051070127105715,4.24285000869751,5.190982229309082,6.4055149269104,7.835920899047852,9.63962820678711,11.949205339660644,14.755625759277343,18.225118118286133,22.632550126342775,56.384,61.032,64.6,68.284,71.82,74.664,77.34,79.112,81.224,82.52,83.476,84.12,84.832,85.456,85.888,86.44,86.716,87.176,87.26,87.544,87.676,87.916,87.936,87.96,87.852,87.964,87.64,87.244,87.02,86.588,85.992,84.728,83.74,82.476,80.808,78.912,76.996,74.768,71.84,68.84,65.7,61.628,57.368,52.496,47.044,41.716,36.532,31.18,26.344,22.048,18.332
0.24,0.24,2.2404775657272338,1.871862223548889,1.5704475484085083,1.321503071975708,1.117273844795227,0.966599141998291,0.8311712652015686,0.7470632729387283,0.6730942789840698,0.6107819762420654,0.571070888710022,0.5398988907051087,0.5130006365203857,0.5040971409511567,0.4946186912345886,0.4703594023513794,0.4622311277198792,0.4533863405609131,0.44076031524181364,0.438760943775177,0.42920618585586545,0.42626079827308655,0.4298072461128235,0.4359711947631836,0.4352914768409729,0.4408041446304321,0.459346567363739,0.48021026430130004,0.5157860991096497,0.5555068576097488,0.6129623374938965,0.6878282954406738,0.7728246393966675,0.917427521018982,1.06144564037323,1.2401650214767457,1.4697637944030761,1.7763080450439452,2.1122845040512086,2.565333191833496,3.0864431195831297,3.7484096517181396,4.521175882720947,5.554062141265869,6.869679312591553,8.433577242279053,10.400127817687988,12.78911336151123,15.796021305236817,19.60686849243164,24.266928396606446,57.064,61.088,64.972,68.656,72.452,75.06,77.532,79.596,80.936,82.56,83.376,84.392,85.132,85.384,85.66,86.376,86.768,86.776,87.312,87.292,87.772,87.92,87.68,87.764,87.888,87.592,87.336,87.056,86.856,85.888,85.236,84.18,83.184,81.356,79.76,78.012,75.804,73.292,70.856,67.428,63.892,59.48,55.116,49.552,44.632,39.184,33.816,29.408,24.564,20.388,17.108
0.28,0.28,2.2332474281311034,1.8516958504867553,1.5818543756103516,1.3364434065437316,1.1217571430969238,0.9701585033988953,0.8400528073501586,0.7435366691017151,0.67594877161026,0.6145319013500213,0.5788135902309418,0.5393192304039002,0.5230645687866211,0.5082419126319885,0.49121740016937254,0.4764222761917114,0.4663689349746704,0.4555671930217743,0.45485458486557007,0.4490788217830658,0.43934356725692747,0.4397775418186188,0.43770932540893553,0.4414319886398315,0.4541008594894409,0.4607451977920532,0.47302097974777224,0.5102941904640198,0.546398762626648,0.5903255882263183,0.6535883770942688,0.724767887878418,0.8329287885093689,0.9692745955848694,1.134565982131958,1.3096232878494263,1.5850416387176514,1.8895045148849487,2.2703176196289063,2.7574799939727783,3.3336496575927734,4.0447129608154295,4.9212369621276855,6.052800529022217,7.370066635437012,9.026896600036622,11.121357348327637,13.68044144683838,16.850913944091797,20.84911429748535,26.055296729736327,57.152,61.308,65.252,69.064,72.32,75.028,77.352,79.536,81.088,82.42,83.4,84.36,84.8,85.412,85.796,86.224,86.664,87.092,87.088,87.248,87.424,87.672,87.544,87.628,87.472,87.492,87.208,86.5,85.928,85.444,84.584,83.588,82.248,80.42,78.968,76.948,74.648,72.268,69.008,65.744,61.588,57.712,52.76,47.12,42.24,36.636,31.804,26.96,22.704,18.66,15.98
0.32000000000000006,0.32000000000000006,2.2286795027160644,1.8705746970939636,1.5745608240127564,1.3449438946533203,1.1159788339233399,0.994219992275238,0.845353603401184,0.7626712666320801,0.6980198938751221,0.6338205548286437,0.5886783016395569,0.5548128291130066,0.5301221488761901,0.514245794429779,0.4905965179347992,0.4830942757701874,0.4709235609960556,0.4678089949035645,0.45838246572494507,0.4541188546562195,0.4466022603034973,0.44532579679489137,0.45823203619003294,0.4587177560424805,0.4724985464859009,0.48300745939254763,0.5043191298484803,0.532816515378952,0.5821506540584565,0.6203366292190552,0.6969005498886108,0.7909183959007263,0.9010832302093505,1.0446085963439942,1.2280414616775512,1.4396890419006347,1.7027532485580443,2.0459608195877075,2.471456363143921,2.9968619564056396,3.608522126541138,4.384569962654114,5.323727015838623,6.513734796295166,7.9555125953674315,9.693331305847169,11.973870587463379,14.723226356201172,18.107156842041014,22.449068021240233,27.947515584716797,57.948,61.992,65.324,68.964,72.42,74.744,77.64,79.296,80.968,82.408,83.56,84.28,84.852,85.392,85.824,86.232,86.356,86.772,87.008,87.132,87.464,87.476,87.096,87.212,86.84,86.892,86.58,86.192,85.396,85.16,83.68,82.476,81.044,79.764,77.652,75.636,73.36,70.556,67.376,63.24,59.532,55.24,49.956,44.832,39.484,34.448,29.336,25.0,20.932,17.448,14.512
0.3600000000000001,0.3600000000000001,2.258027700500488,1.8857272585296632,1.5802032205963135,1.3474073011779786,1.1459012511062623,0.9790008668518067,0.8728683137512206,0.7725025810623168,0.7004488080596923,0.636115259399414,0.5999749083042145,0.5606963559150696,0.5447892717170716,0.5250677742195129,0.49927383268356323,0.4867883537578583,0.4863282855987549,0.4815245160388947,0.47148047496795653,0.46448054834365843,0.46296345851421355,0.46559789140701296,0.4622652338027954,0.4778094234275818,0.4942281876564026,0.5076710246944427,0.5432781443500518,0.568218667087555,0.6132962321662903,0.6879311700916291,0.7591351536178589,0.8548081024169922,0.9847782852172852,1.1321081636428834,1.3250422496414185,1.5693960291290283,1.855725662689209,2.2150221517181397,2.6858311492156983,3.240118140487671,3.878360906906128,4.731730970916748,5.7945467806243895,7.097532854309082,8.598431312561035,10.448823353881837,12.909094522094726,15.77884048400879,19.451991036987305,24.090087401123046,29.788719403686525,57.812,61.76,65.996,69.16,72.552,75.272,77.644,79.392,80.856,82.472,83.292,84.136,84.592,85.248,85.852,86.32,86.0,86.536,86.64,87.024,87.0,87.036,87.244,86.972,86.676,86.3,85.828,85.568,84.708,83.94,82.908,81.62,80.16,78.428,76.384,74.268,71.708,68.948,65.44,61.068,57.14,52.46,47.224,42.168,37.06,32.068,26.928,22.848,19.024,16.312,13.492
0.40000000000000013,0.40000000000000013,2.263046888961792,1.9172624893188477,1.6239355963134765,1.3664981427764893,1.17857113407135,1.0227168401527404,0.8891744041442871,0.7853554958343506,0.7170844374084473,0.6595795860862732,0.6023460234928131,0.5715602107334137,0.5524792803764343,0.531867636013031,0.5125646849060058,0.4995747365617752,0.49772161478042604,0.4908159753417969,0.49350476779937746,0.48130820251464845,0.4833363039970398,0.4820723984527588,0.4895944674491882,0.5019596760177613,0.5246460339212418,0.5541471664237976,0.5741134056091308,0.6224179143619537,0.66991603931427,0.7406150435638428,0.8226895258235931,0.9271012150573731,1.0713528923797608,1.2536656241607667,1.4633590388488769,1.7336074096679688,2.0346485354614257,2.440973747406006,2.9159443743896483,3.5429266974639892,4.264992465362549,5.181379330749512,6.264562389526367,7.636628324890137,9.302675883178711,11.324628393249512,13.925002905273438,17.031200657348634,20.9804109954834,25.93679919921875,32.03782018066406,58.356,62.012,65.812,68.98,71.852,74.756,77.168,79.02,80.68,82.12,83.348,84.116,84.752,85.044,85.448,85.832,86.16,86.288,86.356,86.592,86.568,86.568,86.624,86.312,86.144,85.564,85.46,84.516,83.856,83.116,81.892,80.38,78.772,76.84,74.892,72.504,69.764,66.376,63.036,58.764,54.736,49.596,44.408,39.664,34.18,29.36,25.376,21.072,17.74,14.756,12.728
0.43999999999999995,0.43999999999999995,2.3085213578796386,1.9514398262023926,1.6558275736999513,1.3995281825637818,1.2148456680870057,1.0465131130599976,0.908611761302948,0.8042253137588501,0.7260825702857971,0.6702276695823669,0.6262331845855713,0.6026713273620605,0.5694664046478272,0.5522425923919678,0.5255395004177094,0.5218133888244629,0.5135786928844452,0.5037288886833191,0.5058630737304688,0.49836398139953614,0.5018339477539062,0.5117298298740387,0.5182955480194091,0.5471351304626465,0.5539219424724579,0.58339315117836,0.6276176750373841,0.6764028472900391,0.7334216466903687,0.8048891579055786,0.9024963137817383,1.0377894304656983,1.174597302131653,1.3774094589996337,1.6086142530059815,1.889289312286377,2.248861177139282,2.679687461166382,3.225338189086914,3.8552191618347167,4.634319009857178,5.633386368255615,6.8257694366455075,8.303621547851563,10.076822633666993,12.23514299621582,14.995528174438476,18.255914880981447,22.588994877319337,27.75330015563965,34.45407118774414,58.508,62.216,65.548,69.308,71.904,74.42,76.956,78.964,80.656,81.808,83.0,83.468,84.388,84.628,85.536,85.484,85.772,86.068,86.244,86.536,86.128,86.156,86.06,85.56,85.536,85.044,84.488,83.704,82.932,81.844,80.516,78.86,77.36,75.376,73.228,70.592,67.704,64.496,60.312,56.296,51.836,47.092,41.884,36.476,31.904,27.26,22.876,19.58,16.528,13.82,12.108
0.48,0.48,2.367445762939453,2.026329047317505,1.71729127658844,1.4601397399330138,1.2550495698547364,1.0879176052474975,0.94934277053833,0.8368715015411377,0.7680825989913941,0.703685697479248,0.6517587728500366,0.6152960228824615,0.5849023744773865,0.5642886713409424,0.556854857788086,0.5332836137962341,0.5343884740638732,0.5325234581947327,0.5283679394912719,0.5319566201019287,0.5314122413444519,0.5435694100570678,0.5597894836235047,0.5825191665840149,0.601268105392456,0.6372186146354676,0.6867924267578125,0.7361173099327087,0.8193047060012817,0.9037280909347534,1.0101389316558838,1.1598676123046876,1.33014548122406,1.5197208995056153,1.780650651473999,2.113380205993652,2.4833320389556883,2.982868737640381,3.553910455322266,4.273168160705566,5.110996569976806,6.151068315734864,7.473927370605469,9.042374844360351,10.89063922088623,13.227677519836426,16.04858432861328,19.640111469726563,24.179670689697264,29.85346797241211,36.88396892578125,58.368,61.912,65.34,68.34,71.588,73.904,76.528,78.564,80.2,81.18,82.388,83.428,84.096,84.612,84.736,85.384,85.564,85.432,85.612,85.764,85.676,85.544,85.42,84.884,84.572,83.948,83.5,82.612,81.484,80.404,79.028,77.524,75.76,73.628,71.34,68.028,65.54,61.732,57.788,53.368,48.808,43.884,38.664,33.572,29.092,25.224,21.276,17.908,15.404,12.932,11.32
0.52,0.52,2.438563760757446,2.0851653521347044,1.774105266189575,1.518055650138855,1.3101604800033568,1.1349794303703309,0.9962169710922241,0.8767430150222778,0.7994244108963012,0.7286976480674744,0.691554687538147,0.645824614443779,0.6141797734451294,0.6001107669639587,0.5782312522506714,0.5649339548778534,0.568547822151184,0.5603899000358582,0.5634934582805634,0.5601878181457519,0.5699239639186859,0.5779117890930175,0.6025310605239869,0.626149460697174,0.6543557160282135,0.6899604071235657,0.7426228804779053,0.8105146154785157,0.9032693195152283,1.0001471886825561,1.1370602028274537,1.2779170322799682,1.452437257976532,1.704519492073059,1.9940079955291747,2.3499987557983397,2.758991072540283,3.2814625204467776,3.9091219094848633,4.6770511407470705,5.6072276028442385,6.728740872039795,8.119092019348145,9.789392262573243,11.836069283752442,14.289995577392578,17.439666415405274,21.27007670654297,26.098253549194336,32.13333992553711,39.583576062011716,58.432,61.784,64.808,68.132,70.848,73.684,75.808,77.928,79.532,81.024,82.048,82.676,83.544,83.844,84.276,84.732,84.66,84.94,85.024,85.224,84.948,84.852,84.524,84.104,83.468,83.2,82.432,81.452,80.06,78.848,77.252,75.816,73.616,71.316,69.02,66.104,62.8,58.888,54.672,50.488,45.56,41.06,35.772,31.392,27.012,22.812,19.584,16.392,14.124,11.98,11.096
0.56,0.56,2.557002810745239,2.186576301269531,1.8651075101089478,1.6195183436965943,1.3848364455413817,1.1870789575195313,1.0570292899322509,0.9255357089805603,0.8389821753311157,0.7710886946105957,0.7160889859771729,0.6776368097877502,0.6475443364906311,0.625130375995636,0.6157302460384368,0.6120662385749817,0.5980324334716797,0.5986706624603272,0.6043437159729004,0.6084514717769622,0.6145438207817078,0.6275914056777954,0.6539220153236389,0.6798205163002015,0.7207025037765503,0.7737603602600097,0.832306993522644,0.9154482462120056,1.0123301662826538,1.118929357070923,1.278745636024475,1.45084985830307,1.661194066925049,1.9400386290740967,2.2260367416381834,2.6258640266418456,3.0993991136169434,3.6218017273712158,4.3411850607299804,5.18799075958252,6.160787452087402,7.39607100402832,8.888091485290527,10.632492217407227,12.827420277709962,15.483733045043945,18.890241915893554,22.91067563598633,28.13198467163086,34.63421427856445,42.55943491699219,58.096,61.284,64.48,67.36,70.112,73.26,75.264,77.536,79.088,80.372,81.552,82.32,82.86,83.432,83.88,83.86,84.332,84.32,84.244,84.5,84.364,83.92,83.716,83.096,82.748,81.764,80.964,79.736,78.588,77.272,75.612,73.924,71.7,69.216,66.728,63.332,60.032,56.208,51.556,47.1,42.42,37.432,32.656,28.576,24.888,20.996,17.84,15.016,12.812,11.412,10.684
0.6000000000000001,0.6000000000000001,2.6855633480072023,2.300605918121338,1.9642304904174805,1.6962789720535278,1.4776009072875977,1.2945677024459838,1.1146148723602296,1.0081126189041139,0.9091381838417053,0.8249547472572326,0.7719908251190185,0.7199360168075561,0.6976941065025329,0.6700895763206481,0.6566440324401855,0.646075618572235,0.6435983223998547,0.6357994655323028,0.6570916717720032,0.6562822280693055,0.6618745434188843,0.6890324661636352,0.7188372656440735,0.7688861398696899,0.7974559034729004,0.8678004153633118,0.934438704624176,1.0249835678100585,1.1224042963790895,1.2767914165496825,1.4247221535110475,1.6127519220733642,1.8714850199890136,2.154435843734741,2.5102982619476317,2.954735680541992,3.423299718170166,4.0523689781188965,4.792034940643311,5.706089948730469,6.829112229919434,8.114366563110352,9.68549271484375,11.589499598693848,13.851184114379883,16.74421021118164,20.23617397216797,24.707314296875,30.425789321289063,37.37485937866211,45.815943553466795,57.58,60.836,63.972,66.856,69.52,72.068,74.576,76.448,77.956,79.556,80.568,81.844,82.212,82.584,83.08,83.312,83.352,83.588,83.364,83.36,83.692,83.108,82.372,81.776,81.252,80.42,79.116,78.02,76.724,75.072,73.664,71.384,69.432,67.016,63.692,60.408,57.044,53.028,48.48,44.016,39.324,34.692,30.108,26.096,22.584,19.108,16.504,13.968,11.944,10.932,10.524
0.6400000000000001,0.6400000000000001,2.840737337799072,2.4372470010375977,2.093497184944153,1.8334233231735229,1.5870443334960938,1.3830270782852172,1.2123447494125366,1.0844732755470277,0.9922531009864807,0.8984550763702392,0.8301737341308594,0.7771568430328369,0.751594838886261,0.7272447050857543,0.7135702480316162,0.7019579933929443,0.6974389366912842,0.7008776299381256,0.7013005169487,0.7145889400863648,0.7450645432281494,0.7604525189971924,0.8046307430267334,0.8517728509140015,0.9048816055679322,0.9779132582092285,1.0740826568984985,1.1705809624099732,1.2785554975128173,1.4406508920288086,1.6268420147705078,1.848932971725464,2.0968921286773683,2.4361501764678954,2.8130749857330324,3.2901200048065187,3.8680901446533205,4.543860565948487,5.399946306915283,6.306006599884033,7.5568016668701175,8.954926377105712,10.64562895690918,12.651769656066895,15.090395662231446,18.08588450317383,22.03408639526367,26.697355615234375,32.90883094360352,40.25244880493164,49.36340459838867,57.144,60.016,63.332,65.944,68.552,71.136,73.648,75.3,76.908,78.5,79.76,80.696,81.32,81.856,82.268,82.544,82.508,82.516,82.724,82.676,82.116,81.76,81.188,80.732,79.676,78.836,77.352,76.316,74.924,73.012,71.384,68.92,66.728,63.984,60.836,57.448,53.408,49.336,44.832,40.696,35.856,31.116,27.116,23.844,20.544,17.708,15.096,12.872,11.392,10.728,10.408
0.6799999999999999,0.6799999999999999,3.0140686386108397,2.592463871154785,2.2698914266967773,1.9745249432754517,1.6983671277618408,1.4977880601882934,1.3166987438201905,1.2075412992858887,1.076466050491333,0.9871061338043213,0.9153757399940491,0.8624207926559448,0.8309208884048462,0.7929307865715027,0.7766444231796265,0.7771738288879394,0.7663242130661011,0.764529427318573,0.7727504594802856,0.7909103555679321,0.8251373173904419,0.8559114677810669,0.9022407814788819,0.9543242291641235,1.0154657694244384,1.1057345381164552,1.2189597882080079,1.3236786911582947,1.4812469681930542,1.6267442360687256,1.8480194063568116,2.0903804165649413,2.4211616300964356,2.745119860191345,3.190238505859375,3.7166602113342284,4.322505279693604,5.085157635498047,5.973612668457031,7.045786139831543,8.269377726745606,9.80218634399414,11.58362844329834,13.76240897003174,16.38032230102539,19.723141453857423,23.879334805908204,29.163142578125,35.70953567749024,43.64355931152344,53.273223507080075,56.944,59.384,62.34,64.896,68.14,70.012,72.588,74.112,75.912,77.236,78.568,79.536,80.26,80.94,81.076,81.352,81.456,81.612,81.508,81.164,80.712,80.444,79.3,79.076,78.024,76.956,75.396,74.22,72.524,70.792,68.848,66.464,63.372,60.708,57.94,54.1,50.292,45.892,41.496,36.936,32.6,28.68,25.172,21.94,18.804,16.072,13.692,11.828,10.916,10.548,10.352
0.72,0.72,3.2232048458099367,2.8207173299407957,2.4642454879760742,2.1426035522079467,1.8765725014495849,1.6685434504699708,1.4634320211791991,1.3143582287979125,1.1782730228042602,1.0961275102233887,1.0155374925041198,0.962160090045929,0.9227800289535523,0.8836693479537964,0.8687187379455567,0.8433934538459777,0.8413678259658813,0.8481043310928345,0.872561422958374,0.9051362561225891,0.9387663766860962,0.9700499182891845,1.0161992563438416,1.1017378453826905,1.167693437614441,1.2631111094665528,1.3786069779586791,1.5397831031036378,1.696940938873291,1.9090501327133178,2.0960995292663576,2.3954223777770998,2.7296401596069337,3.1262943182373046,3.6224977796936035,4.161377693939209,4.851371761016845,5.66491634979248,6.624186286773682,7.818764608459473,9.195837432556152,10.787102376708985,12.709406543579101,15.065353423461914,17.945701081542968,21.429363868408203,25.979947667236328,31.67829655517578,38.7796543774414,47.22285999267578,57.32486120117188,56.056,58.644,61.456,64.052,66.64,68.844,71.124,72.864,74.752,75.768,77.272,77.932,78.936,79.42,79.94,80.292,80.404,80.196,80.184,79.636,78.976,78.356,77.92,76.652,75.712,74.696,73.528,71.588,69.816,67.912,66.028,63.456,60.644,57.436,54.316,50.716,46.592,42.46,38.028,33.864,29.572,26.332,22.896,19.704,16.98,14.86,12.632,11.224,10.588,10.404,10.364
0.76,0.76,3.4700500342559812,3.0602974084472656,2.6589569570922853,2.3581368043518065,2.0826067028045654,1.839936711540222,1.6412399610900879,1.4631000117492676,1.336444750556946,1.2456801455879212,1.1431613537216188,1.0890585546302796,1.0261456227111816,0.9874573285484314,0.9771607989883423,0.9630753523635864,0.9666198106384277,0.9710664311218262,1.0010447998046874,1.0289481358718873,1.0628786530685426,1.1264557366371155,1.1670369068527222,1.2417006505966186,1.337620153465271,1.4585593502426148,1.5879305871582032,1.739266914100647,1.9322748635864258,2.126272486877441,2.4390174224090577,2.7345217613983155,3.086078083648682,3.5414925393676757,4.0551260171508785,4.704230358581543,5.461826344451905,6.348907000427246,7.369954566497802,8.657037714233399,10.135265703125,11.850879213256835,13.937965010375976,16.474444524536132,19.529537099609374,23.38646771850586,28.39618535095215,34.58195583984375,42.161075153808596,51.20295083374023,62.1305447668457,55.276,57.616,60.416,63.024,65.144,67.488,69.632,71.408,72.668,74.252,75.532,76.408,77.46,78.32,78.268,78.584,78.592,78.528,78.112,77.752,77.328,76.396,75.872,74.796,73.764,72.344,71.028,69.412,67.384,65.524,62.864,60.412,57.584,54.368,50.532,46.872,42.74,38.852,34.516,30.272,26.652,23.804,20.604,17.928,15.308,13.264,11.676,10.792,10.488,10.404,10.324
0.8,0.8,3.774179923362732,3.3393214185333253,2.9512350966644285,2.6182150019836428,2.322072141189575,2.0464897076416015,1.845948581161499,1.6517586269378661,1.5204775403213502,1.3865580504608155,1.2963555500793458,1.2129240650558473,1.179811657409668,1.1314130602264405,1.1037222650909424,1.1030265773391723,1.1009650314331054,1.1047813738441468,1.1303456218338013,1.1625837616729737,1.225690019760132,1.278202199935913,1.3532363148498534,1.4387668119430541,1.5558968861007691,1.6874169083023072,1.833134207496643,2.015176510429382,2.2461150158309935,2.4680378299713133,2.7854933771514894,3.095869673309326,3.531178566131592,4.011293553466797,4.6418609841918945,5.262909942932129,6.120702312927246,7.083195830383301,8.267333115386963,9.546431456604004,11.127854223632813,13.029364973754882,15.234050567321777,17.982771253662108,21.415366001586914,25.60738336364746,31.061529234008788,37.72068677246094,45.856770245361325,55.607869147949216,66.94705639160156,54.536,56.764,58.976,61.74,63.44,66.144,67.668,69.668,71.352,72.536,73.872,75.132,75.476,76.4,76.708,76.776,76.78,76.684,76.416,76.004,75.26,74.304,73.768,72.652,71.436,69.66,68.564,66.464,64.356,62.008,59.592,57.212,53.748,50.584,46.28,42.972,38.832,34.864,30.924,27.512,24.404,21.564,18.8,16.112,14.164,12.296,10.972,10.488,10.424,10.328,10.352
0.8400000000000001,0.8400000000000001,4.123988188552857,3.6620921211242674,3.2700382984161376,2.906698277282715,2.616650762786865,2.3339028537750246,2.0793648413467407,1.908302031173706,1.7405631212615966,1.6025078979873657,1.4831040404510498,1.40646641248703,1.3544147206306458,1.3127137231826782,1.2751446130371094,1.2685475491142273,1.2739808444213867,1.2894722386169433,1.3083937922286988,1.3648953100204468,1.4261903478622437,1.4754290328598023,1.5744131073379517,1.67689051322937,1.8048078720855714,1.941037222213745,2.1292912934112547,2.310511257324219,2.5240312477111817,2.8383308499145508,3.1590412659454348,3.5682965280151366,4.016253333740234,4.551309746551514,5.233334044494629,5.977800462646484,6.876758748931885,7.892527607116699,9.17355115447998,10.602612271118163,12.314139177856445,14.269211987304688,16.78444533996582,19.75340514526367,23.451483069458007,28.293096311035157,34.10335953125,41.24219523681641,50.021519079589844,60.39157698974609,72.42078568115234,53.18,55.608,57.732,59.956,62.104,63.932,66.296,67.804,69.244,70.8,71.632,72.776,73.648,74.188,74.564,74.452,74.496,74.8,74.204,73.592,72.84,72.088,70.904,70.116,68.592,67.18,65.436,63.552,61.576,58.752,56.632,53.124,50.316,46.652,43.032,39.328,34.856,31.268,27.984,24.972,21.964,19.524,16.744,14.628,12.708,11.268,10.664,10.356,10.368,10.352,10.348
0.8800000000000001,0.8800000000000001,4.557816967010498,4.068868632354737,3.648839721984863,3.2553836722564697,2.9368645874786377,2.6356169921875,2.381574062347412,2.1750330431747438,1.9894657229614259,1.8527281524658203,1.7240426188278197,1.6418559198760987,1.5813823910140992,1.5156537604522704,1.4821663049316407,1.4721118517303466,1.480438921508789,1.4802712052536011,1.5210198594665527,1.5765912218856812,1.6552206359481811,1.728203585319519,1.8385375190162658,1.9500991558074952,2.085196010093689,2.250073864517212,2.450709955215454,2.6648907135009767,2.9526808920288086,3.269312939453125,3.6143608364868163,4.034668292999267,4.572504187927246,5.193693775024414,5.902585707702637,6.736819006042481,7.744400505523681,8.856370063171386,10.175848342895508,11.7049038571167,13.587703382873535,15.708227640380859,18.399924782104492,21.656025790405273,25.788176265258787,31.016235050048827,37.46007227294922,45.28251701538086,54.52814278076172,65.58585105590821,78.33425962890625,52.096,54.312,56.204,58.46,60.18,62.144,64.02,65.668,67.016,68.58,69.84,70.592,71.208,72.1,72.428,72.316,72.276,72.308,71.86,71.192,70.356,69.504,68.22,67.296,65.412,64.18,61.968,60.1,57.464,55.248,52.788,49.72,45.852,42.668,38.88,35.064,31.352,28.396,25.18,22.528,19.328,17.664,15.372,13.164,11.812,10.832,10.396,10.364,10.352,10.348,10.356
0.9199999999999999,0.9199999999999999,5.04218295501709,4.531839919281006,4.107996328887939,3.712566747741699,3.313040644760132,3.0033213053131105,2.717697645187378,2.5107614303970336,2.335530020103455,2.1773278295516967,2.053132801437378,1.9221360930633544,1.8518188403320313,1.7885328883361817,1.7459755233764649,1.72860285030365,1.744668507080078,1.7670465058898925,1.7930696231460572,1.8552576177215576,1.9122966972351074,2.032049245643616,2.1314721742630005,2.2617216327285767,2.402500502243042,2.61491841545105,2.83843481300354,3.1139841453552246,3.3847736711120606,3.741746658248901,4.16829526687622,4.655466165771484,5.199883498229981,5.8462480863952635,6.698548307647705,7.6077355776977535,8.697334486694336,9.9622481149292,11.333806672058106,13.002827479248047,14.956499792175293,17.401492095336913,20.205810603027345,23.928049650268555,28.5475457232666,34.15732328735351,41.17532489501953,49.5234003125,59.62890894775391,71.02642083007812,84.90267360839844,50.724,52.64,54.652,56.304,58.476,60.072,62.004,63.236,64.712,66.032,67.124,68.292,68.792,69.292,69.832,69.76,69.7,69.228,68.984,68.228,67.54,66.676,65.42,64.08,62.748,60.58,58.592,56.712,54.084,51.108,48.792,45.676,42.12,38.384,35.016,31.48,28.452,25.6,22.66,20.312,17.66,15.708,13.984,12.164,10.832,10.568,10.34,10.344,10.34,10.34,10.356
0.96,0.96,5.655782048950195,5.095412793121338,4.587116478881836,4.184103204193115,3.8133586385345457,3.455949444351196,3.1704853144836425,2.9065677521514894,2.695878129310608,2.5026877405548094,2.368956579589844,2.2449161473846435,2.183952689208984,2.0867927962493895,2.0447656537628176,2.0329287602233888,2.023213686141968,2.0632596466064452,2.108111810913086,2.1553081033325197,2.248432117538452,2.3620761162567137,2.4970001456451416,2.6189501347351074,2.8256803205108643,3.040609374847412,3.287047723083496,3.5945701184082033,3.907078427734375,4.3151284765625,4.773804897155761,5.319190603790283,5.899697034454346,6.702063236083984,7.553375357055664,8.57088695526123,9.691063665161133,11.010827073974609,12.592824842529296,14.362309069213866,16.495886469726564,19.129007235107423,22.387554721679688,26.491877807006837,31.591526322631836,37.788846572875975,45.31048624267578,54.4136462878418,65.08790366210937,77.43996145996094,92.0055235986328,48.672,50.9,52.74,54.832,56.14,58.204,59.864,61.456,62.376,63.804,64.652,65.688,66.14,66.796,67.168,67.16,67.5,66.548,66.132,65.404,64.676,63.572,62.54,61.18,58.896,57.22,55.5,52.824,50.324,47.404,44.388,40.964,38.12,34.4,31.088,28.156,25.224,22.54,20.232,17.884,15.816,13.9,12.144,11.124,10.572,10.396,10.26,10.32,10.344,10.352,10.356
1.0,1.0,6.341875662994385,5.742857637939453,5.236901713409424,4.7859049131774904,4.372493542938233,3.9988016580200196,3.6735809774780273,3.383908295593262,3.1565345087432863,2.9730655014801024,2.801723890991211,2.6737604346466064,2.576866604156494,2.47861232383728,2.4274550160980226,2.415454981536865,2.400179140625,2.4140873481750487,2.498514015197754,2.5353184008789063,2.6470156075286866,2.7529241285705566,2.931907091217041,3.07162635017395,3.2782333178710936,3.527444639892578,3.7856612577819826,4.134081620788574,4.5497196260070805,4.931969788665771,5.450355385437012,6.089265404968262,6.726109107055664,7.604807368774414,8.52080855255127,9.53987216217041,10.841916222229004,12.30575877593994,13.937821228027344,15.959419072570801,18.296853128051758,21.18055652648926,24.912266123046876,29.400871729736327,34.97777822387695,41.767055197753905,49.95170168701172,59.66077045898437,71.0760279345703,84.14308423095703,99.7120330883789,46.712,48.972,50.72,52.408,54.348,55.912,57.276,58.72,59.892,61.092,61.808,62.424,63.02,63.648,64.12,64.124,64.252,63.764,63.056,62.668,61.236,60.388,58.844,57.328,55.8,53.288,51.648,49.1,46.564,43.36,40.36,36.928,34.02,30.32,27.772,25.048,22.608,20.104,18.232,15.928,13.964,12.456,11.26,10.6,10.396,10.3,10.348,10.332,10.352,10.356,10.356


==> figures/vis_landscape/s0/results-7.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,99.39510917236328,89.19522567871094,79.82313883300782,71.19366810302735,63.31317587890625,55.94884789306641,49.33556260986328,43.231080512695314,37.63141584228516,32.74958741210938,28.21245842529297,24.248689716796875,20.6970676171875,17.599381006469727,14.898669039306641,12.689885686645507,10.724194253234863,9.162403182067871,7.805627558288574,6.64118539642334,5.694564839935302,4.92611835723877,4.288142892303467,3.775376764831543,3.3115326792907713,2.9254526906585694,2.608785633392334,2.3428233898162842,2.122525691986084,1.935413770828247,1.7558730773162843,1.6201277899932862,1.5092514044189453,1.4204426120758056,1.327262899131775,1.237007412147522,1.174186851234436,1.112030185813904,1.0649569122314453,1.0345892717552185,1.002028908996582,0.9650546234512329,0.9505155303764343,0.9362507481384277,0.9206177984237671,0.9361758772468567,0.916054654636383,0.9317185958480835,0.9565457873630524,0.9553274995422363,0.9865391281509399,10.856,11.136,11.352,11.612,12.072,12.384,13.04,13.604,14.34,15.768,16.992,19.092,21.624,24.316,27.888,31.052,34.976,38.076,41.22,43.932,47.224,49.812,52.4,54.54,57.072,59.128,61.404,62.744,64.492,66.152,67.528,68.568,69.748,70.412,71.808,72.48,72.904,73.64,74.316,74.344,75.06,75.1,75.112,75.228,75.28,75.004,75.18,74.26,74.044,73.456,72.88
-0.96,-0.96,93.10952563720703,83.2409141015625,74.3511516796875,65.94129260253906,58.29829165161133,51.41389194091797,45.00326656005859,39.19927325195312,33.95509165649414,29.283189037475587,25.0843925982666,21.41730282836914,18.112188376464843,15.372166496887207,12.947124030151366,11.004400453491211,9.289886968383788,7.871563997802735,6.702655081176758,5.7767356716918945,4.9436536604309085,4.2679576055145265,3.6825245642089843,3.2613609574127196,2.8563550382232665,2.5402760906982422,2.275141855278015,2.048514721221924,1.8529015116882324,1.707307202644348,1.568788822555542,1.4473467809677123,1.3444634384918213,1.2475450254440308,1.1760424321365357,1.101809838962555,1.0483590447425841,1.0155498511314391,0.9807368520736695,0.9441681015205383,0.9180672154808044,0.8987113911819458,0.8779654252243042,0.8687440873336792,0.8657396912193298,0.8646540449142456,0.8748903232955932,0.8846627779388427,0.9051747959709168,0.9381231552505493,0.9567616673469543,11.12,11.216,11.56,11.92,12.188,12.728,13.532,14.192,15.352,16.868,18.444,20.868,23.944,27.124,30.672,34.1,37.572,41.04,44.088,46.884,50.044,52.66,55.48,57.384,59.82,62.116,63.824,65.292,67.112,67.88,69.756,70.744,71.696,72.812,73.616,74.736,74.812,75.38,75.328,75.944,76.364,76.2,76.264,76.14,76.488,75.9,75.736,75.56,74.736,74.036,73.4
-0.92,-0.92,86.8892108203125,77.61310761230469,68.76529520751953,60.96919600097656,53.53807690551758,46.85750488525391,40.87148789428711,35.461494865722656,30.430510075683593,26.1554510546875,22.205726063232422,18.794979907836915,15.883856622314454,13.372607641906738,11.251577396850585,9.470353521118165,8.014742704925537,6.757969114227295,5.756735958557129,4.942652840576172,4.223261159057617,3.645265096282959,3.1983742513275146,2.8043220612335205,2.503400945968628,2.1964610887908935,1.977914051361084,1.766825624923706,1.641903235206604,1.5108671393203736,1.3923192562866211,1.277856214466095,1.1862493212890626,1.1172015123558043,1.069159614944458,1.0087025545120238,0.9618892149353028,0.9170476136779785,0.8963423503875733,0.8742404481315613,0.8489635612487793,0.8389994484901429,0.8279483925628662,0.8148054272842408,0.822321399974823,0.8390902645874023,0.8415785097312928,0.8538362990951538,0.8756232402992249,0.8947929105186463,0.9335244694519043,11.096,11.58,11.736,12.296,12.612,13.456,14.08,15.008,16.34,18.048,20.036,23.416,26.46,29.724,33.284,37.076,40.588,44.012,47.0,49.784,52.508,55.576,57.948,60.54,62.288,64.868,66.376,68.336,69.164,70.392,71.48,72.764,73.88,74.54,74.98,75.752,75.992,76.736,76.724,77.424,77.344,77.464,77.636,77.396,77.048,76.428,76.448,76.144,75.248,74.86,73.708
-0.88,-0.88,80.99811023925781,71.8693276586914,63.46074856689453,55.80815986206055,48.95925689208985,42.5899430078125,36.90868698730469,31.775243342285155,27.080115321655274,23.06258291442871,19.51828508300781,16.417863154907227,13.758101296691894,11.643958259887695,9.696926159057616,8.170735778808593,6.880558609924316,5.807497770385742,4.936929294281006,4.23701727142334,3.609957134780884,3.146485320968628,2.719572668762207,2.4282717889404295,2.1686277262115476,1.9291757248687744,1.754846248855591,1.59228262966156,1.4317679305267335,1.3341342837905883,1.2357567943954468,1.1535955282211303,1.0761512605285644,1.0158561096954346,0.966430302734375,0.9124724535942078,0.8794482609367371,0.8361101998519898,0.8211735592842102,0.7997524778747559,0.7966808839035034,0.7760527237129211,0.7743465340614318,0.781570731124878,0.7801285190010071,0.795613291053772,0.8023156687355042,0.8277673538208008,0.8386954278945923,0.8723316011047363,0.8997594979095459,11.424,11.692,11.964,12.504,13.044,13.6,14.684,15.884,17.632,19.884,22.56,25.528,29.192,32.564,36.492,40.148,43.74,46.808,50.16,53.096,56.108,58.232,61.192,62.932,65.04,66.848,68.288,69.804,71.412,72.312,73.688,74.504,75.344,75.996,76.428,77.156,77.38,78.148,77.956,78.372,78.256,78.356,78.26,77.936,77.72,77.5,76.936,76.516,76.088,75.24,74.416
-0.84,-0.84,75.0579857080078,66.26692787353515,58.42108741699219,51.09355564208985,44.402839997558594,38.56596132202149,33.07620746459961,28.33757607421875,24.054873187255858,20.257972750854492,17.01188420349121,14.225373461914062,11.979487245788574,9.960940612182617,8.30072573791504,6.9706903150177,5.895280182037354,4.990285912017822,4.256648027801513,3.6384089385986327,3.141066870803833,2.727085099029541,2.374978313179016,2.110580585746765,1.8820060583877563,1.6776550289916992,1.5311326307296753,1.3860765008544922,1.2689101676177978,1.192832968978882,1.1118526020050048,1.0229576176452637,0.9766243787479401,0.9075781566810608,0.8787836782455445,0.8457180920791626,0.8154506701278686,0.782158403930664,0.7570028855705261,0.7607997877693177,0.7409944292354583,0.7338528503417969,0.7329190734100341,0.7386043468093872,0.7490733075523377,0.7587290245056152,0.7720178700256347,0.7850941973304748,0.8219240087890625,0.851597269115448,0.8920838572883606,11.604,11.968,12.372,13.024,13.596,14.336,15.604,17.18,19.252,21.66,24.828,28.152,31.904,35.888,39.432,43.616,46.712,49.868,52.992,55.876,58.756,61.172,63.612,65.624,67.02,69.4,70.9,72.08,73.2,74.316,75.328,76.032,76.864,77.572,78.0,78.46,78.516,79.096,79.224,79.208,79.496,79.324,79.22,78.856,78.432,78.096,77.632,77.332,76.364,75.216,74.776
-0.8,-0.8,69.23787315917968,60.87285572265625,53.292006730957034,46.399684254150394,40.06961974975586,34.558513212890624,29.4458055279541,25.041258775634766,21.083489897460936,17.715042276000975,14.731506677246093,12.327045758666992,10.230406486206055,8.57863877532959,7.154426025695801,5.981368789978028,5.041481636810302,4.288898876037598,3.6293086335754396,3.109283716430664,2.6939277809143065,2.346308909301758,2.074252999954224,1.848917646598816,1.6573303819465637,1.4854739768981933,1.3657642127609253,1.2464778690338134,1.1323458779525757,1.0767648030853272,0.9901066525840759,0.9252387813949585,0.8782355894088745,0.8318823198318481,0.7930756923675537,0.784759845380783,0.7464534967803955,0.718712848777771,0.7138807086181641,0.7072934851455689,0.6978046217727661,0.7085516938781738,0.6992504990291596,0.7158822605133056,0.7164527113723755,0.7322208381080627,0.747326332950592,0.769574619178772,0.808452344417572,0.8328019716453552,0.8712216756820679,11.832,12.12,12.688,13.336,14.224,15.248,16.716,18.58,20.996,24.22,27.536,31.536,35.324,38.928,42.944,46.244,49.928,52.964,56.296,59.22,61.64,64.064,66.164,67.992,69.58,71.476,72.58,73.708,74.812,75.752,76.788,77.4,78.396,78.756,79.172,79.316,79.728,80.108,79.968,80.184,79.944,79.604,79.58,79.36,79.12,78.424,78.42,77.492,76.46,75.768,74.788
-0.76,-0.76,63.61591805175781,55.663581232910154,48.43661377197266,41.91018003051758,36.01542407653809,30.825645670166015,26.162270385131837,22.10344731689453,18.414730505981446,15.337105143432618,12.781264082641602,10.558744522094727,8.802992440795899,7.280147420349121,6.0837953363037105,5.114478593597412,4.30342200515747,3.6310774841308593,3.1222865203857424,2.7145733642196657,2.3511647648620606,2.0691481761169435,1.814856477470398,1.6141962326049806,1.4629369366836549,1.3234105512237548,1.2045484646987914,1.1098286280441285,1.026278814163208,0.9631175905227661,0.896773802947998,0.8466288269042969,0.8027452155876159,0.762455266046524,0.7484491630935669,0.7112212022781372,0.6883321893692017,0.6848512380218506,0.6671179388618469,0.6722967869949341,0.6710930480194092,0.6705372434425354,0.6656597685813904,0.6903960406494141,0.6884942844200135,0.712452548046112,0.7308746947860718,0.7573766016960144,0.7847343317794799,0.8141383415985107,0.8536921104812623,12.14,12.496,13.024,14.004,14.944,16.416,18.148,19.976,23.348,26.78,30.348,34.552,38.668,42.4,46.376,49.716,52.996,56.108,58.984,61.728,64.156,66.268,68.532,70.332,71.368,73.416,74.456,75.588,76.448,77.432,77.952,78.848,79.264,80.136,79.916,80.66,80.804,80.916,81.108,80.904,80.508,80.684,80.788,79.76,79.448,78.98,78.312,77.776,76.888,76.244,75.24
-0.72,-0.72,58.216058624267575,50.731471755371096,43.934272572021484,37.55160901367187,32.180065541992185,27.334205339355467,22.910197223510743,19.192685202026368,15.948220649108887,13.208291810302734,10.98535376373291,9.064482506256104,7.527061718444824,6.249862269744873,5.18345321105957,4.378801087799072,3.7132485786437988,3.1656224055480955,2.675947438964844,2.338607419281006,2.0541428999328613,1.7746974745941162,1.5899645388412476,1.4416765718841553,1.2980236653137207,1.1814605056858063,1.088040122308731,0.9922717592811584,0.9268252249908447,0.8680309720039368,0.8142544760990142,0.7828958143615723,0.7366943667984008,0.7076057534027099,0.6783443493270874,0.668471418209076,0.6601815984344482,0.6369432643413544,0.6327579804611206,0.6326668824005127,0.6427498136138916,0.6455097457885742,0.6548893848609925,0.6618863816642762,0.6737116182136536,0.6940751338005066,0.7106913422775268,0.7407765720748901,0.7751382965183258,0.8110404801177978,0.8527355476379395,12.428,12.876,13.544,14.588,16.0,17.704,19.996,22.544,26.016,29.9,33.456,37.708,41.52,45.788,49.648,52.808,56.004,59.076,62.024,64.744,66.536,69.064,70.648,71.96,73.6,75.096,76.144,77.06,78.104,78.82,79.468,79.7,80.18,80.796,81.404,81.648,81.428,81.564,81.912,81.436,81.196,81.02,80.64,80.312,79.74,79.484,78.76,78.204,77.272,76.548,75.4
-0.6799999999999999,-0.6799999999999999,53.07797671508789,45.818544174804686,39.29243995361328,33.680348439941405,28.57837979309082,24.0041948626709,20.074683719482422,16.646238638305665,13.703693479614257,11.3811488180542,9.373774617614746,7.783871477203369,6.398740709228516,5.33751242980957,4.4656303788757326,3.7472468663024903,3.190244772415161,2.713790890350342,2.334330450592041,2.054659841003418,1.7775702365112305,1.5815877633666993,1.410694914779663,1.2746671786499024,1.1536288260269165,1.0523151564025879,0.9772053734588623,0.9106007987976075,0.8423808768081665,0.7875410923194885,0.7457526182174683,0.7159968929672241,0.6843874650382996,0.6589927654266358,0.6384819922065735,0.6256739805984497,0.6081656980705261,0.6126166909599304,0.6016605908489228,0.6000659463453293,0.6114399846839905,0.6154302318286896,0.6252297061729432,0.6470063863468171,0.6569095789337158,0.6815752256584168,0.7080865143966675,0.7245193288612366,0.7642262453842164,0.7995129557609558,0.8438668399047852,12.892,13.492,14.472,15.632,16.936,19.296,21.64,25.196,28.892,32.764,36.8,40.988,45.084,49.468,52.748,56.26,59.088,62.164,64.648,66.7,69.076,71.008,72.772,74.216,75.464,76.412,77.572,78.248,79.424,79.948,80.608,80.836,81.356,81.884,82.212,82.224,82.228,82.256,82.176,82.148,81.788,81.704,81.316,80.64,80.424,79.552,78.924,78.532,77.684,76.32,75.58
-0.64,-0.64,48.0423828930664,41.35679545532226,35.196891193847655,29.807819173583983,25.141886737060545,20.935647540283203,17.410488145751952,14.4130111618042,11.845594315795898,9.775181336975098,7.995091955871582,6.670159168853759,5.471633469696045,4.612385323257446,3.811395010223389,3.218966641769409,2.741592679901123,2.373673540496826,2.0328539805221557,1.7729617793273926,1.5705440399932862,1.4019356509590148,1.2625523958206177,1.1412082400512695,1.0370921185302735,0.9455950867271423,0.87527315700531,0.8301458234786987,0.7754296551513672,0.7189260236930847,0.6863306228637696,0.6612582320404052,0.6361654838180542,0.6289498802185058,0.6058275355911255,0.5926729971122742,0.5883704553794861,0.5861653091239929,0.5828511814498901,0.586634184589386,0.5903513318061828,0.602489203338623,0.612428224029541,0.6200614254760742,0.6409434711456299,0.6784992852401733,0.6880920998191834,0.7193874300575256,0.7530637315750122,0.7916566597938538,0.8360501316070557,13.172,14.036,15.2,16.472,18.628,21.472,24.204,28.06,32.072,36.124,40.572,44.152,48.664,52.228,55.88,58.992,62.116,64.492,67.276,69.212,71.164,72.864,74.816,75.764,76.916,78.24,79.136,79.752,80.492,81.324,81.768,81.956,82.468,82.44,82.788,82.872,82.856,82.816,82.724,82.488,82.272,82.028,81.792,81.416,80.6,79.572,79.228,78.484,77.692,76.78,75.736
-0.6,-0.6,43.30222677368164,36.97971213745117,31.289056547851562,26.288075354003904,22.060425064697267,18.238213007202148,15.025623002929688,12.30016493713379,10.125767604370116,8.342000845336914,6.846580354614257,5.6835033274841305,4.69021400138855,3.941068722991943,3.327154595565796,2.841167251739502,2.379012261505127,2.0710025884246828,1.7910415689468384,1.5749799406814575,1.3830577453613282,1.2528247816085816,1.127567896347046,1.0318482261657715,0.949502910079956,0.8746445348358154,0.800337475681305,0.7564195093917847,0.7155640755558014,0.6669994985389709,0.6464701892089844,0.6187999608230591,0.5912226990318298,0.5806725613975525,0.5760725740814209,0.5688302717208862,0.556287235121727,0.5634332506752014,0.5624246361541748,0.5750186436843872,0.5779695768547058,0.5861752089881896,0.595873616142273,0.6087466896629333,0.6310608363151551,0.6668376027107239,0.685894723815918,0.7141289758300782,0.7561157035255432,0.8009980975151062,0.8364110514450073,13.7,14.932,16.016,18.38,20.588,23.512,27.064,31.156,35.472,40.02,44.06,47.876,51.924,55.636,58.668,61.464,64.528,67.012,69.136,71.348,73.344,74.644,76.132,77.348,78.264,79.444,80.268,81.044,81.652,82.372,82.296,82.928,83.384,83.316,83.264,83.5,83.48,83.3,83.104,82.88,82.56,82.292,81.988,81.428,80.696,80.048,79.42,78.532,77.504,76.66,75.912
-0.56,-0.56,38.805855144042965,32.92170247436523,27.62541253845215,23.036244507446288,19.08636907897949,15.766048145141601,12.896460953979492,10.601693920288087,8.658463149719239,7.149842260742187,5.8563025833129885,4.863731072845459,4.00461850479126,3.3957219004821777,2.866644185180664,2.4336572596359254,2.0858981864547728,1.8207388751983642,1.566347762451172,1.3950936399078369,1.2488619641494751,1.1041594912719725,1.0194260535049438,0.9365022045135498,0.8555266589736938,0.8031281471061706,0.7332305456161499,0.6966440988636017,0.6580990572547912,0.625207316455841,0.5937355174160004,0.5765245079517365,0.5630636324310303,0.555939459438324,0.5434831980228424,0.5412056648826599,0.5403618755531311,0.5419434216833114,0.5440282127380371,0.5482755931282044,0.5581970615386963,0.5715435817337036,0.5882044965553284,0.601799211177826,0.6273449360656739,0.6551201216506958,0.6785480377006531,0.7121993027877808,0.7450715959358215,0.7875470347976684,0.8466267261314392,14.568,15.68,17.62,19.908,22.736,26.04,29.996,34.368,39.076,43.22,47.688,51.484,55.46,58.476,61.712,64.352,66.868,69.144,71.608,73.148,74.652,76.572,77.648,78.624,79.736,80.528,81.444,81.892,82.472,82.872,83.328,83.852,83.78,83.808,84.056,83.908,83.884,83.6,83.448,83.332,82.836,82.284,81.956,81.54,80.768,80.272,79.46,78.608,78.012,76.744,75.66
-0.52,-0.52,34.579539162597655,29.11718672607422,24.311442642822264,20.056399669189453,16.55551734069824,13.583551467895507,11.096602081298828,9.042097978515624,7.3776117237854,6.075751552734375,5.055161159362793,4.208044399261475,3.469673890914917,2.9404342179107665,2.4693527568435667,2.1255901399993897,1.8308558672714232,1.5954130178451538,1.4136182786178588,1.2512986850357055,1.120959441680908,1.0072263996124267,0.9238106169509888,0.838143773021698,0.7735743851375579,0.7277598822784423,0.683572790184021,0.6372703739643097,0.6187447737884522,0.5942336357688904,0.5645226978683472,0.5557501258468628,0.5322782629966736,0.5211085887432099,0.5268901473236084,0.517306713848114,0.5281899506473541,0.5204524617576599,0.5375231363105774,0.5369930517578125,0.5532159126472473,0.5622249730110168,0.5770452381134034,0.5953510004806518,0.6124300436019897,0.6447922132349014,0.6834297298049927,0.7129828565597535,0.7452164789772033,0.7994458839416504,0.8510825180625915,15.56,16.944,19.248,22.004,25.484,29.112,33.528,38.056,42.896,46.796,50.5,54.356,58.192,61.092,64.348,66.992,69.336,71.296,73.24,75.236,76.264,77.668,78.804,80.072,80.972,81.908,82.112,82.776,83.252,83.584,84.324,83.908,84.312,84.7,84.396,84.492,84.14,84.108,83.644,83.476,83.096,82.812,82.344,81.66,81.26,80.352,79.436,78.58,77.956,76.568,75.476
-0.48,-0.48,30.512360152587892,25.61098433654785,21.144347778320313,17.41647937561035,14.268055932006837,11.682438286437987,9.506678670959472,7.739494418945313,6.355150615539551,5.23490583190918,4.341286400680542,3.583234631729126,2.996407884597778,2.5356622426605226,2.1688074954223633,1.891154376449585,1.6401340012741088,1.4254921532440186,1.260681420211792,1.119391414604187,1.0116403150367737,0.9267530607986451,0.8355376128768921,0.7778821199035645,0.7090772510910034,0.6717886585044861,0.6438689927959442,0.5993717205810547,0.5753235833644867,0.5540374871444702,0.5414425353527069,0.5246310854148865,0.5093881629943847,0.5017601395225525,0.5051571950531006,0.504097514834404,0.511393962726593,0.5146579574298858,0.5209069458723068,0.5283681398200989,0.5393597803783416,0.5540359341430664,0.5698402211952209,0.5931926658630371,0.6154530027770996,0.6402456102371216,0.6699505846405029,0.7109694779586792,0.7517522931289673,0.8007515435409546,0.8466888668632507,16.708,18.416,21.42,24.476,28.652,32.42,36.992,41.9,45.872,50.18,53.788,57.62,60.8,63.896,66.5,69.04,70.788,73.256,74.82,76.488,78.056,79.184,80.268,80.92,81.928,82.64,82.816,83.612,83.908,84.236,84.576,84.676,85.048,85.116,84.908,84.676,84.584,84.268,83.864,83.844,83.588,82.636,82.408,81.808,81.224,80.476,79.576,78.86,77.748,76.62,75.52
-0.43999999999999995,-0.43999999999999995,26.91940566040039,22.322777420654297,18.39900153564453,15.106768981323242,12.336766819458008,10.028631066284179,8.198592653808594,6.668011876678467,5.495850143432617,4.51820744140625,3.7689618049621583,3.139562958984375,2.626182239074707,2.236141513900757,1.932953416671753,1.658322058944702,1.4490498199653625,1.262688367767334,1.1318124054336547,1.0183614000701904,0.934473143119812,0.8456746954154968,0.769051658782959,0.7072219074440003,0.663078135509491,0.6275603366279602,0.5908230339241027,0.5636453789806366,0.5477211540031434,0.524526694984436,0.5112426264190674,0.5031573101043701,0.49528008604049684,0.49476968664169313,0.4925592063331604,0.4931531827545166,0.4955368754196167,0.5048517698764801,0.5127388446521759,0.5287221831130982,0.5337168484163284,0.5572076420116424,0.5656665204429626,0.592173017206192,0.6169409045410156,0.6318027012825013,0.6706473332405091,0.705838467130661,0.7585943342590332,0.8056911264991761,0.8492653876876831,17.92,20.664,23.88,27.632,31.288,35.944,40.496,45.48,49.5,53.432,56.788,60.316,63.06,66.056,69.028,70.604,73.024,74.972,76.444,77.864,79.024,79.976,81.3,82.212,82.788,83.476,83.852,84.528,84.644,84.944,84.9,85.244,85.32,85.168,85.088,84.9,84.644,84.488,84.248,83.524,83.352,82.756,82.524,81.792,81.144,80.872,79.576,78.804,77.592,76.552,75.58
-0.4,-0.4,23.65520502319336,19.460879712524413,15.895285756835937,13.074979667358399,10.587114227905273,8.622351991577148,7.052593939514161,5.755236121520996,4.746911859588623,3.944034437789917,3.256220581512451,2.7202783038330076,2.320715423965454,1.9902830618286134,1.7051675964736939,1.5016288481140136,1.3000408831405639,1.1600894639968873,1.0374194548797608,0.9258374561691284,0.8391506447982788,0.7656326998138427,0.7067129657459259,0.6576372350311279,0.6187499639129639,0.590351186542511,0.5535873540687561,0.5267017483139038,0.518059544210434,0.5035859609794616,0.49314754455566406,0.4898888625717163,0.47431428780555723,0.4765703046798706,0.4745161178970337,0.4798418442726135,0.4902770518398285,0.49178152811050413,0.5054674428272248,0.5167001125717163,0.5286869411468506,0.5433567619037628,0.5621616669082642,0.5859408681678772,0.6077773780059814,0.6432114788246155,0.6793148322868348,0.7213938790893555,0.762395754289627,0.8148766209030152,0.8776033594322205,19.928,22.596,26.628,30.564,34.8,39.728,44.068,47.936,52.396,56.044,59.736,62.948,65.604,68.12,70.816,72.72,74.688,76.336,77.448,78.976,80.3,81.228,82.328,83.092,83.596,83.924,84.452,84.904,85.172,85.332,85.564,85.576,85.732,85.368,85.404,85.432,84.988,84.752,84.4,83.88,83.612,83.232,82.6,81.892,81.42,80.388,79.624,78.348,77.352,76.416,75.164
-0.36,-0.36,20.695989981689454,16.921199208374023,13.779523704223633,11.139162134399415,9.104703811950683,7.415664473876953,6.100104429626465,4.953021857147217,4.127623798675537,3.419577184906006,2.8648531437683107,2.4426189663696287,2.0573768985748293,1.7781019647216796,1.5321967155838012,1.3277565923690795,1.1491484286499023,1.042465089378357,0.9367499226379394,0.8611300569152832,0.7755384621047974,0.709197459077835,0.6691029233169555,0.6126618229961395,0.5759979615974427,0.5625832787322999,0.5222070771980286,0.5100372807884216,0.4883097698259354,0.4860961289024353,0.4835805393791199,0.47315338653564454,0.4706830496311188,0.4702187893486023,0.4678023384475708,0.46948500186920167,0.4836121920585632,0.4865256864070892,0.49935061672210695,0.5166102980422974,0.5224437748527527,0.5413345554542541,0.5635094311523438,0.5800441271400452,0.6104702645111084,0.6510696769332885,0.688806561870575,0.7320002964401245,0.7758588605880737,0.8223596858787536,0.8897717995834351,22.04,25.472,29.264,34.136,38.448,42.812,46.964,51.66,55.376,58.688,62.156,64.792,67.86,70.316,72.448,74.448,76.312,77.696,79.028,80.284,81.216,82.268,82.736,83.856,84.244,84.264,85.248,85.364,85.64,85.584,85.72,85.716,85.748,85.624,85.508,85.38,84.88,84.788,84.48,84.096,83.616,82.968,82.524,82.052,81.04,80.156,79.492,78.268,77.492,76.064,74.804
-0.31999999999999995,-0.31999999999999995,18.016002411499024,14.684589954833985,11.914949073181152,9.730375723876953,7.8932688572692875,6.442717206573486,5.2913592695617675,4.36410269241333,3.613544489135742,3.0226189064788818,2.527213037567139,2.120912887954712,1.8329138217163086,1.5835345754623413,1.3824338261795044,1.2125257134628296,1.0628269435119628,0.9613944103431702,0.8536082187461853,0.7857583783531189,0.7179242764091491,0.6630118808937073,0.6156785090637207,0.5804289695930481,0.5495450228691101,0.5196296404266357,0.504846190814972,0.48504959785461427,0.469051298828125,0.4629291785240173,0.46387283539772034,0.4537845173072815,0.4569167124938965,0.4573516181564331,0.4602556038093567,0.47059396719932556,0.4809541202735901,0.4887665859985352,0.4924409628009796,0.505812671661377,0.5239363242292404,0.5462217643356323,0.5686971962356567,0.5919893840789795,0.6154020486831665,0.6537704846763611,0.6870558630561828,0.7272129643440246,0.7775353489875794,0.8408967194366455,0.9056287441635131,24.284,28.332,32.752,36.908,41.544,46.124,50.588,54.04,57.896,61.292,64.524,67.096,69.62,71.88,73.88,75.912,77.464,78.808,80.152,81.256,81.952,82.724,83.756,84.44,84.912,85.148,85.428,85.872,86.016,86.108,85.956,86.164,85.984,85.88,86.016,85.328,85.24,84.736,84.772,84.136,83.808,83.064,82.416,81.9,80.756,80.1,79.412,78.408,77.196,75.716,74.42
-0.28,-0.28,15.583468598327636,12.760254074707031,10.356113834838867,8.401164023590088,6.8761940615844725,5.616855975036621,4.6704565094757085,3.849517827911377,3.1691130880737304,2.662676794128418,2.263544626693726,1.9178245587921143,1.6555156427001954,1.4227304156684875,1.2419988842010499,1.0933769526672363,0.9756255744552612,0.8884279687309266,0.7973702031707763,0.7182478485679626,0.6708714449501038,0.6120631829929352,0.5817099926185608,0.548769306640625,0.5231883529472351,0.5063421471309661,0.47881968311309814,0.4654046307373047,0.46268192531585695,0.4530174429130554,0.4468934092712402,0.44934429304122925,0.44927902517318724,0.4538771982860565,0.459310676612854,0.4648683787155151,0.47384194065093993,0.47588659227371216,0.4944139895057678,0.506039035205841,0.5262175169372558,0.5459485723018647,0.5669737442016601,0.5960256404876709,0.620289765510559,0.6473606996536255,0.6984623722648621,0.7438618053817749,0.7990301657485962,0.8654687459564209,0.938302804145813,27.348,31.228,35.844,40.364,44.836,49.208,52.552,56.72,60.688,63.4,66.432,68.828,71.452,73.684,75.196,77.128,78.772,79.816,81.056,82.36,83.044,83.956,84.292,84.824,85.368,85.516,85.992,86.048,86.16,86.36,86.328,86.16,86.1,85.88,85.84,85.436,85.488,84.884,84.456,84.104,83.512,82.916,82.588,81.54,80.82,80.164,79.068,78.18,76.764,75.3,73.684
-0.24,-0.24,13.598108455200196,11.053894323120117,8.995589080963136,7.384453643798828,6.020916368408203,4.934553972473145,4.063516832122803,3.3737060604095457,2.7977582124328615,2.3691350190734863,2.0268711864471434,1.7318528268432618,1.4946819953536987,1.3140394255065917,1.1402774559783935,1.0132207971572875,0.8965050192642212,0.8108182346153259,0.738312218322754,0.6672479513931274,0.6213062925338745,0.5823621177101135,0.5462246675682068,0.5191737692070008,0.49993023149490357,0.4723949034690857,0.46825284153938296,0.4502109973526001,0.4488096263885498,0.4429363953399658,0.4447330087995529,0.4461978315639496,0.44346751838684084,0.45375975898742676,0.4495221083831787,0.46917389237403867,0.47073226219177244,0.48076610122680663,0.5032384276533127,0.5159373929214478,0.5292676263427735,0.5539174571990967,0.5672090022182464,0.6094846768283844,0.63450265001297,0.6656451067447663,0.710923855381012,0.7599206678771973,0.8233424277877808,0.8826116745758057,0.966473684387207,29.968,34.476,38.868,43.472,47.392,51.78,55.552,58.972,62.928,65.5,68.324,70.788,72.444,74.744,76.904,78.132,79.856,80.804,81.988,83.2,83.672,84.468,85.204,85.512,85.724,86.06,86.172,86.352,86.412,86.308,86.34,86.224,86.256,85.916,85.92,85.252,85.272,84.944,84.448,83.72,83.624,82.744,82.304,81.372,80.744,79.816,78.512,77.86,76.292,74.968,73.44
-0.19999999999999996,-0.19999999999999996,11.94016913848877,9.676829965209961,7.92367298614502,6.458155108947754,5.28257051651001,4.373822860565186,3.6046066458129884,2.998329408721924,2.5256225267791748,2.1357068003082276,1.8146717369842529,1.5581704944610595,1.3515411106491089,1.1779675894165038,1.051880851135254,0.9322180212402343,0.8331568475341797,0.7570610815048218,0.6822278644371033,0.638763652420044,0.589250327911377,0.557571148891449,0.5197155605506897,0.49370861152648926,0.47614187753677367,0.46067639329910276,0.45909641728401185,0.44821110538482667,0.4423813897037506,0.43481450963974,0.44065220350265505,0.43864269592285154,0.44425315547943117,0.44933959963321685,0.45349369916915894,0.46189073266029357,0.47847247817993166,0.4929184440422058,0.5005502452659607,0.5164815721130371,0.5380098063755036,0.5547287918853759,0.5761568924713135,0.6090654731178283,0.651440429983139,0.6803960641670227,0.7274027799224854,0.7877208897018433,0.8390834307098388,0.9216828037261963,1.002799060974121,32.636,37.504,42.136,46.104,50.344,54.076,57.948,61.488,64.26,67.144,69.728,72.06,74.328,76.308,77.968,79.22,80.444,81.648,82.828,83.608,84.54,84.956,85.692,85.748,86.208,86.368,86.248,86.34,86.668,86.504,86.54,86.16,86.268,86.204,85.848,85.496,85.068,84.8,84.412,83.544,83.412,82.844,82.412,81.164,80.34,79.412,78.38,77.148,75.96,74.556,72.796
-0.16000000000000003,-0.16000000000000003,10.499146672515868,8.562347169799805,6.9556606950378415,5.720986488037109,4.688039959259033,3.8689527839660642,3.2087528504943847,2.6881823273086547,2.286418720588684,1.9293328638076783,1.6618806075286865,1.4281609149169923,1.2522974309158326,1.0886947570800782,0.9685695122528076,0.8585420712471008,0.7766085495758057,0.7024480851316453,0.647157873287201,0.5971492350578308,0.5549874779129028,0.5325019182252884,0.4988007581138611,0.4891888538646698,0.4628753755092621,0.4566443445014954,0.443081421880722,0.43634207978248596,0.4359194516658783,0.43712470668792724,0.439405316734314,0.4477273251056671,0.43954361994743346,0.45233538722991945,0.45662182693481446,0.46262838733673095,0.4752099277687073,0.4945404972076416,0.5037361834716797,0.5182355114078522,0.5412772109413146,0.5626316623210907,0.5863823204135895,0.6162743232536316,0.6525202148246765,0.697316498413086,0.7398737848854064,0.7997423655319214,0.8611096224594116,0.9407734545135498,1.0415198492813111,35.932,40.416,44.848,48.648,52.696,56.572,59.936,62.86,66.052,69.348,71.064,73.38,75.272,77.328,78.944,80.284,81.28,82.744,83.38,84.324,85.092,85.34,85.844,85.92,86.272,86.632,86.732,86.732,86.564,86.672,86.48,86.252,86.472,85.904,85.496,85.576,85.14,84.268,84.252,83.748,83.116,82.356,81.988,81.16,80.176,79.012,77.928,76.708,75.636,74.196,72.292
-0.12,-0.12,9.22360986175537,7.587265836486816,6.20721721572876,5.056276752624512,4.165356339416504,3.5000400950622557,2.904277695541382,2.4556623051071167,2.0698999531555176,1.7460475121688843,1.506916081314087,1.3127451316833496,1.1360146126365662,1.0041398372650145,0.8991110129737854,0.8010269324874878,0.7215245133590699,0.6609306182193756,0.6148722099876404,0.5694856240081787,0.5289830346107482,0.5057099833202362,0.48597376059532166,0.46790122493743896,0.4491022903251648,0.45210665981292725,0.43584432481765745,0.4351541800022125,0.43270500926971434,0.4288980457496643,0.4330094770908356,0.43085041437149046,0.44303281895160673,0.4544707938671112,0.4544700730705261,0.46487553435325624,0.4802997632312775,0.4945301576137543,0.5130813488388062,0.5328406506156922,0.5459418913459778,0.5767910611343384,0.5989052432632447,0.6289860033035278,0.6671750971221924,0.7099509690093995,0.7636380890464782,0.8323909632110595,0.8932408721542359,0.9775746615028381,1.0957251768875123,38.912,42.86,47.14,51.624,54.816,58.468,61.972,65.072,67.804,70.496,72.876,74.816,76.964,78.548,79.932,81.188,82.26,83.392,83.972,84.836,85.384,85.712,86.0,86.352,86.612,86.7,86.94,86.752,86.796,86.604,86.496,86.688,86.208,85.66,85.756,85.392,84.888,84.604,83.92,83.544,83.056,81.956,81.632,80.884,80.08,78.78,77.864,76.428,75.212,73.112,71.528
-0.07999999999999996,-0.07999999999999996,8.218243243408203,6.733680035095214,5.518112826843262,4.553133965911865,3.7878316051483156,3.1151011058044435,2.647473090515137,2.1986128925323487,1.8846337572860719,1.615258988723755,1.375617487564087,1.2105712224197387,1.055989857673645,0.9340680625534058,0.8414975598144532,0.7511450558376312,0.6783128285598755,0.6252684780883789,0.5875311815261841,0.5533383686733245,0.5121177513122559,0.4984943554019928,0.4744526660346985,0.45754268516540525,0.44424910955429076,0.43867839409828185,0.4312606828117371,0.43377822650909426,0.4304676922702789,0.43019647953033446,0.43236140367507936,0.4362985134887695,0.4404804369354248,0.4535184185791016,0.46485011978149415,0.471677010307312,0.4879740237808228,0.49855451171875,0.5165443558502197,0.537189815826416,0.5668832550048828,0.5830529564666748,0.6154279331970215,0.6464707096099853,0.6854485627365112,0.7418166385650635,0.7844073122406006,0.8756008115386963,0.9472587973594665,1.043109107208252,1.151203525390625,41.004,45.044,49.492,53.2,56.816,60.652,63.456,66.72,69.12,71.676,74.064,76.18,78.056,79.472,80.62,81.936,82.832,83.676,84.468,84.932,85.604,85.884,86.404,86.456,86.768,86.82,86.828,86.756,86.716,86.768,86.448,86.236,86.268,85.592,85.46,85.388,84.568,84.336,83.86,83.276,82.46,81.888,81.116,80.476,79.36,78.08,77.144,75.324,73.864,72.036,70.056
-0.040000000000000036,-0.040000000000000036,7.3776037391662594,5.9990898831176755,5.008351928405761,4.0983917672729495,3.408948222351074,2.8533669580841066,2.3985609761047364,2.0175755795288084,1.7322726558685302,1.480668755722046,1.279611526374817,1.1278158306884765,0.9935534294128417,0.8822610026550293,0.7916539667129516,0.7086699814224243,0.6409437350749969,0.6109875110054016,0.5677734844493866,0.5335308248138427,0.5003246852684021,0.4755174397468567,0.46009070036411287,0.45543409671783447,0.4397481419944763,0.42581427567481994,0.4303730289363861,0.42589280005455016,0.4282257427597046,0.4302112193489075,0.4416177529335022,0.44260768377304077,0.4486389925289154,0.46024036268234253,0.4693407973098755,0.4770146338272095,0.49850279188156127,0.5052275130653381,0.5293478789329529,0.5528613655281067,0.5732108286094666,0.6006095269203185,0.627279704322815,0.6755397126388549,0.716191903629303,0.765881953830719,0.8269668313503266,0.8988266341400146,0.9861631451416015,1.0858393397903443,1.2340968968963624,43.32,47.656,51.244,55.328,58.924,62.116,65.14,68.024,70.748,72.82,75.112,76.832,78.66,80.036,81.2,82.572,83.712,84.168,84.824,85.14,85.996,86.328,86.552,86.644,86.9,87.004,86.724,86.908,86.8,86.344,86.296,86.316,85.88,85.708,85.26,84.988,84.296,84.1,83.628,82.904,82.24,81.46,80.96,79.808,78.816,77.54,76.2,74.812,73.016,71.456,69.06
0.0,0.0,6.616084568481445,5.450993420562744,4.4480368724823,3.7237363864898683,3.1169021949768068,2.607632300491333,2.200616188182831,1.873116337814331,1.5888110679244996,1.3672823994064331,1.1985426971435547,1.0513793494415282,0.9305194327354431,0.8265296290588379,0.7437352771377563,0.6836764288330078,0.6274078740692138,0.5758041963577271,0.5454995623970031,0.5124214748573304,0.4882622541618347,0.46904861917495727,0.45837700712203977,0.45037318197250364,0.4401629731941223,0.42732473085403444,0.42958230494499205,0.4349393839645386,0.43036171667099,0.4384791143035889,0.44113121618270873,0.44567695838928223,0.45514139552116395,0.4691899082183838,0.4712574976539612,0.48915466245651246,0.510126695766449,0.5229749265193939,0.5303379028320313,0.5585520697402954,0.5794262149047852,0.6181375926971435,0.6622414228820801,0.7018239826011657,0.7418545046424866,0.7950616751003265,0.8649178574371338,0.9522879481124878,1.0464348341178895,1.161908398914337,1.3260937982559204,45.488,49.308,53.664,57.028,60.232,63.408,66.548,69.016,71.844,74.216,76.248,77.392,79.364,80.756,82.1,83.004,83.788,84.78,85.252,85.644,85.964,86.304,86.632,86.648,87.032,86.96,86.952,86.724,86.644,86.34,86.36,85.96,85.8,85.4,85.256,84.708,84.056,83.48,83.252,82.54,81.888,81.172,79.964,79.208,78.08,76.892,75.552,74.032,71.96,69.944,67.752
0.040000000000000036,0.040000000000000036,6.00134030960083,4.921662827606201,4.104469287719726,3.3826051920318605,2.8192655093383787,2.3877281079101564,2.0284148600387573,1.7375196658325196,1.48667924659729,1.266366834526062,1.116716834602356,0.9965441706085205,0.8761317692947388,0.7858911602210998,0.7164214478492736,0.6487987106513977,0.6046000679779052,0.558436788520813,0.5308112997245789,0.5029590578460693,0.47388102550506594,0.4659570742702484,0.45139579040527344,0.43810471652984617,0.44577070435523986,0.43623136236190796,0.4321888943386078,0.4322837732505798,0.43644657418251037,0.44093062770843505,0.4463355016899109,0.45647146757125856,0.46824558566093444,0.46982719511032106,0.4920443751716614,0.502452037601471,0.5189343411064148,0.5358593430900573,0.5563805627250671,0.5751287534523011,0.6038110674238205,0.6391615311431885,0.6856117719650269,0.7257508294296264,0.7828212827301025,0.8398662370681763,0.9114757205200196,1.004045630722046,1.1136586026000976,1.2669141429138184,1.4075597206115722,47.46,51.288,55.048,58.692,61.996,65.044,67.836,70.372,72.78,75.128,76.968,78.432,79.952,81.372,82.312,83.348,84.28,84.916,85.444,85.896,86.156,86.344,86.552,86.916,86.732,86.596,86.808,86.612,86.452,86.12,86.164,85.724,85.34,85.224,84.592,84.16,83.74,83.344,82.568,82.384,81.428,80.616,79.428,78.644,77.416,76.064,74.44,72.956,71.16,68.512,66.404
0.08000000000000007,0.08000000000000007,5.459225354309082,4.517819733886719,3.7288361296081542,3.143189671173096,2.6293426498413086,2.212718464050293,1.8904230727386475,1.6108881561279298,1.3814745400333404,1.1888102166175842,1.0458210582351684,0.9356446632766724,0.8400780574417114,0.7522519618034362,0.6768532171440125,0.6318358848929405,0.5903856985855103,0.539900866317749,0.5185656666564942,0.502307917842865,0.48039566200256345,0.4615927486228943,0.45057577073097227,0.44731419512748716,0.4426283074235916,0.4328885736513138,0.4389447190284729,0.4355670205974579,0.4396359718894958,0.4463853580570221,0.4545402073097229,0.4627868668937683,0.47397191048622134,0.49020870792388915,0.49679897089004516,0.5200001367378235,0.5372074622344971,0.5556578521919251,0.5740789237594605,0.6017751943778992,0.6290532898712158,0.6734971231460571,0.7121451316452027,0.7618194738388061,0.8254114551925659,0.8919915376281738,0.9716722824859619,1.0812383485031127,1.201976848564148,1.3670110739898682,1.5328379494476319,48.908,53.012,56.872,59.92,63.068,65.908,68.872,71.512,73.536,75.788,77.808,79.096,80.444,81.976,83.016,83.708,84.556,85.204,85.456,85.864,86.196,86.624,86.756,86.464,86.632,86.752,86.564,86.572,86.244,85.876,85.724,85.516,85.232,84.704,84.468,83.812,83.376,82.652,82.164,81.368,80.824,79.636,78.716,77.76,76.264,74.844,73.604,71.384,69.544,66.8,64.276
0.1200000000000001,0.1200000000000001,4.993547021026611,4.164066823120117,3.439689030151367,2.887545183944702,2.4315969255065917,2.0385064128112793,1.7503106495285035,1.5150704470062255,1.2991883335494996,1.1328923993873596,1.0078373022842406,0.8925959170532226,0.7965145334625244,0.7205740031814575,0.6616061428642273,0.6099873494243622,0.5639786815071106,0.5364201476669311,0.5082178519153595,0.4863977531337738,0.47202994811058047,0.46250184973716735,0.45158684186935427,0.4519752038002014,0.4440591262626648,0.4444118753528595,0.446052738571167,0.4508553249645233,0.45298117491722106,0.45348812924385073,0.47128385541915896,0.4733692677116394,0.4808290209579468,0.4997044326877594,0.5142458110046386,0.5280957353687287,0.541844858970642,0.5739058020591736,0.5919867525196075,0.6253265810012817,0.6638372933387756,0.6997256826591491,0.7484202802276612,0.8082641298770905,0.8690473975753784,0.9503429038619995,1.0405599769210816,1.1626396907806396,1.310213087387085,1.4725257348823548,1.681145534210205,50.632,54.5,58.048,61.216,64.116,67.336,69.936,72.336,74.508,76.448,78.16,79.412,80.98,82.256,83.2,84.02,84.732,85.296,85.668,86.168,86.044,86.524,86.616,86.332,86.5,86.364,86.38,86.176,85.92,85.712,85.36,85.172,84.856,84.156,83.932,83.452,83.024,82.192,81.544,81.176,79.84,78.96,77.904,76.388,75.32,73.868,72.136,70.012,67.66,64.944,62.444
0.15999999999999992,0.15999999999999992,4.592580518493652,3.830137958602905,3.2135617407226564,2.6721831745147706,2.260285582237244,1.9081485940170289,1.6593211277008058,1.4083758685302734,1.2173164276123047,1.0790574185752868,0.9537863551712036,0.8481386192131043,0.7730234489059449,0.7010813336467743,0.6500500221252441,0.6044206665420532,0.5596855631065368,0.5291385447978973,0.5123970689868927,0.48901904509544375,0.4735929688644409,0.45512259090423585,0.45262526376724244,0.45355568435668947,0.4513941916656494,0.4468870219516754,0.45151598969459533,0.4618302305793762,0.4673365530395508,0.46722696187973023,0.4808213245677948,0.49217601650238035,0.5107263587856292,0.5184528166484833,0.5310328929519653,0.5591354509449005,0.5724544423294068,0.6012610433387756,0.624608362827301,0.657867847366333,0.694286230430603,0.7349649727249146,0.7960573098373414,0.852277392578125,0.9281202392196656,1.013364245071411,1.1392401893234252,1.2577181697463988,1.4075602045822144,1.611456866645813,1.848832377090454,52.292,55.508,58.952,62.316,65.272,68.316,70.72,72.984,75.416,77.024,78.72,80.204,81.096,82.392,83.192,84.004,84.756,85.372,85.616,85.956,86.192,86.408,86.456,86.256,86.552,86.152,85.948,85.704,85.432,85.28,85.124,84.484,83.9,83.608,83.408,82.696,82.508,81.784,80.856,80.296,79.02,78.196,76.784,75.84,73.932,72.344,70.32,68.552,65.86,62.84,60.216
0.19999999999999996,0.19999999999999996,4.280750794830322,3.5325861929321287,2.9982083712768555,2.503555586395264,2.1044658573913573,1.7996868013763427,1.5367884672927856,1.3449216813659668,1.1815978592300416,1.0367118321800233,0.9226717377853394,0.8234297669982911,0.7505016147613526,0.6886879941940308,0.6334236536026001,0.5840775244474411,0.5490536126613617,0.5236372596168518,0.5031819309616089,0.48908709552764895,0.47421276275634766,0.4685841073989868,0.468388461894989,0.4645484697723389,0.46160062936782836,0.4626456033802033,0.4614987832832336,0.4651722347068787,0.47447012155532836,0.4835629385471344,0.5002249999713898,0.50556220662117,0.51634661819458,0.5413161771345139,0.5506453349304199,0.5687784554290771,0.6001530920791626,0.6211203774070739,0.6545827410697937,0.6895426944732665,0.7333965393066406,0.7788105525207519,0.8481034472465515,0.9137241671752929,0.9963311712646484,1.0969770947265625,1.2260744052505492,1.3709329301452637,1.5390181538772583,1.7707584394836426,2.0578765282058717,53.208,56.808,60.056,63.356,66.292,69.032,71.528,73.86,75.688,77.532,79.144,80.4,81.468,82.548,83.256,84.044,84.872,85.304,85.452,85.776,86.024,85.944,85.852,85.816,86.02,85.92,85.676,85.52,85.256,85.056,84.512,84.216,83.768,83.156,82.936,82.436,81.512,80.896,80.232,79.308,78.3,76.964,75.76,74.124,72.484,70.712,68.556,66.296,64.112,60.972,57.692
0.24,0.24,4.007006811828613,3.3331610557556153,2.775925946960449,2.3685182790756225,2.0158850913238524,1.7078410221862792,1.457039888534546,1.2616689035987854,1.1249663913345338,0.9950914860534668,0.8865766190242768,0.7941618257904053,0.733005780544281,0.6761588638687134,0.6315605892372131,0.5869778860092163,0.5504083563804626,0.5235787829589844,0.5076061200714111,0.5004495330190658,0.48274486875534056,0.47419293561935427,0.47525177484512326,0.47662818590164185,0.4758405420684814,0.4768756458282471,0.47851797995567324,0.4914455340576172,0.4915463167572022,0.501164532737732,0.5171853104972839,0.5306990163993835,0.5494420108127595,0.5631004018306732,0.5871606309127808,0.6045457723236084,0.6267530128479004,0.6584767311859131,0.697664773273468,0.7398593337249756,0.7798121949768066,0.8402447597885132,0.9055529380130768,0.9813387728881836,1.0760371712493897,1.2054284415435792,1.3247668099975587,1.4923638423919678,1.7081144219207764,1.9616271132659913,2.2814895237731934,54.328,57.96,61.068,64.052,66.916,69.588,72.408,74.364,76.292,77.912,79.304,80.364,81.68,82.72,83.26,84.196,84.924,85.108,85.296,85.352,85.816,85.788,85.796,85.584,85.388,85.392,85.108,84.944,84.684,84.532,84.02,83.404,82.976,82.28,81.668,81.324,80.62,79.996,78.824,77.968,76.888,75.708,74.292,72.812,71.032,68.696,66.968,64.376,61.76,58.692,55.332
0.28,0.28,3.727070893096924,3.138408104400635,2.6442216355895996,2.2237776359558104,1.9097500123596192,1.6301601073455811,1.4130844846725463,1.2267265756607055,1.076274422454834,0.9599802420806884,0.870197908782959,0.7961846656799316,0.7117481820106506,0.6712474987030029,0.6183307425689697,0.5926671516227722,0.5617183156967163,0.531741769618988,0.517164006652832,0.5002048211288452,0.49072763499259947,0.49322349214553834,0.48576389865875247,0.48342460909843443,0.4890765839767456,0.4912549472999573,0.4921554650592804,0.5027649986362457,0.5201155286407471,0.5233350839805603,0.5366730581665039,0.5400628273963928,0.5699141319084168,0.5896016012954712,0.6138788119888305,0.6353447455024719,0.6688838702964782,0.7013599367904663,0.734148318862915,0.7807139213657379,0.8422714330673218,0.8955035665893555,0.975803747253418,1.0563760688400268,1.176949408607483,1.299874271621704,1.4584872207260131,1.654300104522705,1.8811105215454103,2.177814741897583,2.5395970909881593,55.412,58.62,62.012,64.976,67.476,70.232,72.496,74.676,76.388,78.236,79.416,80.416,82.092,82.496,83.492,83.976,84.396,85.016,85.16,85.272,85.364,85.464,85.148,85.46,85.004,85.044,84.716,84.38,84.016,83.56,83.384,83.048,82.244,81.564,81.092,80.444,79.78,78.908,77.984,77.14,75.248,74.408,72.62,71.32,69.0,66.932,64.496,61.968,59.248,56.212,52.928
0.32000000000000006,0.32000000000000006,3.482182409286499,2.9561118396759034,2.5042111431884764,2.149401180343628,1.8105825189971925,1.5438062366867065,1.360366615371704,1.1809578590393066,1.0595107614135741,0.94528447971344,0.8536753360557556,0.7829923049736023,0.7138399726390838,0.6606292975711823,0.6223275578117371,0.5933923165130616,0.5716214965248108,0.5489202226257324,0.5275751797866821,0.5184941829490661,0.5098329118537903,0.5001292014884948,0.5076737598991394,0.49754302510261533,0.5052746032524109,0.5086924947357178,0.5225726296901703,0.5274268887519836,0.5394966153907775,0.5455917707633973,0.5655009047317505,0.5812508419799804,0.6006172345352173,0.6190516665697098,0.6446743682098389,0.6783428039264678,0.7071691940498352,0.7435467370223999,0.794362707862854,0.8413336921310425,0.9021586243438721,0.9811967579460144,1.064967430267334,1.1786716444396972,1.2966050268173217,1.4430265603637695,1.616519835357666,1.8541764405822754,2.113274180755615,2.4471200453186035,2.8532253092193605,56.484,59.288,62.232,65.136,68.408,70.892,73.088,74.716,76.636,78.236,79.468,80.68,81.704,82.448,83.116,83.596,83.968,84.228,84.716,84.836,84.784,85.048,84.708,84.884,84.696,84.26,83.884,83.736,83.02,82.944,82.308,81.8,81.432,80.8,80.092,79.304,78.68,77.616,76.28,75.552,74.264,72.428,70.712,68.888,66.732,64.848,62.58,59.432,56.556,53.08,50.208
0.3600000000000001,0.3600000000000001,3.31917185005188,2.8175341911315916,2.357582447967529,2.0362000245666505,1.7405738219451905,1.5067503857421876,1.3019122308349609,1.1704795715141296,1.041907600622177,0.9408161381530762,0.8362155564117432,0.768142874469757,0.7208968891525268,0.6662553551292419,0.6319239362430572,0.6027404255390167,0.5738831821060181,0.562194219326973,0.5445387597465515,0.5407963015174866,0.527465639705658,0.514194576587677,0.5275084950351715,0.5336531752586364,0.532070852136612,0.5299562975120544,0.5463860968399048,0.554117221107483,0.5665059605836869,0.583449406490326,0.5998221804237366,0.6116065019512177,0.6403252639770508,0.6676222707748413,0.6866570399856567,0.7268907235145569,0.7602487784957885,0.8038951462173461,0.8576599690055847,0.9110806390762329,0.9913890240859985,1.068304019012451,1.157430093383789,1.2798206534957886,1.4167557333374023,1.5778837245941162,1.8001649547576903,2.0483394570922853,2.37998400428772,2.734615608520508,3.2102157273864744,56.896,59.892,63.284,65.92,68.768,71.132,73.292,74.768,76.636,78.132,79.488,80.516,81.54,82.456,82.644,83.604,83.832,83.912,84.236,84.1,84.436,84.608,84.012,83.94,83.752,83.616,83.056,82.988,82.572,82.048,81.384,81.044,80.152,79.62,78.916,78.016,77.316,76.248,75.04,73.872,72.04,70.684,68.656,66.752,64.768,62.404,59.336,56.56,53.564,50.448,47.044
0.40000000000000013,0.40000000000000013,3.1695191400146485,2.645384348182678,2.2728252616500852,1.9515337535095214,1.6786081032562257,1.4486538648986815,1.2838338130187987,1.136977543258667,1.0278096411132813,0.9204816340255737,0.845700330619812,0.7803970133972168,0.7163057398986816,0.6829531425476074,0.6480493401908874,0.6160791781044006,0.5932557190537453,0.5786285704803467,0.5646358032417297,0.5522026543235778,0.5535366798400879,0.544402568063736,0.5467148339939117,0.5488658878707886,0.562208060874939,0.5612217094802856,0.5720764832305908,0.5920262383270264,0.6040715234470367,0.6135896014785767,0.638142596206665,0.6549037739944458,0.6861265215492248,0.7139258060836792,0.7437453770732879,0.7814936908531189,0.8283215333938598,0.862916466293335,0.9388419695663452,1.002371653213501,1.0663223028945923,1.1630904829597473,1.2717790703964234,1.4147994664001464,1.5707696183776856,1.7558131523132323,2.0058804915618897,2.30901133392334,2.662139484100342,3.102323846588135,3.647997891769409,57.284,60.708,63.472,66.176,69.036,71.456,73.328,75.036,76.54,78.232,79.34,80.256,81.128,81.86,82.2,82.584,83.288,83.248,83.688,83.952,83.664,83.54,83.52,83.364,82.848,82.84,82.424,81.772,81.66,81.052,80.7,79.632,78.8,78.324,77.556,76.412,75.536,74.84,72.948,71.744,70.224,68.388,66.772,64.756,62.116,60.084,56.516,54.228,50.472,47.22,43.956
0.43999999999999995,0.43999999999999995,3.010558702697754,2.566455178833008,2.1981664517974853,1.8799477347946167,1.627888487701416,1.4269409189987183,1.2485477532196045,1.126976244277954,1.020472092666626,0.9240336215019226,0.8308637121200562,0.7807601730346679,0.7386632844161988,0.6899626848602295,0.6570124882507324,0.631334548587799,0.6142745302581787,0.6007697654533386,0.5901576323127746,0.5827592646980285,0.5830170046424866,0.580462163181305,0.5800269442176819,0.5854070001983642,0.5928655188369751,0.6046724441623688,0.6095766611480713,0.6346947932815552,0.644380691204071,0.6625209996032715,0.6851635544204712,0.7076230001449585,0.7357519840621948,0.7746808543968201,0.8010779033279419,0.8464747540283203,0.8919736967086792,0.9433759107971191,1.0161190711212158,1.081696053791046,1.1822996199798583,1.2848564904022217,1.4044957368469237,1.5511978729629516,1.7505960482788085,1.9610160394668579,2.2484254364776612,2.5921020179748537,2.961346117553711,3.477240416793823,4.088751650238037,57.908,60.988,63.788,66.596,69.112,71.176,73.22,75.012,76.552,77.724,78.996,79.848,80.372,81.472,81.976,82.008,82.392,82.644,82.94,82.832,82.852,82.752,82.336,82.164,81.86,81.556,81.284,80.612,80.244,79.66,79.132,78.512,77.74,76.624,76.1,74.948,73.768,72.56,71.256,69.632,67.896,65.756,64.264,62.032,59.576,56.808,53.876,50.96,47.992,44.636,41.228
0.48,0.48,2.927793489227295,2.4748614237976074,2.1314066242980956,1.8242822994995118,1.5925635134124756,1.4018015790176392,1.2458261290359498,1.1177421103477478,0.9971236098670959,0.9227777849960327,0.8641621230888367,0.7986656355381012,0.7486849104690552,0.7205230251693726,0.6829824202346801,0.663605490989685,0.6407796671485901,0.6286628337478638,0.6199842145729065,0.6102645064544677,0.6107901809215546,0.6162929895591736,0.6209148780918121,0.6270842515563965,0.6253936150550842,0.649948151473999,0.658133672542572,0.6706559688568116,0.6891441406059265,0.720481827468872,0.74366458568573,0.7658940092849732,0.8007763837814331,0.8359556333160401,0.8840889781188965,0.9178879788589478,0.9692579661369324,1.0423104895782471,1.1173150344085694,1.2035405200576783,1.3069274882125854,1.4266140814971924,1.5704554837799072,1.7281889723968507,1.9377044466781617,2.207186202850342,2.5175366177368166,2.903404273300171,3.3694293730163576,3.925390952606201,4.6356754196167,58.12,61.2,63.64,66.7,68.98,71.296,73.44,74.864,76.396,77.468,78.316,79.408,80.152,80.604,81.024,81.224,81.856,82.06,81.74,82.044,81.788,81.448,81.392,80.968,80.956,80.184,79.856,79.432,79.036,78.08,77.492,76.656,75.924,75.036,73.896,72.92,71.924,70.144,68.808,67.124,65.516,63.316,61.368,59.272,56.62,54.052,51.124,47.744,44.752,41.46,38.32
0.52,0.52,2.8187532005310056,2.4030521965789795,2.0622473130798338,1.7831385201263428,1.5789385835266114,1.3856262854766845,1.2439895891952515,1.120537474899292,1.0271555683708191,0.9400953045654297,0.8744847888565064,0.818848039932251,0.7684748520851136,0.736925828704834,0.7070275375747681,0.6953200024223327,0.6816813568115234,0.6662812273216248,0.6634734709453582,0.6492065780639649,0.6589390985870361,0.6486151225376129,0.6592408977127076,0.6697774107551575,0.6844244123744965,0.6929449383926392,0.7140233124351502,0.740032744178772,0.7525895695114135,0.7846226233291625,0.8049342935943603,0.8372429970932007,0.8699565501785278,0.9185318803596496,0.9691328221321106,1.0059081187820436,1.0735196100997926,1.1436613260269166,1.2354091557312012,1.3249152947235108,1.448467134475708,1.585114790458679,1.7335869306945801,1.944022558517456,2.1937167816925047,2.4562263739776613,2.8326955400085447,3.2662699456787108,3.8026737783050537,4.422242741394043,5.21876189956665,58.58,61.356,64.264,66.692,69.064,71.008,72.96,74.46,75.56,77.092,77.88,78.824,79.468,79.852,80.588,80.452,80.408,80.88,80.592,80.776,80.572,80.4,80.504,79.868,79.308,79.128,78.52,77.92,77.112,76.392,75.644,75.12,74.024,72.852,71.716,70.776,69.468,67.968,66.16,65.072,62.612,60.912,58.588,56.368,53.736,50.892,47.708,44.872,41.704,38.716,35.696
0.56,0.56,2.7558518087005615,2.3385397848510743,2.015076244354248,1.7723932248687744,1.544628694267273,1.3913844946289062,1.2394533065414428,1.1251641669654846,1.0423913270759582,0.9522352367591858,0.894370929107666,0.8489915892791748,0.8047200152206421,0.7682340263366699,0.7421247580337524,0.7376902148246766,0.7150189580345154,0.6986443395233154,0.7049203046989441,0.6948209140777588,0.6949340009498596,0.7095919124412536,0.712855521850586,0.7217903615188599,0.730356057472229,0.7447277224731446,0.7759479446029663,0.7969756918144226,0.8227657388687134,0.8446220029449463,0.8799532096862793,0.9231808371543885,0.9606291334915161,1.0079972117996217,1.0715514946746827,1.1168740250015259,1.178649492149353,1.2680524127960204,1.3623438320922852,1.4731360330963135,1.6076927626800537,1.769448187866211,1.932204095687866,2.1639649094390867,2.450799823951721,2.7492969314575197,3.1412943765258787,3.6576290155792237,4.262201098632812,4.994209122467041,5.853398565368653,58.0,61.356,63.924,66.296,68.892,70.744,72.376,74.02,74.844,76.408,77.208,77.936,78.448,78.908,79.152,79.14,79.4,79.532,79.528,79.416,79.28,78.632,78.552,78.056,78.076,77.472,76.516,75.736,75.332,74.576,73.976,72.292,71.772,70.956,69.484,68.336,66.924,65.216,63.668,61.956,59.852,57.748,55.872,53.504,50.936,47.96,44.868,41.82,39.04,36.016,33.176
0.6000000000000001,0.6000000000000001,2.6770589750671387,2.293531134338379,1.9953538776397706,1.7405520018005372,1.5540778762054444,1.3854059022521972,1.2568683270072938,1.1324878004837036,1.0631504281997681,0.9774516944503784,0.9182013704299927,0.8825698237419128,0.8449692068099975,0.8216975644683838,0.8001144256019592,0.7609318470001221,0.7618750563621521,0.755660136051178,0.7577793828582764,0.7493704899215698,0.7542303472137452,0.7617904370307922,0.776173592967987,0.7926147414207458,0.8107361853027344,0.8229323518753052,0.8478960026168824,0.8720020102119446,0.8952347152328491,0.9326422331047058,0.9711883132553101,1.008640325050354,1.0654391202545166,1.1095841584777832,1.1621074436187744,1.242613586654663,1.3094080335998535,1.4230009267425536,1.525979042892456,1.6495149356460572,1.798850791091919,1.957763717880249,2.170642552032471,2.4121719240570068,2.7081576513290404,3.101954213256836,3.5532028898620607,4.135672722091675,4.818229392547607,5.599219772033692,6.604871524963379,58.268,61.052,63.824,66.236,68.368,70.04,71.956,73.44,74.448,75.5,76.36,76.62,77.408,77.6,77.88,78.332,78.124,78.368,77.908,77.852,77.716,77.364,76.58,76.336,75.732,75.208,74.7,74.176,73.108,72.18,71.204,70.42,69.212,68.308,66.932,65.536,64.056,62.304,60.688,58.996,56.86,54.896,52.72,50.184,47.824,44.704,41.556,38.34,35.812,33.38,30.396
0.6400000000000001,0.6400000000000001,2.604349701004028,2.2682008197021486,1.9705447599029542,1.7288877693939209,1.5420660805511475,1.3978572442245483,1.2849413525772095,1.172750760231018,1.087324990272522,1.024612596282959,0.9589019704627991,0.9144585396194458,0.9074000960922242,0.8620845329666138,0.8362159559249878,0.8241890239334106,0.8247234470367432,0.806126886138916,0.8125322367668152,0.8150284425354004,0.8265761494445801,0.8331200112533569,0.8498149948501587,0.860233488445282,0.8823496448135376,0.9085862290382385,0.9256320935440063,0.967407790145874,1.000292856273651,1.0342966858291627,1.0791672495651246,1.1319651216506958,1.1692606761169433,1.2244423261642456,1.3065699081802369,1.3840480321884154,1.4790810231018066,1.5613223581695557,1.6951767132949829,1.8185840307235719,2.0009415728759765,2.1703942412567137,2.4110575120544433,2.6973370499038696,3.0522233813476563,3.475857584838867,4.007081193389893,4.581991254272461,5.40214253326416,6.311414702453614,7.35247967376709,58.288,61.144,63.392,66.016,67.744,69.544,71.148,72.416,73.856,74.524,75.236,75.732,75.848,76.488,76.78,76.92,76.496,76.548,76.332,76.232,75.516,75.392,74.756,74.4,73.9,72.772,72.432,71.316,70.704,69.684,68.408,67.404,66.468,65.364,63.524,62.404,60.608,59.28,57.408,56.116,53.784,51.94,49.532,46.808,44.048,41.448,38.804,36.06,32.728,30.572,28.336
0.6799999999999999,0.6799999999999999,2.578748108062744,2.2410586432647706,1.9593959031677246,1.75394840965271,1.5510457688140868,1.405657773323059,1.2916940341377259,1.2055563138198853,1.1295548596954346,1.0775129372787475,1.0066890163803102,0.9710656337165833,0.9448170496749878,0.9277829866027832,0.9014235543823242,0.8832335564613343,0.897029847946167,0.8863764209747315,0.8883963916778564,0.8931899524879455,0.9058895011138915,0.9160902233123779,0.9284934254455567,0.9529402671051025,0.9818647578048706,1.0013499326324462,1.0389176208877564,1.0744107499313353,1.0929811841583252,1.148853798866272,1.2029611211013793,1.2369299279403687,1.3115524407577515,1.3627325846862792,1.4474498753738403,1.5252521283721925,1.626671176147461,1.7457159786224365,1.87681522605896,2.0260304316711424,2.221630341567993,2.444535714187622,2.6904281925964355,3.0150049583435057,3.4218271313476563,3.9004274404144286,4.473897403869629,5.1933999876403805,6.044795914459229,7.026266489562988,8.210266574401855,57.652,60.424,62.92,65.316,67.54,69.196,70.416,71.516,72.332,73.092,73.756,74.308,74.608,74.764,74.912,75.048,74.416,74.404,74.228,73.88,73.488,73.108,72.796,71.72,71.204,70.276,69.504,68.692,68.04,66.628,65.628,64.752,63.264,62.344,61.076,59.624,57.652,56.204,54.52,52.936,50.724,48.752,46.344,44.044,41.4,38.244,35.336,32.528,30.344,28.468,26.416
0.72,0.72,2.5390230403137206,2.2144138207244874,1.9404807087707518,1.7303579793548585,1.5864142835998536,1.4475463774108888,1.340776495742798,1.2384981582832337,1.1761154126739501,1.1011863501358032,1.071931919517517,1.0454695377349854,1.0177598245048523,0.9946097722244263,0.9783876613235474,0.9688805415725708,0.9605251699066162,0.965762892074585,0.9655861501121521,0.9703021179962158,0.9922759084129333,1.0084779429244994,1.029696441040039,1.0662467707824708,1.0804767261886596,1.1209630386734009,1.162224697341919,1.1909277798461915,1.2323697974777221,1.2802388012313843,1.3343683209991455,1.385409730911255,1.4459044385147095,1.5151704873275758,1.608062239074707,1.7112467198944092,1.821181679649353,1.9370344468688965,2.083533974609375,2.2490746670913695,2.463544860153198,2.693613480911255,3.021707872161865,3.3781721032714844,3.8269581982421874,4.334800805130005,5.014413173217774,5.807664206848145,6.793745325622559,7.897500760650635,9.132003797912597,57.288,60.204,62.596,64.624,66.244,67.808,69.02,70.316,71.16,72.028,72.296,72.556,72.504,72.684,72.792,72.732,72.848,72.244,72.24,72.084,71.284,70.488,70.156,69.016,68.464,67.324,66.56,65.464,64.536,63.636,62.62,61.56,60.588,59.172,57.816,55.724,54.412,52.84,51.636,49.824,47.808,45.864,42.836,40.416,37.992,35.436,32.148,30.212,27.504,25.82,24.58
0.76,0.76,2.520025866012573,2.218627612915039,1.9698870468902587,1.7645933701705934,1.5933195248031615,1.4925446642303466,1.372783518371582,1.295097819633484,1.2372101525115966,1.1614106619262696,1.136400537853241,1.0968735076141358,1.0871886034584046,1.0623406287002564,1.0574125091171265,1.053796287460327,1.049779349861145,1.0644063248825073,1.074468608379364,1.0812621295547484,1.0972798985671997,1.1258964722824096,1.1425229058837891,1.1715229804992675,1.2081878746414185,1.2499369625091552,1.2786550672912598,1.32857889213562,1.3679755635261535,1.4240184070205688,1.4867490395355225,1.5457746723937988,1.6205504174804688,1.7087176667022705,1.7866458463287354,1.907649474258423,2.017898572731018,2.146881382484436,2.2980212133026123,2.5054859508514404,2.733415469970703,3.0061190145111083,3.3444407580566407,3.7814617280578613,4.265100773468018,4.892433245544433,5.650231470184326,6.514701793518066,7.552638894958496,8.749476641693116,10.127553297729492,57.036,59.464,61.616,64.036,65.364,66.764,68.316,68.804,69.396,70.476,70.456,70.836,70.976,71.0,70.768,70.664,70.132,69.988,69.44,69.124,68.308,67.644,67.272,66.32,65.616,64.26,63.556,62.304,61.496,60.404,59.216,58.184,56.728,55.352,54.352,52.92,51.152,49.904,47.8,46.24,44.712,42.368,39.396,37.208,34.968,31.98,29.788,27.752,25.556,24.032,22.368
0.8,0.8,2.503178588256836,2.209874205055237,1.99648893409729,1.7997775746917724,1.644841786994934,1.53103514919281,1.4210567973709107,1.3593563765335084,1.3058345935440063,1.2568970580291747,1.2144030129623413,1.2009389098358154,1.174844888343811,1.1719389919662475,1.1624323859786987,1.1603234358978272,1.1678647078323365,1.1742067850494384,1.1882927724456787,1.2045543447875977,1.2225153943252562,1.2580736761093139,1.2750136114120483,1.315974532775879,1.3490732048034668,1.3867320755767822,1.4304272367095947,1.4741299216461181,1.521331068649292,1.5920293405914308,1.651933159751892,1.7264711869049072,1.7949697214508056,1.8812783116912841,1.984493755645752,2.1211187044525146,2.2282728763580324,2.3869161026763916,2.567051565093994,2.7813614398956297,3.0330434804534914,3.3400337104034423,3.7410138024139403,4.225617723083496,4.7490463722229,5.4900331192016605,6.250734627380371,7.264388801116944,8.377784257659911,9.674478518371583,11.152010281372071,56.444,58.456,60.996,62.784,64.004,65.6,66.712,67.376,67.596,68.068,68.552,68.412,68.556,68.412,68.292,68.072,67.556,67.092,66.372,65.932,65.14,64.316,63.564,62.692,61.94,60.936,59.944,59.132,58.444,56.824,55.696,54.52,53.332,52.028,50.816,48.86,48.048,46.644,45.036,43.056,41.12,38.924,36.36,33.916,31.788,29.136,27.252,25.172,23.744,22.192,21.024
0.8400000000000001,0.8400000000000001,2.5041035848236084,2.232272924346924,1.997310414276123,1.8339549102783204,1.7086864518356324,1.593726814956665,1.494338945274353,1.4261118872833252,1.387290294380188,1.3344598863983155,1.3139609092521667,1.2775818643569947,1.2783222546386719,1.2619506467437744,1.2710893965911865,1.2782653885650634,1.2804992929458618,1.3029343799209594,1.3139237551879883,1.3407529902648925,1.3716649142837525,1.395376787033081,1.4193169749069214,1.4565231958770752,1.5043321501159668,1.551283013381958,1.5967364003372193,1.6495123866653443,1.6943838845062256,1.769399541091919,1.837709278564453,1.910981747970581,1.9882627536010742,2.0928688469696044,2.206966002960205,2.3132598628997805,2.463993039932251,2.621267147216797,2.830455972442627,3.064715231323242,3.387093037567139,3.726950111694336,4.151777383346557,4.670247932128906,5.323855205383301,6.0701872798156735,6.983259701080322,8.033969991760253,9.260814711303711,10.688212098999024,12.395547672729492,55.588,57.988,60.02,61.596,62.816,63.54,64.9,65.496,66.16,66.312,66.604,66.648,66.284,66.076,65.352,65.356,64.788,63.956,63.364,62.82,61.996,61.016,60.548,59.496,58.296,57.84,56.296,55.576,54.32,53.408,52.3,50.868,50.18,48.804,47.276,46.184,44.992,43.252,41.504,40.312,37.704,35.464,33.44,31.072,28.812,26.872,24.6,23.388,21.86,20.712,19.688
0.8800000000000001,0.8800000000000001,2.5296920490264894,2.2436716471099856,2.030272208404541,1.894228630142212,1.7525317864227294,1.6485812701034546,1.5744668909454345,1.5195386343765258,1.4739418806838989,1.4329787186050416,1.4105202146911622,1.3875984146118163,1.3960673212432861,1.3931094555282593,1.3969559259033204,1.4177380756759643,1.4242515354919434,1.4368207701873779,1.4539674629211425,1.492502041130066,1.517581687889099,1.554804634513855,1.5938025972366332,1.638202635269165,1.6757012846374513,1.7367749189758301,1.7670393714904784,1.8418416152572632,1.8839313020324706,1.9641306851577758,2.0272319409942625,2.1109378133773804,2.1997079768371584,2.305450192947388,2.416600148162842,2.554064157485962,2.745095033721924,2.9083094425201415,3.127042025909424,3.4218674323272706,3.735633173751831,4.15421988571167,4.634715219650269,5.223634998168945,5.922482864379883,6.7636063619995115,7.767173821105957,8.920344749145508,10.266701196594239,11.793008182983398,13.493693658447265,54.636,57.084,59.04,60.1,61.22,62.316,63.264,63.364,63.576,63.944,63.868,63.856,63.352,62.728,62.704,61.896,61.344,60.764,60.036,59.204,58.192,57.644,56.828,55.784,54.772,53.524,53.128,51.712,50.976,49.796,48.556,47.268,46.48,45.372,43.988,43.088,41.32,40.108,38.468,36.248,34.464,32.184,30.296,27.86,26.168,24.112,22.516,21.38,20.2,19.204,18.696
0.9199999999999999,0.9199999999999999,2.528589226837158,2.2953924547576903,2.093288932952881,1.939988822555542,1.8232791367340089,1.71562231048584,1.6476049173736573,1.6019578268814088,1.5656132371902465,1.5434982036590577,1.528694048500061,1.5238213130569458,1.5152263262557983,1.5409261378097534,1.5466166569900512,1.5590419929504395,1.5768436144256592,1.5950525116729737,1.6378702012252808,1.6685260833358764,1.7017456022644042,1.7315993033218384,1.7676010899353027,1.814540243911743,1.8733702532577514,1.9221668312072755,1.9684136653137208,2.0187980597305297,2.0886384313964843,2.153076675491333,2.235632509994507,2.320025183181763,2.433052056884766,2.542774694366455,2.681113388442993,2.8208927001190185,2.987710898361206,3.218003884124756,3.460937921142578,3.747247890167236,4.177262438430786,4.6036221043396,5.161035132904053,5.804153956451416,6.608320697174072,7.570639214172363,8.635790638427734,9.874940698394775,11.296211792907714,12.946594851989746,14.821975747375488,54.028,56.064,57.524,58.448,59.924,60.772,61.34,61.648,61.436,61.432,61.044,60.94,60.808,59.68,58.988,58.712,57.976,57.02,56.176,55.68,54.4,53.928,52.664,51.8,50.992,49.908,49.148,48.152,47.06,46.524,45.14,44.276,43.352,42.276,40.828,39.656,38.476,36.944,35.296,33.416,31.044,29.256,27.24,25.26,23.388,21.964,20.756,19.704,19.076,18.444,17.872
0.96,0.96,2.5630758531188964,2.3308527299499513,2.135265318222046,2.0116531246566773,1.9045060775756837,1.8172004827880859,1.7581573197174072,1.7246154502105713,1.691155049095154,1.6703404431915283,1.687121121673584,1.6741409016418458,1.6751368058013916,1.6792750241851806,1.7116623315429687,1.7324142584991455,1.7573441604614257,1.7794704351043702,1.81157729637146,1.832892867050171,1.8842079439544677,1.9136383103942871,1.9669334297180177,2.00709865234375,2.0688795851135255,2.1009069844818113,2.1618304662323,2.229745225906372,2.3030134090805054,2.3751200817489626,2.475477225646973,2.558542565689087,2.669009457244873,2.7963333525085448,2.9440290881347657,3.0933813317108156,3.294959037322998,3.534544029083252,3.814105563354492,4.154701435852051,4.578147006530762,5.109672520141602,5.72518273361206,6.44010804901123,7.3598962754821775,8.334950333251953,9.520242092895508,10.882212612457275,12.426905922546387,14.193785355224609,16.300254567260744,52.864,54.576,56.276,57.104,57.812,58.664,59.012,58.952,58.944,58.804,57.976,57.628,57.404,56.816,55.704,54.688,54.3,53.316,52.712,51.944,51.008,49.956,49.32,48.516,47.336,46.8,45.56,44.332,43.444,43.136,41.652,40.924,39.676,38.72,37.916,36.372,35.332,33.572,31.888,29.944,28.196,26.588,24.676,22.996,21.42,20.248,19.308,18.424,17.916,17.54,16.7
1.0,1.0,2.609213413848877,2.3806695860290525,2.2215532582092283,2.096022542037964,1.9926484548950196,1.935401593322754,1.8703948352432251,1.8599905599975586,1.8311856394195556,1.8240977465820312,1.8286156283569337,1.832050230178833,1.848281545715332,1.8591957733154296,1.876428759841919,1.9130220337295532,1.949413510093689,1.9631082106781006,1.9913041728973389,2.035791096191406,2.087671072921753,2.115654061164856,2.165963484802246,2.2163352617645264,2.2607450702667236,2.3116555922698976,2.377854689254761,2.449698759918213,2.5318306212615966,2.593023970413208,2.6909212434387206,2.793912582550049,2.9183478749084473,3.0490919136047365,3.202865090942383,3.3963628536224366,3.631888503265381,3.894142200469971,4.216793523864746,4.621008134155273,5.0945307904052735,5.6805077198791505,6.357143013305664,7.169034779052734,8.102970867767334,9.219843657836915,10.517604386901855,11.935900113220216,13.660929388427734,15.62901644744873,17.847690864868163,51.26,52.928,54.328,55.232,56.084,56.192,56.484,56.28,56.036,55.568,54.908,54.628,53.8,53.184,52.256,51.308,50.156,50.04,48.816,48.14,46.92,46.156,45.552,44.508,43.484,43.112,42.384,40.96,40.208,39.524,38.56,37.816,36.472,35.84,34.572,33.404,32.188,30.416,28.872,27.276,25.176,23.468,22.144,20.92,19.58,18.488,18.036,17.376,16.896,16.476,15.912


==> figures/vis_landscape/s3/direction-0.json <==
{"d1": [[[0.8763254880905151, 0.09680955111980438, 0.23342543840408325], [0.3882266581058502, 0.10315928608179092, -0.16327828168869019], [0.29312142729759216, -0.5168957114219666, 0.10057615488767624], [0.030128341168165207, -0.1175544410943985, 0.9245567917823792], [-0.39433231949806213, 0.7955766916275024, 0.9358453750610352], [1.2632654905319214, 1.1969190835952759, 0.11433650553226471], [-0.7584075331687927, 0.10293811559677124, -0.8562804460525513], [-0.762101411819458, -0.30071768164634705, -0.26272350549697876], [-0.05844496563076973, 0.8170168399810791, -0.4628464877605438], [-0.9471899271011353, -0.10234566777944565, -0.6918212175369263], [-1.0226585865020752, -0.8450784683227539, -0.1181943416595459], [-1.4731417894363403, -0.11546113342046738, 0.5061402916908264], [-0.31112319231033325, -1.2903982400894165, 0.38736510276794434], [0.03822501376271248, -0.20908154547214508, -0.99691241979599]], [[0.3247961699962616, -0.020586073398590088, 0.2149064838886261], [-0.09284605085849762, 0.22101297974586487, -0.24041926860809326], [0.09677612781524658, -0.3750191926956177, -0.3495054841041565], [-0.4734128415584564, 0.047967106103897095, -0.17389577627182007], [-0.5341139435768127, 0.04702117294073105, 0.028810283169150352], [-0.10298573225736618, -0.43312084674835205, 0.3671136796474457], [0.37144744396209717, -0.23858962953090668, 0.1957208663225174], [-0.42582783102989197, 0.1643034964799881, -0.4677105247974396], [-0.008242640644311905, 0.0011679531307891011, 0.029323555529117584], [-0.17060443758964539, 0.011033215560019016, 0.25596967339515686], [0.053853292018175125, -0.17483846843242645, -0.5644629597663879], [0.07944141328334808, 0.25043198466300964, 0.24095961451530457], [0.3396023213863373, 0.18246400356292725, 0.19863763451576233], [-0.10985568165779114, 0.25499385595321655, 0.09857887774705887]]], "d2": [[[1.444968581199646, -0.4399000406265259, 0.5150262117385864], [-0.11463431268930435, -0.08977236598730087, 0.9084813594818115], [-0.632102370262146, 0.1285405158996582, 0.19256474077701569], [0.932470977306366, 0.14195771515369415, 0.4133968949317932], [-1.3112730979919434, 0.7052870988845825, -0.4992211163043976], [0.599165141582489, 0.02633018232882023, 0.4266037940979004], [-0.8761679530143738, -0.4538811445236206, 0.405146062374115], [-0.5166744589805603, -0.36171138286590576, 0.09539753943681717], [-0.13489438593387604, 0.3286900222301483, -0.040370918810367584], [-1.1068799495697021, 0.560883104801178, 0.7753556966781616], [-1.1872278451919556, -0.5412163138389587, -0.35134774446487427], [-1.2569348812103271, 0.07537613809108734, 0.8837960362434387], [0.3580877184867859, -0.06759142875671387, -0.04602199047803879], [0.5897105932235718, 0.19700802862644196, -1.4182240962982178]], [[-0.18339449167251587, 0.1214936301112175, 0.4775577783584595], [-0.16375169157981873, -0.22359251976013184, 0.3227318227291107], [0.23950406908988953, 0.07390717417001724, -0.09644343703985214], [-0.28587520122528076, 0.08830667287111282, -0.009396416135132313], [0.17321567237377167, 0.2796434760093689, 0.08935046195983887], [-0.18932676315307617, 0.2096654176712036, -0.03913189098238945], [0.11686839163303375, -0.28662484884262085, 0.12877392768859863], [-0.2707749903202057, 0.20941965281963348, -0.25873836874961853], [-0.04295290634036064, 0.12838761508464813, -0.12802033126354218], [-0.26157692074775696, 0.2517840564250946, 0.18046201765537262], [-0.11272621899843216, 0.08846592903137207, 0.008462212048470974], [-0.43643486499786377, 0.6797894239425659, 1.8353639461565763e-05], [0.40349432826042175, -0.24752213060855865, 0.36881744861602783], [-0.08836690336465836, 0.6486559510231018, -0.3915964663028717]]]}

==> figures/vis_landscape/s3/direction-1.json <==
{"d1": [[[-0.6095651388168335, -0.5751745700836182, -0.7530697584152222], [-0.30652159452438354, -1.0609222650527954, -0.04751122370362282], [1.2649914026260376, 0.1677425503730774, -0.42227882146835327], [-0.8626422882080078, -0.4916543960571289, 0.58599853515625], [0.05174102634191513, 0.026585346087813377, -0.38518938422203064], [0.14566561579704285, -0.44657638669013977, 0.9736530184745789], [0.7035295367240906, 1.011719822883606, -0.7167993783950806], [-0.04788654297590256, 0.352431058883667, -0.25353583693504333], [-0.6477274298667908, -1.0178319215774536, -1.5291589498519897], [-0.7151769995689392, 0.352273166179657, -0.4101262390613556], [-0.062366727739572525, 0.374458909034729, 0.7936417460441589], [-0.43651774525642395, 0.38937726616859436, 0.053998835384845734], [-0.3263527750968933, 0.03756081312894821, 0.2347247302532196], [-0.024201450869441032, -0.08832171559333801, -0.5521606802940369]], [[0.08918564021587372, -0.0015486539341509342, 0.06850603222846985], [0.0253225639462471, 0.3984788954257965, -0.09604541212320328], [0.05094905570149422, 0.27278774976730347, -0.053285710513591766], [0.17525799572467804, 0.12183168530464172, 0.2322605848312378], [0.05658293515443802, -0.15259580314159393, -0.33345457911491394], [-0.14387193322181702, -0.18247635662555695, -0.16289706528186798], [-0.2624879479408264, 0.0526522696018219, -0.13830965757369995], [0.11802341789007187, -0.19357605278491974, 0.27609574794769287], [-0.2555569112300873, -0.08530248701572418, 0.007443299051374197], [-0.25864848494529724, -0.1438140869140625, 0.13317711651325226], [0.004996634554117918, 0.20508502423763275, 0.4424237012863159], [-0.1648573875427246, 0.0953126922249794, -0.017960283905267715], [0.11908809840679169, 0.26706525683403015, 0.27427467703819275], [0.02168481983244419, -0.2585393786430359, 0.0880071371793747]]], "d2": [[[-0.4755999743938446, -0.7993600964546204, -0.023515839129686356], [-0.7911015748977661, -0.9727277159690857, 0.11928029358386993], [0.9849666953086853, -0.06470145285129547, -0.5834589600563049], [0.27881157398223877, 0.2638552784919739, -0.827857494354248], [-0.10560598969459534, 0.4098576605319977, 0.12445943057537079], [0.43003538250923157, -1.0341097116470337, 0.5919442772865295], [-1.0696241855621338, -0.12356637418270111, -0.28696343302726746], [0.07800616323947906, 0.4015379846096039, -0.6864499449729919], [-0.4085747301578522, -0.8901297450065613, -0.4196937382221222], [-0.8365036845207214, 0.6852434873580933, -0.564792275428772], [0.40287214517593384, 0.7620961666107178, 0.362581342458725], [-0.13848945498466492, -0.46503138542175293, 0.06271827220916748], [-1.1609199047088623, -0.7311730980873108, 1.1960997581481934], [0.1576254963874817, -0.004762245807796717, -0.09567834436893463]], [[-0.16534924507141113, 0.011263425461947918, -0.25690528750419617], [0.11139102280139923, -0.07625618577003479, -0.09961003065109253], [-0.2529377043247223, 0.12097574770450592, 0.2993648052215576], [-0.05376917123794556, 0.06623682379722595, 0.3284745514392853], [-0.24279893934726715, 0.06480101495981216, -0.10792753100395203], [0.15513311326503754, -0.36561790108680725, 0.010795623995363712], [-0.38932064175605774, 0.12444315105676651, -0.05462925508618355], [-0.3105812072753906, 0.40465790033340454, 0.040789954364299774], [0.12668626010417938, -0.023839501664042473, 0.030985523015260696], [-0.32968056201934814, -0.0029922553803771734, -0.04866389185190201], [0.05759482830762863, 0.24896268546581268, 0.20552700757980347], [0.14312364161014557, -0.063706174492836, 0.18996599316596985], [-0.25109872221946716, 0.006174243055284023, -0.16059650480747223], [0.0617428794503212, -0.1345818191766739, 0.09079790860414505]]]}

==> figures/vis_landscape/s3/direction-13.json <==
{"d1": [[[-1.1279982328414917, 1.0105650424957275, -0.3159625828266144], [-0.36392831802368164, 0.48436370491981506, -0.0848214328289032], [1.653338074684143, -0.9159998893737793, -0.6155120134353638], [0.33687227964401245, -1.4527298212051392, -0.42025473713874817], [0.7636526226997375, -1.1876325607299805, -0.003988098353147507], [-1.208342432975769, 1.5181738138198853, -0.5618003606796265], [-1.2818771600723267, 0.4584215581417084, -0.1590505987405777], [1.409909963607788, 1.197840929031372, -0.7305500507354736], [0.67108553647995, 0.33304697275161743, -0.28176093101501465], [-0.77386873960495, 0.518498420715332, -1.036241054534912], [0.35343995690345764, -1.5303233861923218, -1.5943799018859863], [0.7803574800491333, 1.665906310081482, 0.8206560611724854], [0.9939514398574829, 0.2248077690601349, -0.9634113907814026], [1.32392418384552, -0.8667856454849243, -0.4413672685623169]], [[0.3078004717826843, -0.04315636307001114, 0.02693980745971203], [0.30641400814056396, 0.1399916708469391, -0.16119365394115448], [0.10791861265897751, -0.33893781900405884, -0.03812098130583763], [-0.018629878759384155, 0.057163797318935394, -0.17921243607997894], [-0.38378846645355225, 0.0027616790030151606, 0.2640320062637329], [0.027214521542191505, 0.01361139863729477, 0.30332934856414795], [-0.05334356427192688, 0.021208399906754494, 0.15644694864749908], [0.034388039261102676, -0.2212619185447693, 0.28243517875671387], [0.12265850603580475, 0.1287059783935547, -0.12940163910388947], [0.040865086019039154, -0.06271529197692871, -0.08686826378107071], [0.23795883357524872, -0.11012759059667587, 0.2131170630455017], [0.06528991460800171, 0.0696372389793396, -0.15597794950008392], [0.0638115257024765, -0.027071291580796242, 0.17393693327903748], [0.033055827021598816, 0.09103158861398697, 0.18548429012298584]]], "d2": [[[0.6808642148971558, -0.6819581389427185, -0.7176622152328491], [0.32239070534706116, -0.3563251793384552, 1.8818596601486206], [0.5587656497955322, 1.4719890356063843, 0.20375166833400726], [-1.2689436674118042, -0.30852627754211426, 0.5847941040992737], [0.8483718037605286, 0.753838062286377, -1.6437485218048096], [1.109980583190918, -2.3469345569610596, 0.4662246108055115], [-0.7318289875984192, -0.3795941472053528, -0.6173807978630066], [0.7389891743659973, -0.6306514739990234, -0.1005154699087143], [-0.8106822967529297, -0.008315930142998695, 0.02947765216231346], [1.124015212059021, -1.045763373374939, 0.7497664093971252], [0.8146694302558899, 2.116774320602417, 1.2418211698532104], [0.34885045886039734, 0.34402161836624146, 0.745460033416748], [-0.5596761703491211, -0.3146297037601471, 0.6777198314666748], [0.27816298604011536, 1.5039044618606567, -0.5717059373855591]], [[-0.12275276333093643, 0.02931167557835579, 0.3331008553504944], [-0.22260084748268127, 0.3262389302253723, 0.06417690962553024], [-0.41216912865638733, 0.12595166265964508, 0.23132185637950897], [-0.08012036979198456, -0.16962869465351105, -0.037263862788677216], [0.0029225400649011135, 0.06271688640117645, 0.022772222757339478], [-0.20649689435958862, -0.05772867053747177, -0.03458015248179436], [-0.004187167622148991, 0.12740500271320343, -0.027765067294239998], [-0.09671804308891296, 0.15003642439842224, -0.14637771248817444], [0.19701389968395233, -0.08152449876070023, 0.14049416780471802], [0.08698742091655731, 0.05153784900903702, 0.023024939000606537], [-0.14809225499629974, 0.1540203094482422, 0.244818314909935], [0.22781570255756378, -0.040517985820770264, -0.05558416619896889], [-0.012061930261552334, 0.14541776478290558, 0.07014491409063339], [-0.3223554790019989, -0.12608149647712708, -0.2951895594596863]]]}

==> figures/vis_landscape/s3/direction-14.json <==
{"d1": [[[0.8153393864631653, -0.9644022583961487, 0.5762359499931335], [-0.19377963244915009, 0.23101650178432465, 0.02803332544863224], [0.5384551882743835, -0.5804139375686646, -0.4997920095920563], [0.36575642228126526, 0.6587994694709778, 0.24540908634662628], [0.8207476735115051, -1.5562785863876343, 0.6021953821182251], [-0.37747448682785034, 0.3832700252532959, 1.0388292074203491], [0.38925719261169434, -0.8358392715454102, -0.45076537132263184], [-1.9447426795959473, -1.3851677179336548, -2.228586435317993], [0.16045138239860535, 0.12424854934215546, 0.2656867206096649], [0.5715110898017883, -0.853971004486084, -1.2078464031219482], [0.7721904516220093, 0.4059533178806305, -0.641642689704895], [-0.3280973732471466, 1.6779499053955078, 0.19601306319236755], [-1.5512529611587524, -1.8859055042266846, 0.9198249578475952], [0.31324297189712524, -0.40396806597709656, 1.366077184677124]], [[-0.044096894562244415, -0.19687096774578094, -0.11286497116088867], [0.07652074098587036, -0.014972220174968243, 0.2527208626270294], [0.12558890879154205, -0.2681979537010193, 0.18004801869392395], [0.07526347786188126, 0.09299453347921371, 0.3634706735610962], [-0.11457698792219162, -0.15567229688167572, 0.08556561917066574], [-0.415897935628891, -0.08309590816497803, 0.293975830078125], [0.10229302942752838, -0.018072715029120445, 0.05330735072493553], [0.05157782882452011, -0.029063915833830833, -0.16635286808013916], [-0.24556231498718262, 0.006882697809487581, 0.2731876075267792], [0.04349391534924507, 0.19162823259830475, -0.017420096322894096], [0.030613739043474197, 0.010879787616431713, -0.105423703789711], [0.07789769768714905, -0.0006026939954608679, -0.02691756561398506], [0.030448533594608307, -0.184180349111557, 0.19906064867973328], [0.05579516664147377, -0.2544953227043152, -0.2417360097169876]]], "d2": [[[-0.4861946403980255, 1.3918119668960571, -0.9730761051177979], [-0.44697320461273193, -0.5381209850311279, -0.1221684068441391], [-1.1292760372161865, 0.43061327934265137, 0.1657760739326477], [-0.05266537144780159, -0.5375332832336426, -0.5061711668968201], [-0.9135335683822632, 1.4061144590377808, -0.91251140832901], [0.28757068514823914, -0.585200846195221, -0.6989619135856628], [-0.3502902388572693, 0.8931245803833008, 0.0377911701798439], [1.6919447183609009, 1.2065839767456055, 2.030500888824463], [-1.1624993085861206, -0.03234673663973808, 0.4766199588775635], [-0.34544262290000916, 0.8069496154785156, 1.2638170719146729], [-0.30893176794052124, 0.13882774114608765, 0.9105720520019531], [0.4105333983898163, -2.178952932357788, -0.3377154767513275], [0.6819463968276978, 0.9180865287780762, -1.2445956468582153], [-0.21347570419311523, 0.7909876704216003, -1.654165506362915]], [[0.08495432138442993, 0.07058599591255188, 0.14470088481903076], [-0.1351887583732605, -0.0730312392115593, -0.13341403007507324], [-0.15549336373806, 0.24560801684856415, -0.04230966791510582], [-0.048718784004449844, -0.17139503359794617, -0.2297540009021759], [0.14424873888492584, 0.10044202208518982, -0.13009747862815857], [0.49389249086380005, -0.028559599071741104, -0.38690096139907837], [-0.07234887778759003, -0.15588711202144623, -0.055455293506383896], [-0.07476900517940521, -0.062460292130708694, 0.11531507223844528], [0.3030340075492859, -0.008583114482462406, -0.18814577162265778], [-0.18598110973834991, -0.12109754979610443, -0.10308254510164261], [-0.07186408340930939, 0.017276696860790253, 0.09401348233222961], [0.12357889860868454, 0.0918692871928215, -0.04539532586932182], [0.01911827363073826, 0.08318585157394409, -0.2191995233297348], [-0.0715349093079567, 0.2561143934726715, 0.20745792984962463]]]}

==> figures/vis_landscape/s3/direction-15.json <==
{"d1": [[[-1.0484837293624878, 0.9512447118759155, 1.9695124626159668], [-0.5013346076011658, 0.24851791560649872, -0.4930988848209381], [-2.1903865337371826, 1.0743645429611206, -0.6796303987503052], [-0.9766678810119629, 0.23532821238040924, 0.3039363920688629], [0.8589185476303101, -0.025745801627635956, 0.36111459136009216], [-0.7527564167976379, 0.7325507402420044, -0.060653358697891235], [0.03189319744706154, -0.013709905557334423, 0.2802373468875885], [-0.31176361441612244, 0.9613413214683533, 1.9632266759872437], [-0.6245088577270508, 1.0129867792129517, 0.8093079328536987], [0.5807339549064636, -1.4252699613571167, 0.17856241762638092], [0.5915294289588928, 0.8388537764549255, 0.03892776370048523], [0.614824652671814, -0.06187688186764717, -2.0715227127075195], [0.40734729170799255, -0.9319731593132019, 1.207108497619629], [1.3606367111206055, -0.2755102813243866, -0.7636659145355225]], [[-0.023340290412306786, -0.3050152063369751, 0.02695285528898239], [0.01735316403210163, -0.01803065836429596, 0.1429319828748703], [0.1142914667725563, 0.03976976498961449, 0.18547649681568146], [-0.17417262494564056, 0.0741920918226242, 0.12389541417360306], [-0.30032768845558167, -0.027588235214352608, 0.03816632553935051], [-0.09689345210790634, 0.3625240921974182, -0.14269298315048218], [-0.09800820052623749, -0.02942598983645439, 0.4285968840122223], [-0.11333715170621872, 0.15385764837265015, 0.06707096099853516], [-0.2557791769504547, 0.1536705046892166, 0.16872048377990723], [0.16191932559013367, 0.14374922215938568, 0.13806478679180145], [0.34940019249916077, -0.11862929165363312, 0.07120510935783386], [-0.1390780508518219, 0.0034852593671530485, -0.08972323685884476], [0.1580522656440735, 0.045441437512636185, -0.09785467386245728], [0.11562996357679367, 0.031190885230898857, 0.19267942011356354]]], "d2": [[[-1.348889708518982, 0.6373443603515625, 1.3686463832855225], [-0.8451969623565674, 0.2958592474460602, -0.24724358320236206], [-1.6184872388839722, 1.1748828887939453, -1.575322151184082], [-0.8975923657417297, 1.0178626775741577, 0.4818817377090454], [0.9651268720626831, 0.24590490758419037, -0.15972614288330078], [-0.8573253154754639, 0.9693642258644104, -0.7155216932296753], [0.794403076171875, -0.7953579425811768, 0.5973106026649475], [0.1477668285369873, 0.8874912261962891, 1.294492483139038], [-0.34067678451538086, 1.0162904262542725, 1.6742149591445923], [0.629352331161499, -0.20190250873565674, -0.4690978229045868], [1.6020318269729614, 0.17744319140911102, 0.15413589775562286], [0.23500308394432068, -0.31123626232147217, -2.1115474700927734], [0.49765488505363464, -1.1327348947525024, 0.5336294770240784], [0.7302014827728271, -0.3854377269744873, -0.9603851437568665]], [[0.09787797927856445, -0.19243980944156647, -0.08035845309495926], [-0.033823344856500626, -0.12574268877506256, 0.06788229197263718], [0.10183615982532501, 0.08674562722444534, 0.2074287235736847], [-0.16825096309185028, -0.18066474795341492, 0.1472994089126587], [-0.2752284109592438, 0.04949227720499039, 0.12582558393478394], [-0.00571094686165452, 0.21229121088981628, -0.29092928767204285], [-0.045963820070028305, -0.22488485276699066, 0.34909868240356445], [-0.11292236298322678, -0.013782504945993423, -0.09456754475831985], [-0.08990994840860367, 0.17277590930461884, 0.12545108795166016], [0.1561802476644516, 0.008705069310963154, 0.1537272334098816], [0.31381407380104065, -0.15138354897499084, 0.15073396265506744], [-0.035800009965896606, -0.2672519087791443, -0.19187356531620026], [0.2762907147407532, 0.12932610511779785, -0.14351902902126312], [0.11047495901584625, 0.05201788619160652, 0.14879287779331207]]]}

==> figures/vis_landscape/s3/direction-16.json <==
{"d1": [[[-0.9098708629608154, 0.5363478660583496, 0.2956458032131195], [0.06724581122398376, -0.25074684619903564, 0.21687698364257812], [0.36757656931877136, 0.9258006811141968, -0.7488857507705688], [0.5655742883682251, 0.34310731291770935, -0.3627179265022278], [0.3453609347343445, 0.02558814361691475, 0.21926312148571014], [0.4024876058101654, 0.17469437420368195, 0.4655226171016693], [-0.8937896490097046, -0.08136811852455139, 0.190907821059227], [0.29669713973999023, -1.4186978340148926, 0.4432932138442993], [0.5811411738395691, 0.9970123171806335, -0.0956939086318016], [0.16805899143218994, 0.6992987394332886, 0.22180518507957458], [-1.0573548078536987, -0.8243125677108765, 0.5375223159790039], [0.5758923292160034, -0.4274931252002716, -0.40445905923843384], [-0.5567013621330261, -0.7975764274597168, 0.5698390603065491], [0.2785411775112152, 0.434597909450531, 0.7010905146598816]], [[-0.17102175951004028, -0.0845278650522232, -0.2565455734729767], [-0.033560726791620255, -0.11218541115522385, 0.30616721510887146], [-0.2715356647968292, 0.015917526558041573, 0.25764939188957214], [0.010494167916476727, 0.038065213710069656, -0.171773761510849], [0.3433397710323334, 0.10716119408607483, -0.011576628312468529], [0.4388575553894043, 0.12929490208625793, -0.21016427874565125], [-0.2714909315109253, 0.04899320378899574, 0.05948653072118759], [0.2418501377105713, 0.0681905522942543, 0.15691949427127838], [0.2950966954231262, 0.12376376241445541, -0.3694157600402832], [-0.4146755039691925, 0.2894958555698395, 0.7024465203285217], [-0.25154364109039307, -0.28691622614860535, 0.23446916043758392], [0.024614278227090836, -0.2707251012325287, -0.07862565666437149], [0.29301542043685913, -0.2046070396900177, 0.0998019278049469], [-0.19954566657543182, 0.2623239755630493, -0.4085611402988434]]], "d2": [[[0.49385637044906616, -0.11487817764282227, 0.4549911916255951], [-0.18125632405281067, -0.5716837644577026, -0.3302376866340637], [0.5783116817474365, -0.6211597323417664, -0.27892056107521057], [-0.805398166179657, -0.6589334011077881, 0.3259413242340088], [0.5256230235099792, -0.0020888312719762325, 0.5905807018280029], [-0.0672827959060669, -0.4487094283103943, -1.1305391788482666], [0.22904306650161743, 0.10431160032749176, -1.1347631216049194], [-1.232637882232666, 0.1697937250137329, 0.4391867518424988], [-0.6605321168899536, -0.7406386733055115, 0.12676088511943817], [-0.5607680082321167, 0.008771909400820732, -0.20860393345355988], [0.47448229789733887, 0.23237955570220947, 0.6185052394866943], [-0.3009082078933716, -0.01673656515777111, 0.4482945501804352], [0.4350590109825134, 0.8900547623634338, -0.8007233738899231], [-0.12259513884782791, 1.1567498445510864, -0.6686777472496033]], [[0.026900136843323708, 0.22343072295188904, 0.4692522883415222], [-0.22487486898899078, 0.09831494092941284, -0.18233215808868408], [-0.18351438641548157, -0.15830273926258087, -0.2324816733598709], [0.5707616806030273, 0.1935940980911255, 0.094356469810009], [-0.20551693439483643, -0.5336319804191589, 0.32631152868270874], [0.12189104408025742, -0.0868188887834549, -0.12069910764694214], [-0.030562367290258408, -0.10719914734363556, -0.41637933254241943], [0.05520180985331535, -0.3080928921699524, 0.36872759461402893], [-0.19473446905612946, -0.033262841403484344, -0.097536101937294], [0.5146236419677734, -0.20224300026893616, -0.08006273955106735], [0.08096609264612198, 0.06963711977005005, -0.09245869517326355], [0.12849481403827667, 0.14255410432815552, -0.2881481945514679], [-0.18037298321723938, 0.25000351667404175, -0.16314628720283508], [-0.2622418701648712, -0.35424962639808655, 0.23997309803962708]]]}

==> figures/vis_landscape/s3/direction-17.json <==
{"d1": [[[0.1506265103816986, -0.789543628692627, -0.31114938855171204], [0.024683140218257904, 0.2443927824497223, -0.8636592030525208], [0.7517962455749512, 0.4371877908706665, 0.7634154558181763], [0.24586308002471924, -0.3567904531955719, -0.06871625781059265], [-0.18150585889816284, -0.6780433654785156, 1.2210546731948853], [0.7261554598808289, 0.13834689557552338, -0.18915541470050812], [0.2576119005680084, -0.0437253974378109, -0.3432132303714752], [-0.15183895826339722, 0.4985048472881317, -0.8099367618560791], [0.12382277846336365, -0.34580954909324646, 0.23505514860153198], [0.25706788897514343, 1.2402551174163818, 0.5682388544082642], [0.41418248414993286, -0.08970768749713898, -0.29518845677375793], [1.029100775718689, 0.38366788625717163, -0.5963276028633118], [-0.21491996943950653, -0.08834794163703918, 0.18926778435707092], [-0.05326532572507858, -0.7228031754493713, 1.3201290369033813]], [[0.10285741090774536, 0.21386218070983887, 0.16190755367279053], [-0.07612196356058121, -0.2938511073589325, -0.129835307598114], [-0.3116283118724823, 0.012887619435787201, -0.0595509335398674], [-0.24414333701133728, -0.2666235864162445, 0.1885044276714325], [0.2795489430427551, 0.33621886372566223, -0.17992709577083588], [-0.18575870990753174, 0.27930840849876404, -0.4694797098636627], [-0.072574682533741, -0.3110104501247406, -0.19635190069675446], [-0.1106594055891037, -0.41562265157699585, 0.014545736834406853], [0.4121999442577362, -0.3469017744064331, 0.0826646164059639], [-0.01884879544377327, -0.16646738350391388, -0.0883229523897171], [-0.1419239342212677, 0.550556480884552, -0.0016923283692449331], [-0.5451663732528687, -0.0015262099914252758, -0.4011511206626892], [0.11796113103628159, -0.33293017745018005, 0.27895358204841614], [0.18273864686489105, -0.08691428601741791, 0.20141351222991943]]], "d2": [[[0.0001430664851795882, 0.440345823764801, -0.4044863283634186], [-0.6817178130149841, 0.49573224782943726, 0.0677265077829361], [0.6756711602210999, -0.1687302440404892, 0.5488383769989014], [-0.5890195369720459, 0.08054067939519882, -0.8304225206375122], [-0.25055038928985596, 0.18153738975524902, 1.1061838865280151], [0.7178182601928711, -0.8547195792198181, 0.3581981062889099], [-0.07683983445167542, -0.16424259543418884, -0.13536876440048218], [0.5761113166809082, 0.5020005106925964, -0.5642459392547607], [0.6885649561882019, 0.7779008150100708, 0.14200365543365479], [0.516949474811554, -0.861423671245575, 0.7506794929504395], [0.7180355191230774, -0.3145977854728699, 0.4148264527320862], [0.973900318145752, 0.4560368061065674, 0.018699822947382927], [0.8314979076385498, -0.6404401659965515, -0.2266673892736435], [-0.7432693839073181, -0.4400581121444702, -0.02318594604730606]], [[-0.058667197823524475, 0.4176713824272156, 0.0801982656121254], [-0.06488171964883804, -0.17114244401454926, 0.1311839371919632], [0.08218847960233688, -0.13400952517986298, -0.007467771414667368], [0.09062636643648148, -0.08439241349697113, 0.5647696256637573], [0.0009867947082966566, 0.3091703951358795, -0.37957334518432617], [-0.43012183904647827, -0.03422790393233299, -0.23506277799606323], [-0.1987491399049759, -0.152056023478508, -0.07302942126989365], [-0.2789963483810425, -0.17770633101463318, 0.5607979893684387], [0.1978200525045395, -0.05969015508890152, 0.17105373740196228], [-0.24570834636688232, -0.4418811500072479, -0.5192723274230957], [0.00045144601608626544, 0.41899174451828003, -0.15829390287399292], [-0.30984386801719666, -0.24485518038272858, 0.07839762419462204], [-0.028059937059879303, -0.1790655106306076, 0.1511470377445221], [0.17682646214962006, 0.24335649609565735, -0.2570173442363739]]]}

==> figures/vis_landscape/s3/direction-18.json <==
{"d1": [[[-0.8289644122123718, 0.8139442801475525, -0.3884671628475189], [0.9858925342559814, 0.5051124691963196, -1.2084072828292847], [0.5605230927467346, -0.12633788585662842, -0.1557360291481018], [0.005819872487336397, 0.8991391658782959, -0.7792571187019348], [-0.6434574127197266, -0.03133988752961159, 0.4504845142364502], [0.6792224049568176, 0.7165682911872864, -0.6127755641937256], [0.693019688129425, -0.17888891696929932, -0.037991687655448914], [0.0515047051012516, -0.18915794789791107, -0.5593245029449463], [-0.17006158828735352, 0.20206226408481598, 0.0032347720116376877], [0.5090700387954712, 0.7086679339408875, -0.261342853307724], [-1.0924510955810547, 0.006302565336227417, 0.7151482701301575], [0.3246918320655823, -0.23388512432575226, -0.5338872075080872], [-0.44911324977874756, -0.5849591493606567, 0.5278478860855103], [0.591317892074585, -0.41331103444099426, -0.44473451375961304]], [[0.133484348654747, 0.21209023892879486, 0.003043743083253503], [0.6682718992233276, 0.14183248579502106, 0.1566195785999298], [0.09798332303762436, -0.09670193493366241, 0.31701451539993286], [0.0649884045124054, 0.4057920575141907, 0.5916551351547241], [0.28449133038520813, -0.02830038219690323, 0.0626668781042099], [-0.17604999244213104, -0.32765960693359375, 0.08256606757640839], [0.0033202460035681725, 0.2772986590862274, 0.07146897912025452], [-0.18086278438568115, -0.08221435546875, 0.3408525884151459], [-0.3528517186641693, 0.12262655049562454, 0.047228410840034485], [0.3926408290863037, 0.3497259318828583, 0.36236464977264404], [0.16503053903579712, 0.03386157378554344, -0.21929802000522614], [-0.2599601149559021, -0.049647461622953415, -0.2922307550907135], [0.7214362025260925, 0.13347722589969635, 0.35500526428222656], [0.1613747775554657, 0.12916894257068634, 0.22803029417991638]]], "d2": [[[-1.1462115049362183, -0.29269707202911377, -0.43876001238822937], [0.8459710478782654, 0.20984719693660736, -0.49630898237228394], [-0.1567114293575287, -0.3247581422328949, -0.03213038668036461], [-0.5082088112831116, 0.2838839292526245, -0.5622981190681458], [0.4073578119277954, -0.09741157293319702, 0.4988614618778229], [-0.18763665854930878, 1.0747425556182861, 0.047697968780994415], [0.7550960779190063, 0.778091549873352, -0.1353556215763092], [-0.15331633388996124, -0.1623348742723465, 0.018778694793581963], [-0.24767357110977173, 0.3517192006111145, 1.1183403730392456], [0.6426299214363098, 0.5322518348693848, -1.3613929748535156], [-0.7403860092163086, 0.2906069755554199, 0.4171208441257477], [-0.7062235474586487, 0.2294241487979889, 0.4156704843044281], [0.27030107378959656, -0.920629620552063, -0.6709677577018738], [0.05115460604429245, -0.49458569288253784, 0.048257067799568176]], [[0.21516300737857819, -0.04237712174654007, -0.04977189004421234], [-0.05075308308005333, -0.2096923291683197, 0.12060258537530899], [0.008161612786352634, -0.057463690638542175, -0.32289478182792664], [0.1559387594461441, 0.04306362569332123, 0.5661687850952148], [0.26205313205718994, 0.26561346650123596, 0.6738723516464233], [0.06992759555578232, -0.44918280839920044, 0.02539597824215889], [0.047055840492248535, -0.29594308137893677, -0.07650243490934372], [-0.3001161515712738, -0.05020121484994888, -0.1206769123673439], [-0.438303142786026, -0.2571254074573517, -0.13572216033935547], [-0.6587116718292236, 0.2677900493144989, 0.33183950185775757], [0.13049711287021637, 0.1767652928829193, -0.020800746977329254], [-0.260012686252594, -0.3095085918903351, 0.49384769797325134], [0.20046740770339966, 0.036698732525110245, 0.44309791922569275], [-0.08129539340734482, 0.17022748291492462, 0.10093612223863602]]]}

==> figures/vis_landscape/s3/direction-2.json <==
{"d1": [[[0.24259378015995026, -0.2788618505001068, -0.6988411545753479], [0.3000185191631317, 0.44877704977989197, 0.6204220056533813], [0.45448172092437744, 0.491415798664093, 0.8773857355117798], [-0.3415799140930176, 0.6965586543083191, 0.32065463066101074], [-0.19547252357006073, 0.3482629954814911, -0.41644254326820374], [0.3592023253440857, -0.9300336837768555, -0.6389963030815125], [0.004767295438796282, -0.34481877088546753, -0.10404803603887558], [-0.4668745696544647, -0.40442317724227905, 0.31539908051490784], [-0.44224363565444946, -0.622175395488739, -0.05263452231884003], [0.2037484049797058, 0.5612621307373047, -0.6143252849578857], [-1.1313414573669434, 0.6971459984779358, -1.2053953409194946], [0.0018740594387054443, -1.1101047992706299, -0.5356726050376892], [-1.0166842937469482, -0.18223188817501068, 1.3375365734100342], [0.8966494798660278, -0.4496489465236664, -0.8637714385986328]], [[-0.6056445240974426, -0.016551809385418892, -0.6282532215118408], [-0.028429808095097542, 0.04286466911435127, 0.19821961224079132], [0.027789214625954628, -0.26128819584846497, -0.001841119141317904], [0.3285975158214569, -0.332289457321167, -0.12137775123119354], [-0.43140000104904175, -0.05210117995738983, -0.17366835474967957], [-0.050170913338661194, 0.033959656953811646, 0.3135007917881012], [-0.17667418718338013, 0.37034696340560913, -0.3757001459598541], [-0.4295056462287903, 0.2904897630214691, 0.36982110142707825], [0.14588724076747894, 0.14403989911079407, 0.4295909106731415], [-0.3254584074020386, -0.06820098310709, -0.2251351773738861], [-0.45888420939445496, 0.3326398432254791, -0.1790439635515213], [-0.06886749714612961, 0.6531341671943665, 0.1515805423259735], [-0.11854613572359085, -0.34942060708999634, 0.16698504984378815], [0.1837199479341507, 0.13541987538337708, 0.23721273243427277]]], "d2": [[[-0.6794144511222839, 0.00036390061723068357, -0.832853376865387], [-0.18957671523094177, 0.2750322222709656, 0.1480610966682434], [0.5932660102844238, 0.4804057776927948, 0.9385159015655518], [-0.3457380533218384, 1.0521798133850098, -0.3921920955181122], [-0.48562508821487427, 0.06863846629858017, 0.12230795621871948], [0.2475457787513733, -0.39846962690353394, -0.5317474007606506], [-0.7482000589370728, -0.4312785267829895, -0.1777370125055313], [-0.3213876187801361, 0.21476136147975922, 0.46389418840408325], [-0.489714652299881, -0.6266993880271912, -0.33713239431381226], [0.2485535889863968, 1.0099725723266602, -0.0412144735455513], [-0.34377822279930115, 0.7979239225387573, -1.0491684675216675], [0.3568851351737976, -1.510151743888855, -0.2593607008457184], [-0.86269211769104, -1.3300890922546387, 0.9606994986534119], [0.7511839866638184, -0.16217415034770966, -0.12258217483758926]], [[-0.2937169075012207, -0.34342825412750244, -0.18796008825302124], [-0.42667776346206665, -0.11997677385807037, -0.11783573031425476], [0.0952087864279747, -0.5234790444374084, -0.249534010887146], [0.32534220814704895, -0.4982092082500458, -0.16425883769989014], [-0.3290046453475952, 0.35970374941825867, -0.018304111436009407], [0.3070211708545685, -0.1934637874364853, 0.5075852274894714], [-0.40100428462028503, 0.1912328153848648, -0.04235005006194115], [0.10155787318944931, 0.36265042424201965, 0.34742870926856995], [-0.14003325998783112, 0.2527637183666229, 0.1913386434316635], [-0.5353502035140991, -0.3766629993915558, -0.18048077821731567], [-0.3056585192680359, 0.08915994316339493, -0.07702670991420746], [0.10564588755369186, 0.4573691189289093, -0.04299042373895645], [0.18892604112625122, -0.07680600881576538, -0.060098856687545776], [0.016099371016025543, 0.10745342075824738, 0.6138701438903809]]]}

==> figures/vis_landscape/s3/direction-3.json <==
{"d1": [[[-0.00013041730562690645, -0.7411314249038696, -0.026625746861100197], [-0.7874826192855835, -0.05274574086070061, 0.3844544291496277], [-1.3133819103240967, -0.47722598910331726, 0.06553217768669128], [-0.10102053731679916, 0.6303852200508118, 0.7445275187492371], [0.13429053127765656, -1.6147459745407104, 0.7080130577087402], [1.25510835647583, -1.3998758792877197, 0.6869249939918518], [0.40752822160720825, 0.5356839895248413, 1.0741286277770996], [-1.633284091949463, 0.45859044790267944, 0.5805748701095581], [0.6911756992340088, 0.805478572845459, -0.9754095077514648], [1.328991174697876, 0.14852359890937805, 1.5316296815872192], [0.4613976776599884, 0.8640456199645996, -0.2742854952812195], [1.656768798828125, 0.8252278566360474, -0.7410218119621277], [-1.2405046224594116, 0.3864891529083252, -0.07552854716777802], [-0.8160186409950256, -1.0762805938720703, 0.2028476893901825]], [[0.2621126174926758, -0.19120566546916962, -0.07862789928913116], [0.019782209768891335, 0.0033691972494125366, 0.14858251810073853], [0.47516846656799316, -0.08890071511268616, -0.05174553394317627], [0.11521902680397034, -0.10815340280532837, -0.2437816560268402], [-0.2343825101852417, -0.023409182205796242, -0.03836968541145325], [-0.2718721926212311, 0.28091302514076233, -0.07783389091491699], [0.146784707903862, -0.21780359745025635, 0.4422709345817566], [0.1788199096918106, -0.052244462072849274, -0.03559257090091705], [-0.16891013085842133, -0.1590851992368698, -0.2564123868942261], [-0.04648909345269203, -0.0050201560370624065, 0.1892452836036682], [0.27087920904159546, -0.2914923131465912, -0.010320591740310192], [-0.0565725713968277, -0.020383864641189575, 0.2726428508758545], [0.19757665693759918, 0.13303901255130768, 0.1429610699415207], [0.15038248896598816, 0.016118548810482025, -0.20464429259300232]]], "d2": [[[0.535756528377533, 1.7089836597442627, 0.6718730926513672], [0.8239946365356445, -0.12870144844055176, 0.062047407031059265], [1.0899640321731567, 0.21989884972572327, 0.4390701651573181], [-0.267700731754303, -0.45444220304489136, -0.8309603333473206], [-0.428148090839386, 1.4992847442626953, -1.060001254081726], [-0.7416475415229797, -0.10075493156909943, -0.953207790851593], [0.14000341296195984, 0.10242075473070145, -0.5881568193435669], [0.742854654788971, -0.023801123723387718, 0.5447626113891602], [-0.40216609835624695, -1.3138796091079712, 0.8675320744514465], [-0.5260018110275269, -1.712025761604309, -0.6535503268241882], [-0.9575282335281372, -0.7260080575942993, 1.5186134576797485], [-1.4543598890304565, -1.3670566082000732, 1.5012303590774536], [0.6304773688316345, -0.10426416248083115, 0.28616809844970703], [0.8237168788909912, 0.47678419947624207, -0.5582500696182251]], [[-0.1736176311969757, 0.20786839723587036, 0.0783831775188446], [0.015077686868607998, 0.11770067363977432, -0.017884772270917892], [-0.29349595308303833, 0.19012059271335602, -0.07706233114004135], [-0.09922709316015244, 0.03852630779147148, 0.09317836910486221], [0.07783793658018112, -0.034190259873867035, 0.18701611459255219], [0.27877697348594666, -0.25174668431282043, 0.1161767989397049], [-0.2686041295528412, 0.21052373945713043, -0.3982222378253937], [0.09523306041955948, 0.29591187834739685, 0.17982615530490875], [0.32960623502731323, 0.0013112296583130956, 0.358895480632782], [-0.119660384953022, 0.18604683876037598, -0.22410054504871368], [-0.3542744219303131, 0.1162324771285057, -0.07656486332416534], [-0.08335614204406738, 0.00264384294860065, -0.18284036219120026], [-0.2210133671760559, 0.033931560814380646, -0.18528401851654053], [-0.08129184693098068, -0.020325716584920883, 0.22548149526119232]]]}

==> figures/vis_landscape/s3/direction-4.json <==
{"d1": [[[0.43358442187309265, 0.08158954232931137, 0.4098946154117584], [0.11954567581415176, 0.3234002888202667, 0.621190071105957], [0.974673330783844, -0.2601251006126404, -1.3021332025527954], [0.9460825324058533, 1.3554927110671997, -0.3157889246940613], [-0.03719134256243706, -2.0242772102355957, 0.08292783051729202], [-1.2350571155548096, -0.780636727809906, 0.2188219279050827], [1.035451889038086, 1.0288056135177612, 0.6204098463058472], [-0.1491817831993103, -0.598162055015564, -0.24142444133758545], [-0.7033752202987671, -1.0836305618286133, 1.0366532802581787], [1.1799719333648682, 0.49027344584465027, -0.8247631192207336], [-1.0476428270339966, -0.3235166072845459, -1.3860628604888916], [-0.07030267268419266, 1.37527596950531, -0.9709283113479614], [-2.0237984657287598, 0.8809692859649658, 0.8342331051826477], [-1.0271849632263184, 0.33260631561279297, 0.4097422659397125]], [[-0.04730464518070221, -0.13351193070411682, -0.31944361329078674], [-0.3224432170391083, 0.05396555736660957, -0.35037603974342346], [0.48657017946243286, -0.010132038034498692, -0.1786506026983261], [0.04182226583361626, -0.03098493441939354, -0.1062047928571701], [-0.210719496011734, -0.18175287544727325, -0.26617810130119324], [-0.29245635867118835, -0.05910142883658409, 0.059056106954813004], [-0.13390272855758667, -0.0006882156012579799, -0.1353898048400879], [-0.07089755684137344, 0.0963532030582428, -0.07018908858299255], [0.09329541027545929, -0.08832456171512604, -0.12017955631017685], [-0.23029044270515442, 0.0010609800228849053, -0.04786236584186554], [0.4023604393005371, -0.05942758172750473, 0.11952654272317886], [-0.24760892987251282, 0.15880006551742554, -0.2094852179288864], [-0.03651781752705574, -0.1760849505662918, 0.19582687318325043], [0.20183110237121582, 0.022718966007232666, 0.0005330023122951388]]], "d2": [[[0.8722955584526062, 0.1120879128575325, 0.6726073622703552], [-1.9514412879943848, 0.5937150716781616, -0.2982386648654938], [0.09829799085855484, 1.9056055545806885, -1.1474064588546753], [1.4935417175292969, 1.3121575117111206, -0.2580661177635193], [-0.29010453820228577, -1.036103367805481, 0.6103261113166809], [-0.7427165508270264, -0.4674450159072876, 0.16771917045116425], [0.8127150535583496, 0.30528688430786133, 0.2774430513381958], [0.023112211376428604, -1.077590823173523, 0.0303330197930336], [-1.7838329076766968, -0.09559953957796097, 1.364912509918213], [0.08610542863607407, 0.7934406995773315, -1.142203688621521], [0.6386023759841919, 0.28149181604385376, -0.08270445466041565], [-0.7892910242080688, 1.0223357677459717, -0.11865514516830444], [-1.6810237169265747, 0.21788527071475983, 1.1149919033050537], [-0.5827199220657349, 0.21028687059879303, 1.0628737211227417]], [[-0.09847055375576019, -0.39619144797325134, -0.2313622385263443], [-0.16272607445716858, -0.18671737611293793, -0.2759931981563568], [0.17839466035366058, -0.2551322877407074, -0.09175997227430344], [0.3165039122104645, -0.002306293463334441, -0.17484496533870697], [-0.08325554430484772, -0.35037291049957275, -0.18223950266838074], [0.16969195008277893, 0.017322447150945663, 0.13027454912662506], [-0.14692619442939758, -0.16322024166584015, 0.12982158362865448], [-0.03400948643684387, 0.014099023304879665, -0.11598369479179382], [0.05974779278039932, 0.12686482071876526, -0.025788476690649986], [0.02597862295806408, 0.19704033434391022, -0.15229777991771698], [0.4077911376953125, 0.2701674997806549, 0.05015873908996582], [-0.073162741959095, 0.1636989712715149, 0.2790774405002594], [-0.010524210520088673, -0.11175823956727982, -0.08162239193916321], [-0.2984570562839508, 0.01780054159462452, 0.11390265077352524]]]}

==> figures/vis_landscape/s3/direction-5.json <==
{"d1": [[[-1.089834213256836, -0.01784893311560154, 0.9599760174751282], [0.3705971837043762, 0.03731522709131241, 0.597761869430542], [-0.7391896843910217, -0.34592828154563904, 0.2854582369327545], [-0.6635034680366516, 0.09485286474227905, 0.3874853551387787], [-1.1233688592910767, 0.43725520372390747, -0.3679402470588684], [-0.77964848279953, -1.2085953950881958, -0.5157768726348877], [0.16622698307037354, 0.4842863082885742, 1.3501495122909546], [1.693305253982544, -1.0156190395355225, 0.5101876258850098], [1.692169189453125, 0.22375747561454773, 1.0073670148849487], [1.284277081489563, 0.35808563232421875, 0.23162786662578583], [-0.39246830344200134, 2.4762468338012695, -1.4040420055389404], [-0.13307949900627136, 0.5710276961326599, -0.014213338494300842], [-0.21467602252960205, -1.0104622840881348, -1.9679012298583984], [0.5779241323471069, -0.5243974328041077, -0.3171088993549347]], [[0.10684288293123245, -0.05384422093629837, -0.03657430410385132], [0.14332778751850128, -0.08238247781991959, 0.10227631777524948], [-0.10679363459348679, 0.19666890799999237, -0.19299745559692383], [-0.0034564132802188396, -0.20640039443969727, 0.030772581696510315], [0.005253186449408531, -0.23855194449424744, 0.13341957330703735], [0.3481237590312958, 0.0269619207829237, -0.03270821273326874], [0.07056232541799545, -0.08817563951015472, -0.07841866463422775], [0.12565653026103973, -0.09323946386575699, 0.0019856493454426527], [-0.12651048600673676, 0.0781126618385315, 0.0611712746322155], [-0.4799928367137909, 0.032973598688840866, -0.004629736766219139], [0.007184276822954416, 0.08166533708572388, 0.14795705676078796], [0.11578242480754852, 0.06349129229784012, 0.18405069410800934], [0.07507326453924179, 0.002253597369417548, -0.13338153064250946], [-0.13675472140312195, 0.4376320242881775, 0.029015719890594482]]], "d2": [[[0.6905615925788879, -0.6221218705177307, -0.4715637266635895], [-0.7302423715591431, 1.6950736045837402, 0.25036686658859253], [0.6331729292869568, 0.3615851104259491, -0.6585196256637573], [0.40917181968688965, 0.6162285208702087, -0.12172205001115799], [0.7751238346099854, -0.18698610365390778, 1.0981076955795288], [1.2046639919281006, -0.3362939655780792, -0.4269169270992279], [-0.9546732902526855, -0.06255055963993073, -0.6881239414215088], [-1.3153622150421143, 0.9621503353118896, -0.34560269117355347], [-1.4022811651229858, 0.585630476474762, -0.7812867164611816], [-1.316406011581421, -0.7737047076225281, 0.6475874185562134], [0.6821457147598267, -1.8668804168701172, 2.0411906242370605], [0.11121062934398651, -0.857264518737793, -0.7106685042381287], [0.4464285671710968, 1.1138122081756592, 1.8126140832901], [-0.7023527026176453, -0.18470823764801025, -0.042327530682086945]], [[-0.05906626954674721, -0.12348855286836624, 0.021523552015423775], [-0.07573805004358292, 0.17972584068775177, -0.09282916784286499], [0.18122470378875732, -0.030271336436271667, 0.11247734725475311], [0.08432885259389877, 0.2556867003440857, 0.06265656650066376], [0.03830736130475998, 0.17911933362483978, 0.14181773364543915], [-0.3233329653739929, -0.020611228421330452, 0.1345454901456833], [-0.16336378455162048, 0.06291580200195312, 0.036119576543569565], [0.1071513369679451, 0.19396710395812988, -0.23332220315933228], [-0.029670385643839836, 0.005038068164139986, 0.12700685858726501], [0.013322588056325912, -0.14337651431560516, 0.043994076550006866], [-0.03208400309085846, 0.2109435349702835, -0.06033635884523392], [-0.049188289791345596, -0.23421454429626465, -0.4097956717014313], [-0.28605902194976807, 0.06361708045005798, -0.09215572476387024], [0.21198932826519012, -0.19476982951164246, 0.07059124112129211]]]}

==> figures/vis_landscape/s3/results-0.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,2.3415908178710936,2.169880252151489,2.041347679672241,1.9095428229522704,1.770315028114319,1.6562292819595337,1.543370841140747,1.4312631143951415,1.3370310453033447,1.2554867917633057,1.1755560345458984,1.0953755174446107,1.0381377310943602,0.9750867877578735,0.9198617282104492,0.8755080625343322,0.8263951617431641,0.7844034000205994,0.758150346736908,0.7180118328857422,0.689457831439972,0.6606325574684143,0.6382543217086792,0.6153192346954346,0.600244981842041,0.5822876893997192,0.5701415996742248,0.5572072705650329,0.5476964533042907,0.5431339625167847,0.5407159513282775,0.5423810640907287,0.5459963633823395,0.5472218607234954,0.5560417861366272,0.5694488738250733,0.5834803672027588,0.5961899178791046,0.6192647757911682,0.6549385773086548,0.685014093837738,0.7186412063789368,0.7663898086738586,0.822275590133667,0.8746840071487427,0.9566294234848023,1.0387963126945496,1.1320424100112916,1.2446863236236572,1.3745216212463378,1.5136986275863646,37.188,39.708,41.68,43.796,46.612,48.892,51.62,53.86,56.388,58.98,60.964,63.38,65.084,66.68,68.512,69.88,71.6,73.152,73.76,75.112,76.5,77.1,77.94,78.764,79.372,79.716,80.524,80.896,81.292,81.364,81.684,81.464,81.384,81.488,81.26,80.744,80.492,80.02,79.312,78.196,77.464,76.596,75.508,73.836,72.76,70.82,69.376,67.032,64.796,62.524,60.14
-0.96,-0.96,2.282316538848877,2.1457484464263916,1.9857036770629883,1.8603878002166747,1.7337798537445068,1.6139633666610718,1.5013263331604003,1.4024198998641968,1.3025046559143065,1.22852477558136,1.1480265256118773,1.0723580616760253,1.009827994556427,0.9463992495727539,0.8955946637344361,0.8557864679718018,0.80524645570755,0.7706827920722962,0.7318725399398803,0.7042930785751342,0.6737285002708435,0.6481634405136109,0.6215495846939086,0.6027012273216248,0.5854500368118286,0.564874765586853,0.5551877489566803,0.5440634415054322,0.5355408577346802,0.5329252044677735,0.5287145696258545,0.5265777365493775,0.5348400327682495,0.5433752842712403,0.5426269036197663,0.5550714492225647,0.5771991730880738,0.5870476010704041,0.6134548684692382,0.6381864626502991,0.6792758368110656,0.7170743363761902,0.767294511756897,0.8226205406188964,0.8781548022460938,0.9561870334625244,1.0334408613967896,1.1322841038513183,1.2515251193237305,1.3858035195541383,1.5338270628738404,37.468,40.36,42.544,44.536,47.328,50.244,52.596,54.88,57.532,59.792,61.588,64.156,65.792,67.928,69.38,70.688,72.464,73.512,74.94,75.848,76.796,77.612,78.348,79.296,79.84,80.66,81.132,81.284,81.696,81.84,82.036,82.052,81.816,81.532,81.472,81.244,80.672,80.164,79.764,78.6,77.732,76.656,75.604,74.3,72.656,71.18,68.956,67.16,64.976,62.44,60.0
-0.92,-0.92,2.2438578022003175,2.094767197494507,1.9511511270141602,1.818652700767517,1.6815568560028076,1.5689238167953492,1.4594571652984618,1.3712045667266846,1.2737254401779174,1.1917519798469542,1.1177321743011475,1.0473896006393433,0.9894115504455566,0.9387341172409057,0.8835753749656677,0.8353030020523071,0.785846025466919,0.7491678712844848,0.715205925731659,0.6817792004013061,0.655288589439392,0.6317792753028869,0.6027353349876404,0.5838382126998901,0.568632908821106,0.55727386428833,0.5424396371650696,0.5296695151901245,0.5244912294960022,0.5230488785076142,0.517905400505066,0.5183592994785309,0.5125162054920197,0.5280467906188965,0.5338762336158752,0.5506243048477173,0.5641034839630127,0.5838075665092468,0.6098679595851898,0.6358888290596009,0.6706964350128174,0.706466247215271,0.7558309277725219,0.8199481852722168,0.8778383777999877,0.9537726871109009,1.047515825843811,1.1505900591278075,1.2738797639846802,1.410056795387268,1.5610831589508056,38.448,40.316,42.86,45.816,48.236,51.032,53.46,55.668,58.124,60.392,62.508,64.328,66.536,68.08,70.02,71.172,73.148,74.328,75.356,76.488,77.624,78.364,79.5,80.052,80.536,80.936,81.32,81.908,82.232,82.292,82.272,82.292,82.616,82.152,81.828,81.336,81.108,80.372,79.86,79.072,78.024,77.232,75.668,74.036,72.964,70.96,68.864,67.088,64.7,62.244,59.512
-0.88,-0.88,2.200937674331665,2.055590629196167,1.90772405128479,1.7721520586013795,1.6459456549072267,1.5334170352172851,1.4263996670150756,1.3405121628952026,1.2477171327590941,1.1694923984527588,1.0973869091033936,1.0333752214813232,0.969866159362793,0.9150017479133606,0.8608704199790954,0.8121146256637574,0.7710581711959839,0.7314507737350464,0.7053342844009399,0.6684562304115296,0.6427844928741455,0.6198751384162903,0.5944236322402954,0.577821027507782,0.5596839468002319,0.5407302547836303,0.5330593510818481,0.5184838412094116,0.5195758624076843,0.5081853918838501,0.507803528995514,0.505058302602768,0.5078068439769745,0.5165046883201599,0.5283724599075318,0.5415515021705627,0.5589905507850647,0.5794984663295746,0.5969979723930359,0.6362123205375672,0.661249819574356,0.7097022584915161,0.7556949702835083,0.8161608374404907,0.8826855562210083,0.9585620386505127,1.059146457710266,1.1498116919326782,1.2855766201400758,1.4156986156463622,1.585530993232727,38.932,41.212,43.744,46.22,48.936,51.488,54.404,56.416,58.756,61.044,63.336,65.408,67.16,68.924,70.452,72.092,73.404,74.832,76.22,76.916,77.716,78.632,79.744,80.216,80.764,81.508,81.716,82.144,82.532,82.524,82.508,82.54,82.8,82.224,82.12,81.564,81.132,80.548,80.196,78.864,78.652,76.856,75.876,74.524,72.756,71.2,69.044,67.42,64.672,62.34,59.24
-0.84,-0.84,2.160605790901184,2.0074661458969114,1.8665631838989258,1.7323661577606202,1.6157392789459228,1.5092775103759766,1.4102870067214965,1.3112256377792357,1.2278356206130983,1.1550688855743407,1.0697904709625243,1.010057311515808,0.9534287424087524,0.8977266527938843,0.8457126923751831,0.7985815351676941,0.7586908627700806,0.7235107436752319,0.6853900989723205,0.6565592783355713,0.6302794937896729,0.6032427352714539,0.5822768758583069,0.5600609575843811,0.54206753241539,0.5313001206207275,0.51534407995224,0.5085774522590637,0.49789602739334105,0.49826167695999146,0.49594084785461423,0.49385795473098754,0.4980755693435669,0.5064001752090455,0.5179949971961975,0.5282938336181641,0.5462319093704223,0.5675591833305359,0.5955305756187439,0.6222286846542359,0.6569699032020568,0.7103129836463928,0.7624568329620361,0.8161530913162232,0.8890071088218688,0.9689408155822754,1.0521990055465698,1.1636482973480224,1.2949283883285523,1.455649016265869,1.60944276763916,39.312,41.648,44.452,47.004,49.48,52.484,54.636,57.228,59.756,61.784,64.244,65.912,67.828,69.52,71.308,72.664,73.824,75.256,76.58,77.448,78.548,79.248,80.028,80.804,81.364,81.936,82.372,82.76,82.896,83.06,83.216,83.136,83.06,82.812,82.452,82.176,81.516,80.892,80.256,79.648,78.636,77.172,76.128,74.452,72.88,71.024,69.32,67.068,64.46,61.364,59.3
-0.8,-0.8,2.1196252989196775,1.973020597000122,1.8319011729431152,1.7034665975952148,1.5903742435073853,1.4793411323547363,1.3759721501541138,1.285852007675171,1.1971012105178833,1.127083514518738,1.0537819280815124,0.9892508180427552,0.933505140991211,0.874048484954834,0.8266457420158386,0.7794134871673584,0.7428160019302368,0.7031365343570709,0.6671811621856689,0.6336397517395019,0.6132370461654663,0.5918384816074371,0.5654299298667907,0.5448870158481598,0.5338354675483704,0.518264994468689,0.5047338211250305,0.4996460957336426,0.48776004232406617,0.48767882335662843,0.48553547805786135,0.48975988777160645,0.4901781529331207,0.5021756559944153,0.5096262142181397,0.5225072408771515,0.5443581670570373,0.5605804445838928,0.590222025308609,0.6243264946365357,0.6519261932754516,0.7066823845291138,0.7576064429473877,0.8209722814941406,0.8944611995315552,0.9688519485092163,1.0766238666915893,1.179860413837433,1.325070270462036,1.4745842139053345,1.6374251650238036,39.908,42.684,45.14,48.212,50.076,52.788,55.292,57.856,60.436,62.496,64.536,66.76,68.136,70.384,71.772,73.324,74.912,76.048,77.152,78.16,78.896,79.792,80.64,81.676,81.9,82.096,82.98,82.952,83.224,83.516,83.352,83.608,83.328,82.648,82.68,82.348,81.68,81.1,80.588,79.316,78.504,77.492,75.94,74.492,72.868,71.24,68.756,66.516,63.924,61.472,59.48
-0.76,-0.76,2.084779310531616,1.9360019900894165,1.802216078491211,1.6708857201766967,1.5615855673599244,1.4550412031936646,1.358248503074646,1.25681541595459,1.178205237045288,1.1060686428833009,1.035888162765503,0.9703604322052002,0.9115846236419678,0.8654851156616211,0.8157718635940552,0.7636591119003295,0.7272671297645569,0.6943133355903626,0.65516317527771,0.631596718826294,0.5980874432182312,0.5773209303474426,0.5546549425315856,0.5368561548233032,0.5191384188461303,0.5055788522338868,0.49294347412109374,0.4885379664039612,0.4846740012550354,0.47527615557670594,0.4771766700553894,0.4765939733791351,0.48408258811950683,0.4886941357803345,0.5038882441616058,0.5135653402042389,0.5366083788490296,0.5591024659156799,0.5904870750045776,0.6204848348617553,0.6610822234344482,0.6995384934806824,0.7607074260139466,0.8283331603431702,0.8955458555603028,0.9826615704727173,1.093029364929199,1.2000083116149902,1.3288631893157958,1.4946804508209228,1.676659939880371,40.872,43.076,45.788,48.544,51.012,53.408,55.724,58.356,61.084,63.188,65.14,67.316,69.196,70.624,72.132,74.032,75.26,76.124,77.588,78.328,79.548,80.18,80.872,81.996,82.02,82.74,83.064,83.412,83.232,83.856,83.676,83.868,83.616,83.212,83.06,82.768,81.96,81.216,80.356,79.512,78.524,77.652,76.024,74.524,73.012,71.0,68.756,66.432,64.18,61.076,58.372
-0.72,-0.72,2.0440441925048827,1.8851256169128419,1.7587647705459595,1.6497343579483033,1.5328361944580078,1.4192852095413209,1.334295023765564,1.2375289942932128,1.157136092453003,1.0847565048980712,1.0186838717651368,0.95069371717453,0.9026337330245972,0.842682055683136,0.7958205302429199,0.7457907231140136,0.7123765784835815,0.6766527735328675,0.6404523968124389,0.6167357566833496,0.593655632352829,0.5623493192481994,0.5424914236736298,0.5211066404533387,0.506596802482605,0.49269466396331785,0.4833247973060608,0.4745491260242462,0.46974575479507447,0.4700600058937073,0.4660442125320435,0.4659728157234192,0.4764183878517151,0.48767314260482786,0.4914131344223022,0.5068214378070831,0.5279156576347351,0.561755764541626,0.5829732503604889,0.6159975741100311,0.6578937739181518,0.6998738417816162,0.7548273161315918,0.8261442477416993,0.9017174857711792,0.9949954053115845,1.1028685283660888,1.2222180005073546,1.3609374698638916,1.523222218017578,1.7069950547027588,41.128,44.304,46.404,49.256,51.636,54.624,56.796,59.348,61.544,63.944,65.504,67.692,69.792,71.276,72.828,74.368,75.852,76.916,78.1,78.792,79.748,80.584,81.42,82.24,82.792,83.216,83.508,83.8,83.9,84.116,84.356,84.1,83.824,83.532,83.28,83.06,82.456,81.176,80.56,79.716,78.852,77.416,75.996,74.612,72.676,71.128,68.744,66.596,63.792,61.168,58.112
-0.6799999999999999,-0.6799999999999999,1.9907636433410645,1.8673206056213378,1.740670590133667,1.6137093432235718,1.5097858311462402,1.4047589794158934,1.3042773805618286,1.2154881391716004,1.1385235902786255,1.0584354187774658,1.0025850813102721,0.9360679874610901,0.875845878314972,0.8249937253952027,0.777794651966095,0.7358648010826111,0.6977561793136596,0.6654978312110901,0.6300733524894714,0.6009064686775207,0.5769993086719513,0.5522020375442505,0.5244409233856201,0.5114444591999054,0.4983068145751953,0.48598732633590697,0.4743522102355957,0.4651089099597931,0.4619372769737244,0.4610585957431793,0.4594364497947693,0.4581875553894043,0.47023237001419066,0.47582254528045653,0.491720342168808,0.5013490594100952,0.5250578352546692,0.5550477375125885,0.5834077939224244,0.6203551320457459,0.6559040743637085,0.711244827003479,0.7605583407974243,0.8428094793319703,0.9195016069984436,1.0133171863555908,1.118802756843567,1.2406500951385497,1.3932026080703734,1.56405951839447,1.7466679391479492,42.316,44.348,47.064,50.012,52.292,55.156,57.684,60.132,62.244,64.284,66.336,68.284,70.516,71.944,73.452,74.908,76.552,77.376,78.444,79.324,80.344,80.984,82.204,82.632,83.044,83.508,83.64,84.104,84.144,84.068,84.524,84.268,84.008,83.82,83.316,83.008,82.38,81.564,80.712,79.908,78.984,77.516,76.192,74.224,72.536,70.416,68.356,66.288,63.124,60.636,57.78
-0.64,-0.64,1.9809984630584716,1.8315575102233888,1.6990425636672974,1.5894729808425903,1.4834630968856812,1.3777563582992554,1.2906309551239015,1.2051128553390502,1.1217904884147645,1.0410645413970947,0.9814880930328369,0.9212578361701965,0.8623812021064758,0.8027598884963989,0.7662049975204468,0.7227448209762574,0.6812825040817261,0.6487786841011047,0.6161531539916992,0.5876865817642212,0.5602936891174316,0.5386409025764465,0.5187080178451539,0.5008724375247955,0.4875319829368591,0.47348995861053467,0.46406800313949587,0.4563807510662079,0.45359158603668215,0.4498931312942505,0.4521728882312775,0.45224141834259035,0.46075893412590024,0.47997690722465514,0.4868449374961853,0.5114090869522094,0.5250026675033569,0.5496543034172058,0.5810808641386032,0.6144844386243821,0.6631716748046875,0.7115904336738587,0.7747051701927185,0.8531804593276977,0.9333968537902833,1.028909194831848,1.1351201333618164,1.2703714967155457,1.4200682583618165,1.5857007598114015,1.7740087881851196,42.492,45.336,48.252,50.5,53.124,55.896,57.84,60.384,62.852,64.976,66.928,68.84,70.852,72.568,73.8,75.36,76.82,77.828,79.008,79.996,80.736,81.68,82.444,82.98,83.264,83.78,84.428,84.484,84.52,84.768,84.44,84.464,84.336,83.848,83.536,82.888,82.524,81.524,80.824,79.848,78.628,77.464,76.104,74.364,72.496,70.336,68.132,65.66,62.964,60.508,57.716
-0.6,-0.6,1.9419602518463135,1.8069814291381836,1.678074310569763,1.5587139207458496,1.4584636544799805,1.3576558811950683,1.2669395703125,1.1836057021331787,1.1059967557525634,1.0312045785522461,0.9693913617897034,0.8991297244644165,0.847577328453064,0.8003571150016785,0.7479959007263184,0.705636912727356,0.671337177848816,0.6304324115180969,0.6042688700199127,0.5727451364707947,0.548301110162735,0.5294653862190246,0.5074864285850524,0.48929337171554566,0.477988164730072,0.46415743556022643,0.4567557581138611,0.4501670229434967,0.4449306740283966,0.4440147560405731,0.4412321019363403,0.44838094064712525,0.45783743985176084,0.47241358198165895,0.48292825680732726,0.4991219647216797,0.5249086409854888,0.546749184589386,0.5859461420154571,0.6273432292366028,0.6602962488174439,0.7214575711631774,0.7881891767406464,0.8592788575363159,0.9458333282661437,1.0447066532897948,1.1667289699554444,1.2963241375732422,1.461785544013977,1.6388766968536377,1.8213163438415527,43.32,45.872,48.9,51.232,53.848,56.292,58.856,60.844,62.852,65.46,67.336,69.352,71.448,72.8,74.792,76.084,77.152,78.756,79.404,80.568,81.064,81.952,82.82,83.556,83.748,84.072,84.424,84.608,85.0,84.96,84.828,84.804,84.432,83.796,83.748,83.196,82.656,82.092,80.812,79.964,78.872,77.192,75.684,74.12,72.288,69.984,67.728,65.336,62.46,59.636,57.024
-0.56,-0.56,1.9168012809753419,1.7752974684906007,1.653587904396057,1.5319312158966065,1.438450557899475,1.3350158143997193,1.2423131453323364,1.1580110832214356,1.0798693448257446,1.013901695213318,0.9503509130477905,0.8940232035064697,0.8317342165756225,0.7781690144729614,0.732140929145813,0.6922270505905151,0.6616485106086731,0.6205019095993042,0.5899140985870361,0.557506341457367,0.5397866321945191,0.5142193958091735,0.49850679363250733,0.48174768220901487,0.46575911430358885,0.4550225261306763,0.44678964359283446,0.4386876801490784,0.44027392889022826,0.4398789057922363,0.4383239189815521,0.44564431589126585,0.45430904331684113,0.4669304833030701,0.4786875161933899,0.4992353493976593,0.5260001131820679,0.5466461478042602,0.5842604658889771,0.616318927192688,0.6752879824447632,0.7334691162872314,0.7883585351753235,0.8722834627532959,0.9612286775970459,1.066492039012909,1.189401549129486,1.3254459314727782,1.4920424876403808,1.6761537759399414,1.8691462369537353,43.772,46.844,49.196,52.096,54.544,56.52,59.304,61.66,64.4,66.116,67.984,69.896,71.812,73.58,74.98,76.56,77.512,79.112,79.944,80.984,81.544,82.648,82.88,83.48,84.332,84.644,84.84,85.036,85.1,85.116,84.972,84.852,84.676,84.276,83.972,83.296,82.52,81.92,81.008,80.136,78.796,77.268,76.0,73.984,72.084,69.936,67.292,64.816,62.128,59.304,56.46
-0.52,-0.52,1.8913561193847657,1.741531012802124,1.6270888501358032,1.51086873046875,1.4168525492095947,1.3187429413986207,1.230505117225647,1.1524652922821046,1.068452773551941,1.0015183804130554,0.9341870364379883,0.8743861143302918,0.8188000040626526,0.767107009563446,0.7245529188156128,0.6802814386558532,0.6429619924926758,0.6066758584976196,0.579133373298645,0.5496784676933288,0.528633189754486,0.5119848459243774,0.4887611269760132,0.47376003730773925,0.45573199281692506,0.44864587516784665,0.4373045057582855,0.43364103295326234,0.4297420882320404,0.4317124812602997,0.4386344660425186,0.4383221131420135,0.4502783662223816,0.46429839139938356,0.4785390936088562,0.49848027112960813,0.524310618686676,0.5544381722640991,0.5852161360740662,0.6282970980548859,0.6745292087745667,0.7365124499702453,0.8139035198020935,0.8849872495651245,0.9837322570037842,1.0817198808670043,1.2178699438476563,1.3619450103378297,1.525197667541504,1.7174355432510375,1.934187171936035,44.288,47.592,50.192,52.344,55.232,57.616,59.8,61.94,64.52,66.664,68.64,70.464,72.26,73.756,75.692,77.124,78.336,79.336,80.552,81.28,81.972,82.628,83.224,84.06,84.492,84.936,85.196,85.296,85.508,85.348,85.036,85.224,84.84,84.188,83.86,83.332,82.524,81.764,80.888,79.808,78.608,77.476,75.496,73.944,71.636,69.648,66.816,64.58,61.66,59.016,55.916
-0.48,-0.48,1.8524224298477172,1.730273274078369,1.6051671703720092,1.500804454574585,1.3938920682144165,1.3029017019271851,1.2087662411880493,1.1238113174819946,1.0491227350997925,0.9799686526489257,0.9136447119140625,0.8572171462631225,0.8060667932891846,0.7492836387443542,0.7104296543502807,0.668530841999054,0.6278997941207886,0.599934021472931,0.5623721166610718,0.5386983562183381,0.5151067607975006,0.49505938735961913,0.47204406389236453,0.4626113355255127,0.4497434143066406,0.4419158492946625,0.42952559688568115,0.42765951782226563,0.42592954080581663,0.42765746419906614,0.4329039306640625,0.4359712612438202,0.44404873799324035,0.46440407581329346,0.4752225631284714,0.496807934589386,0.5238095178413391,0.558170043144226,0.5857640947914123,0.635785068435669,0.6874206055927277,0.7533620600509644,0.8234084011077881,0.9067153231811523,1.001808085861206,1.1025714280891419,1.247422741165161,1.3864902700805664,1.573855555343628,1.7627947835922242,1.9784985395812988,45.34,48.12,50.336,52.612,55.324,57.768,60.572,62.908,64.936,67.464,69.2,71.208,72.832,74.864,75.876,77.14,78.636,79.892,81.02,81.772,82.432,83.144,83.808,84.172,84.66,85.108,85.476,85.248,85.544,85.152,85.168,85.036,84.836,84.332,83.988,83.184,82.56,81.716,80.956,79.696,78.46,77.004,75.068,73.556,71.236,69.308,66.472,64.32,61.356,58.576,55.264
-0.43999999999999995,-0.43999999999999995,1.8287508261489869,1.7070667750930786,1.5771201410675049,1.4767035931777954,1.3697994183349609,1.2749889779281616,1.1894525446891784,1.104417381324768,1.0361873692321777,0.9652770351028442,0.9031184555244446,0.8470228257369995,0.7947455033493042,0.741573517665863,0.6944961948013305,0.6532961682128906,0.6159722743797302,0.5800123058509826,0.5505665596961975,0.5260368876743317,0.5070001143264771,0.48555616270065305,0.4644996422958374,0.450209475107193,0.4375576685905457,0.4320920999479294,0.42520592913627625,0.4206840733528137,0.42055671522140503,0.42088925971984864,0.4263766075706482,0.4363910287094116,0.44427058336257935,0.4633346687698364,0.47913932277679444,0.49882680919647215,0.5220683477401733,0.5678211448669434,0.5973851096725464,0.6410219578170776,0.6916092041397095,0.7590123659133912,0.827827017288208,0.9204283870697022,1.0264919403266908,1.1475674728775025,1.2784352297592163,1.4471294384384155,1.619976289215088,1.8135204233169555,2.064884785423279,45.716,48.044,51.148,53.62,55.732,58.432,61.048,63.512,65.348,67.64,69.352,71.232,73.112,74.672,76.488,78.012,79.056,80.38,81.328,82.176,82.912,83.556,84.02,84.744,84.96,85.256,85.312,85.712,85.564,85.708,85.468,85.108,84.968,84.388,84.044,83.444,82.528,81.736,80.632,79.704,78.612,76.772,75.128,73.336,71.048,68.664,66.388,63.396,61.188,58.056,54.62
-0.4,-0.4,1.8078376010513306,1.6794661948013305,1.5565908443832397,1.448815192680359,1.3511548238754272,1.2557164212417602,1.1656348540115355,1.0962691921234131,1.0186782418823241,0.9447299528884888,0.880912572479248,0.8251030408096314,0.77499127368927,0.7228596208763123,0.6845161444473267,0.6399250191116334,0.6066409416389466,0.5741330860996247,0.5431561258506775,0.5203443391036987,0.4964618086719513,0.4787000344944,0.457771201171875,0.440786469373703,0.43204310772895815,0.42376762750625613,0.41827013103485106,0.4127627311134338,0.417792500333786,0.4207285270309448,0.4226996485900879,0.43388233627796174,0.44494416900634765,0.4586366008377075,0.47559984765052793,0.5033774984264374,0.5242558411502838,0.5628652504920959,0.6051004887962341,0.6539409352493286,0.7046817709732056,0.7688755327796936,0.8519892516517639,0.9504235417938233,1.0487434998321534,1.1644305905342103,1.3194347719573976,1.4803498723983766,1.667916713066101,1.9016149814605714,2.10922651096344,46.152,48.72,51.692,54.38,56.692,59.448,61.752,63.692,65.948,68.364,69.968,72.292,73.984,75.536,76.892,78.496,79.252,80.756,81.544,82.428,83.22,83.728,84.536,85.144,85.332,85.62,85.804,85.808,85.776,85.6,85.712,85.424,85.068,84.456,83.952,83.076,82.788,81.724,80.932,79.496,78.264,76.912,74.896,72.552,70.476,68.312,66.028,63.036,60.164,56.776,54.08
-0.36,-0.36,1.7752449717330934,1.6406358319091796,1.5472896004486083,1.4323213148498535,1.3298133097457885,1.2359371124458314,1.1524615883255005,1.0773744272613526,0.9976628562545776,0.9376376866149903,0.875739751663208,0.8122762601470948,0.7587235375022888,0.7118127500724792,0.6674084751319885,0.6261965537834168,0.5915213341712952,0.5612712458610535,0.5293859705352784,0.507452211818695,0.48456779120445254,0.4709216526603699,0.4501304593372345,0.43501028015136717,0.42731380268096925,0.420491189365387,0.4126803015327454,0.4134862612915039,0.4143674445915222,0.41434324842453,0.423737207069397,0.4314346219825745,0.443570468378067,0.46246888969421385,0.48309454332351687,0.5050085081863404,0.5423194940948486,0.5701507712936401,0.608526874961853,0.6554852410507203,0.7161568658256531,0.7921669043540954,0.8727042472839356,0.9745683134460449,1.0788764182853698,1.2039651709365844,1.3588001552581788,1.5240059885025024,1.7092341034698486,1.9435117345428468,2.170087400894165,47.04,49.94,51.908,54.904,57.272,59.828,62.004,64.412,66.66,68.54,70.552,72.82,74.384,75.844,77.324,78.752,79.732,81.168,82.088,82.952,83.708,83.904,84.788,85.096,85.476,85.5,86.036,85.884,85.72,85.836,85.736,85.412,85.032,84.688,84.12,83.26,82.312,81.704,80.728,79.248,78.056,76.04,74.552,72.172,70.192,67.808,64.9,62.648,59.936,56.796,53.656
-0.31999999999999995,-0.31999999999999995,1.7572697188949584,1.6350127208709717,1.5234251139068604,1.4034234880828858,1.3183704527664184,1.2166783862304686,1.13641037109375,1.0577479440689086,0.9867178643798828,0.9160383765792847,0.8594722004699707,0.8009939115905762,0.7464538210105895,0.7013071132278442,0.651861506433487,0.6143297360610962,0.5783499834060669,0.5499100415229797,0.5209340981292725,0.4947748804092407,0.4780799038982391,0.45425414901733396,0.44372054557800295,0.4342352550411224,0.42011135451316833,0.4114047747516632,0.40923678247451784,0.40808983015060424,0.41219919585227965,0.408562639169693,0.41706477931976316,0.4318607573127747,0.44372249322891233,0.45821745965957644,0.4867159962463379,0.5102832887172699,0.543314945230484,0.5732947992706299,0.6129542964744568,0.6679478995704651,0.738043290901184,0.8089381698608399,0.8840738342094422,0.9943855844116211,1.098954093284607,1.2423994328689576,1.3868974131774903,1.579253082008362,1.7780832765960692,2.0020973148727417,2.240277752914429,47.572,49.9,52.62,55.756,57.372,60.308,62.796,64.948,66.9,69.06,71.276,72.856,74.648,76.336,78.324,79.108,80.34,81.36,82.228,83.296,83.92,84.708,84.896,85.348,85.812,86.088,86.276,85.844,86.216,86.08,85.812,85.38,84.984,84.712,83.8,83.044,82.576,81.8,80.596,79.252,77.764,75.704,74.36,72.176,70.056,66.972,64.864,61.856,58.888,56.228,53.084
-0.28,-0.28,1.7287613666152954,1.6048939008712768,1.503093815536499,1.3850576412582398,1.2884608436203002,1.2020985589599609,1.1188499279022217,1.0383444015693664,0.9693892139053345,0.9024537995529175,0.8432115761756896,0.7845033179855346,0.7307498405075074,0.6803077421569824,0.6391666399765015,0.6029565783691406,0.5705431951999664,0.5384132799053192,0.5093962566566467,0.48847795307159425,0.46785013543128967,0.44769331314563754,0.43411484903335573,0.4264690635871887,0.4116350023269653,0.4096834866142273,0.4020518633460999,0.405372095375061,0.40996782093048095,0.4122724732017517,0.42174221668243406,0.4371044284439087,0.4461839780426025,0.46576498022079466,0.4921377017307281,0.5082274948406219,0.5436357971191407,0.5864081542778015,0.6365577119636535,0.6829841920852661,0.7472880423164368,0.8227812575340271,0.9211072756958008,1.0206191217422484,1.150091905670166,1.2864726751708984,1.4461321144485473,1.6260893827819825,1.8169197414779663,2.0711659645080567,2.3063390672302244,48.064,50.616,53.148,56.2,58.78,60.652,63.14,65.716,67.68,69.668,71.46,73.428,75.36,76.992,78.464,79.416,80.752,81.684,82.82,83.484,84.076,84.532,85.344,85.488,86.028,85.944,86.364,86.368,85.916,86.012,85.816,85.08,85.076,84.516,83.692,83.18,82.568,81.568,80.012,78.964,77.492,75.748,73.736,71.772,69.432,66.764,64.008,61.372,58.432,55.172,52.384
-0.24,-0.24,1.7040325174331665,1.5933981064987182,1.4749072785568238,1.3738751801300049,1.271691854095459,1.1893079048538209,1.1018277661895752,1.0185257761383057,0.9547638199996948,0.8897721574020385,0.8287076822853089,0.766603243598938,0.7144985968971252,0.6730500564193725,0.6299033653450012,0.5936962195587158,0.5536717650699615,0.5235075391578674,0.49948539766311645,0.4785643145942688,0.45574357165813445,0.4415875166893005,0.43041425599098204,0.4178381924819946,0.40728676792144775,0.40488545959472655,0.4079483637714386,0.40127317271232604,0.40701335524559024,0.4118888332748413,0.41702662718772887,0.43745898588180543,0.4527688091278076,0.4676620381069183,0.4883673593711853,0.5197310585975647,0.5566115398025513,0.6038757432365417,0.640706539850235,0.7062799890518189,0.7708176084709167,0.8509752774047852,0.9367663924026489,1.0509625690460205,1.1821964555740356,1.323552296409607,1.4873444510650635,1.6969880261993409,1.8922349000930787,2.1323825188827517,2.4089266981506348,48.664,51.256,53.788,56.276,59.232,61.224,63.712,66.208,68.028,70.108,72.264,74.136,75.96,77.084,78.592,80.008,81.116,82.212,83.144,83.832,84.564,85.016,85.464,85.956,86.1,86.38,86.16,86.316,86.216,86.092,85.996,85.368,85.092,84.54,83.968,83.128,82.308,80.704,80.244,78.248,76.928,75.308,73.748,71.184,68.66,66.084,63.408,60.32,57.56,54.44,51.6
-0.19999999999999996,-0.19999999999999996,1.6806064916229249,1.5609145698165894,1.4577128090667724,1.3551013401412964,1.2547102736663818,1.173835564956665,1.0797513598632813,1.0080003643798827,0.9377577144241332,0.8721974994277955,0.8071612749862671,0.7532116994285584,0.7062026226520538,0.6586077417564392,0.6163549772262573,0.5817514332962036,0.5451128677368164,0.5174017172813415,0.49479052824020386,0.47194074048042295,0.45282893229484555,0.4342543702220917,0.42082144700050356,0.40991685539245604,0.40504012886047364,0.4000963887119293,0.3973234944534302,0.39905588235855105,0.4035060278367996,0.4110935636138916,0.42370102157592776,0.43549727544784544,0.45189672817230225,0.47403012102127073,0.5016427235221863,0.5315249435901642,0.5637942711257935,0.6172735693740845,0.6609196513748169,0.7243697019577027,0.7931793964958191,0.8758639197921753,0.9703618307113647,1.0856091357803346,1.2091148645210266,1.3582158859062194,1.5543939279937744,1.7484831121063233,1.9673154238128663,2.2163165768051147,2.48022497215271,48.8,51.764,54.192,56.6,59.256,61.696,64.432,66.34,68.776,70.7,72.776,74.704,76.192,77.624,79.296,80.412,81.576,82.348,83.216,83.852,84.664,85.332,85.88,86.14,86.292,86.536,86.5,86.456,86.528,86.208,85.672,85.58,84.996,84.492,83.724,83.072,82.168,80.828,79.704,78.564,76.684,74.96,72.724,70.516,68.26,65.568,62.88,59.908,56.992,54.176,51.268
-0.16000000000000003,-0.16000000000000003,1.6551473569488526,1.5372014095306397,1.4338317435455323,1.3303416286849976,1.235656636581421,1.1532649884796142,1.063569526939392,0.9899665254592895,0.9206676244926453,0.8546664979362488,0.7893331175804138,0.7386072498703002,0.6901510472106933,0.6488334120750427,0.5988830771064758,0.5683762362670899,0.535740346364975,0.5068848189353943,0.47967795004844666,0.46620388905525206,0.4426133910179138,0.4287859829711914,0.41717955953598024,0.40931781023025515,0.400037667093277,0.3999545665931702,0.4000889665222168,0.4049480052185059,0.40758234733581544,0.4152679619550705,0.42222877727508545,0.4380877202606201,0.45870917678833006,0.47670605379104614,0.5070052924919128,0.5369054439163208,0.5835658185958862,0.6230206856441498,0.67520901927948,0.7447993419647216,0.8139061818885803,0.9097848459625244,1.0041388550186157,1.1212085439682007,1.2616672394561768,1.424331363296509,1.6113644190979004,1.8093323539733888,2.0367867462539673,2.292343505821228,2.573003388710022,49.716,52.308,54.736,57.612,59.8,62.256,64.98,66.992,69.4,71.304,73.1,75.212,76.728,78.1,79.784,80.856,81.848,83.04,83.5,84.3,84.92,85.416,86.04,85.968,86.368,86.288,86.4,86.492,86.16,85.96,85.856,85.552,84.836,84.312,83.516,82.684,81.664,80.596,79.372,77.852,76.328,74.16,72.336,70.296,67.704,65.008,62.132,59.144,56.228,53.432,50.688
-0.12,-0.12,1.6337236985015868,1.522858344192505,1.4209562520217895,1.309406107673645,1.2168720004272462,1.1296175522613525,1.0534936584472656,0.9715383372879028,0.9015931694030762,0.8343098270416259,0.7829986116409302,0.7237313026237487,0.67480595703125,0.6328029001426697,0.5918578782463074,0.553944972896576,0.5257059325408936,0.4995720302200317,0.4719078286361694,0.4543089520454407,0.4366290124130249,0.4256256209373474,0.41024656175613405,0.40710913479804994,0.40331198959350584,0.40023901206970214,0.3994259643650055,0.4046213637161255,0.4062081421375275,0.41528155010700224,0.4262531867313385,0.43966641679763796,0.46472195109844205,0.4846396688652039,0.5141395391654968,0.5473248225212097,0.5935165167045593,0.6410337439155579,0.6930850975894928,0.758513240146637,0.8405877933311462,0.9285522985649108,1.044200522956848,1.1769868563079835,1.3227562042999268,1.4806083324432373,1.6746438892364501,1.8716721797943114,2.1125444638061524,2.3685206997680663,2.650642515563965,50.22,52.936,55.216,57.976,60.74,63.072,65.264,67.656,69.46,71.884,73.696,75.908,77.204,78.6,80.088,81.156,82.232,82.86,84.044,84.576,85.3,85.724,85.976,86.1,86.296,86.464,86.4,86.304,86.084,86.128,85.768,85.32,84.692,84.08,83.308,82.656,81.636,80.312,79.148,77.708,75.848,74.14,71.724,69.344,66.736,64.496,61.52,58.572,55.752,52.716,49.868
-0.07999999999999996,-0.07999999999999996,1.6075541355133056,1.4985130123901367,1.388984465751648,1.2980524332046508,1.2076938083267212,1.1116001555252075,1.0333047943305969,0.9597556736373901,0.8839684112358094,0.8224635382461548,0.7612123224830627,0.7117872043037414,0.6579837137413025,0.6209070557689667,0.5779835902500152,0.5435404772377014,0.5196848459625244,0.4867913301944733,0.4669539811515808,0.4467536332988739,0.42904178504943846,0.4140850451850891,0.41103036725997927,0.4011369643974304,0.4010927659606934,0.39485155627250673,0.3998434488105774,0.40339629026412965,0.40588588632583616,0.42382606394767763,0.43574866375923155,0.4519719404220581,0.466486674079895,0.4998313655281067,0.523164333229065,0.5693691440582276,0.6061806329154968,0.6524695092201233,0.7173852596664428,0.7954262328338623,0.8722190708732604,0.9729164767074585,1.0800713406372071,1.22097021900177,1.3499798846435547,1.5246708515930176,1.7328339923095704,1.9453412060546875,2.204664113616943,2.4734142298126223,2.777847582168579,50.98,53.408,56.148,58.76,61.256,63.44,65.764,68.028,70.364,72.3,74.328,76.184,77.728,79.284,80.664,81.748,82.488,83.492,84.312,84.984,85.328,85.868,86.208,86.44,86.408,86.7,86.516,86.696,86.588,86.016,85.716,85.208,84.636,83.816,83.408,82.156,81.216,80.3,78.68,76.884,74.892,73.284,71.364,68.844,66.44,63.852,61.072,57.712,54.824,51.724,48.916
-0.040000000000000036,-0.040000000000000036,1.5869914053344727,1.4699304740142822,1.3684383757019043,1.2726200065231323,1.181600407371521,1.0912665092658997,1.0098661849594117,0.938569113407135,0.8710240052032471,0.8059868529891968,0.7448727589797973,0.6957296002960205,0.6490980985450745,0.6138003596878052,0.5684820105171203,0.5343952450466156,0.5074145248508454,0.48293984228134157,0.4632800518035889,0.44422590606212614,0.42977816732406615,0.41479080097198484,0.40464100706100464,0.3986641664123535,0.39481161444664004,0.3962852398967743,0.40033960830688475,0.4008227627468109,0.4114800945663452,0.42282411684036253,0.4380543733406067,0.45816654528617856,0.4877613364505768,0.5071006771278381,0.5393296697235107,0.5808179228019714,0.6236987940216064,0.6772268119716645,0.7451177104759217,0.8141881390953064,0.9034110600471497,1.0018462085723876,1.119852463493347,1.2605614419555664,1.4196538196182251,1.5907505234527588,1.800849203338623,2.0275391272354124,2.259609452896118,2.5566582429504394,2.8558499662780763,51.732,54.312,56.688,59.188,61.688,63.936,66.752,68.692,70.904,73.012,75.048,76.688,78.144,79.392,80.66,81.988,82.928,83.752,84.364,85.056,85.516,85.908,86.384,86.392,86.588,86.484,86.856,86.396,86.444,86.036,85.552,84.756,84.088,83.664,82.988,82.088,81.008,79.636,78.304,76.32,74.828,72.752,70.5,68.024,65.508,63.176,60.212,57.344,54.472,51.384,48.656
0.0,0.0,1.5630284396743774,1.4535446725845338,1.3528389501571656,1.2511530854797364,1.1606273166656493,1.0735085246276856,0.9943925242805481,0.9245929682922364,0.8528736861038207,0.7927071858406067,0.7356032896232605,0.6816548284339905,0.6337663563346863,0.5988119242858887,0.5582416904258728,0.5258329895210266,0.500372991437912,0.47550347599983217,0.4552494929599762,0.433225112323761,0.4260310134601593,0.4137731468486786,0.4055355922031403,0.4008122408866882,0.3960811579990387,0.39793573382854464,0.4009240171813965,0.4036853136444092,0.41401812956809997,0.4291669166278839,0.4436816848564148,0.4664811907196045,0.4885771392059326,0.5176806717681884,0.5558313020896911,0.5961102249526977,0.6428694847869874,0.6963909669685364,0.7642836656570434,0.8402803699493409,0.9355436618995666,1.0496739240646362,1.173345043964386,1.3048797107315064,1.4692894776153564,1.6684058215713502,1.875228477935791,2.0858565702819822,2.360026875,2.660475982208252,2.9618920277404786,52.176,54.796,57.0,59.888,62.264,64.684,67.028,69.528,71.74,73.636,75.564,76.88,78.752,79.756,81.48,82.332,82.976,83.864,84.656,85.436,85.712,86.12,86.216,86.536,86.756,86.728,86.44,86.352,86.216,85.852,85.364,84.86,84.196,83.512,82.76,81.68,80.548,79.036,77.876,76.06,74.268,72.128,69.72,67.588,64.844,62.292,59.176,56.748,53.392,50.664,47.552
0.040000000000000036,0.040000000000000036,1.5422144721221924,1.4288981168365478,1.3230208113861084,1.233544415359497,1.1404570373916625,1.0627901943588256,0.9811329691696167,0.9008305297851562,0.8357856883621216,0.7772500920295715,0.7182530182266236,0.666287633934021,0.625882712802887,0.5791818320465087,0.5468873908424378,0.5182246934223175,0.4916491602897644,0.46429261378288267,0.4468071205615997,0.4282017258262634,0.42199016078948975,0.40707237855911255,0.40279315593719484,0.3985609603881836,0.39487668787956237,0.3972646481704712,0.4053596824550629,0.4119033441925049,0.42084308872222903,0.43399330753326415,0.4574865144348145,0.47428771375656126,0.5010746560478211,0.5413681143569946,0.5672443859672547,0.6167512742805481,0.6685625547027588,0.7327279483032226,0.8000641320037842,0.8814148444366455,0.9804233381557464,1.0941131259536743,1.2138786657333374,1.3667201409912109,1.5299920490646362,1.7357354510116576,1.9403986910247804,2.198052989349365,2.4507838676452636,2.750434772720337,3.0435802084350585,52.76,55.088,57.908,60.224,62.868,65.052,67.428,70.0,72.208,74.22,75.908,77.82,79.316,80.616,81.724,82.576,83.524,84.28,84.916,85.584,85.952,86.276,86.528,86.66,86.604,86.82,86.3,86.308,86.048,85.864,85.048,84.696,84.06,83.08,82.38,81.248,80.148,78.52,76.732,75.34,73.428,71.52,69.168,66.796,64.248,61.444,58.308,55.708,52.596,49.752,47.34
0.08000000000000007,0.08000000000000007,1.5190273554992675,1.4063283618545532,1.3154890036010742,1.2141667779541017,1.1247033198165894,1.036555444984436,0.9584205265426635,0.8841642517662048,0.8216877508926391,0.758751488609314,0.7026185737991333,0.6576221281051636,0.6104676148414612,0.5755479093265533,0.5411764812374115,0.5085150269508362,0.481416317615509,0.4569775038719177,0.442940831451416,0.43312920742988587,0.41399521412849427,0.40947707118034365,0.40589901782035825,0.4024933702850342,0.3997116126728058,0.40352350240707396,0.40302625367164613,0.4188782788944244,0.43218182649612424,0.442392322769165,0.46266501222610473,0.484182855052948,0.5161352036857605,0.5457486703300476,0.5826968773841857,0.6361019171524048,0.6974164418792724,0.7551665553283692,0.8372585313987732,0.9127520122337341,1.0125831651687622,1.1412678673553467,1.2809443491744996,1.418236435546875,1.6101448109817504,1.7950976062774657,2.0313553465270995,2.268152386703491,2.5399757740020754,2.8644852598571777,3.1593851080322266,53.056,55.808,58.116,60.984,63.672,66.112,68.368,70.672,72.42,74.696,76.772,77.952,79.668,80.712,81.684,83.052,84.072,84.668,84.948,85.412,85.912,86.24,86.404,86.52,86.452,86.64,86.604,86.076,85.872,85.596,85.04,84.404,83.856,82.924,82.096,80.644,79.312,78.176,76.564,75.024,72.908,70.504,68.388,66.248,63.22,60.552,57.496,54.936,51.724,49.06,46.572
0.1200000000000001,0.1200000000000001,1.499529599533081,1.3923907133483886,1.2794343242263795,1.1905452179718017,1.1066388101387024,1.0209955527973176,0.9442895921134948,0.8659747878074646,0.8007400015640259,0.7450222857093811,0.7006795624160767,0.6446932117080688,0.5946690110588074,0.5611153849983216,0.5307552900981903,0.5030531013298035,0.47714000314712524,0.45461957054138186,0.4413983414840698,0.4227807132434845,0.41423245359420774,0.4093609900665283,0.40136662631988523,0.4003068390083313,0.4038187560081482,0.4058404151344299,0.41058966997146606,0.4216020976257324,0.43915843987464903,0.4532617406654358,0.47372132049560545,0.49387503452301024,0.5308407512283325,0.5671001205825805,0.6098500939941406,0.6559742307853699,0.7110720757675171,0.7754712160873413,0.8632548084259033,0.9581397118377686,1.0649437599945069,1.1749612812042236,1.3211731987762452,1.4888651361083984,1.6703179989624024,1.8809555683135986,2.123921813201904,2.3633632375335694,2.6552926902770997,2.942425185699463,3.2814768885803223,53.688,56.408,59.168,61.572,64.22,66.32,68.748,71.428,73.24,75.264,76.724,78.476,80.128,81.016,82.224,82.984,83.916,84.556,85.104,85.748,86.112,86.34,86.556,86.5,86.704,86.664,86.296,86.14,85.572,85.272,84.56,84.28,83.548,82.388,81.124,80.264,79.168,77.976,75.796,74.248,72.208,70.112,67.9,65.112,62.46,59.588,56.7,54.072,51.084,48.456,45.612
0.15999999999999992,0.15999999999999992,1.476592112045288,1.365798330039978,1.2659956848335265,1.1696418509674071,1.0862443157196044,1.0065151264190675,0.9238402794647217,0.856011674194336,0.7952158129501343,0.7298006476402282,0.6729035242462158,0.6317817244529724,0.592356442527771,0.5532422489452362,0.5212759866142272,0.49215437694549563,0.4660764430141449,0.4518439204216003,0.43846812343597413,0.4239672346687317,0.41320612233161924,0.40746502770423887,0.4050652556991577,0.40121479090690615,0.41130773941516874,0.41047155973434446,0.4207772705078125,0.43187378660202025,0.446423232421875,0.46555159063339235,0.48251388124465944,0.5128342790603637,0.5484937236404419,0.5897453801631928,0.6220186313438415,0.6846805422019958,0.7490832888793946,0.819291598033905,0.9055096650314332,0.9969163622665406,1.1191347750091554,1.2505598274421692,1.3918246555328369,1.5484548755645753,1.7441124003219604,1.957512688293457,2.194312349243164,2.4750699272155763,2.740068815765381,3.066349610824585,3.405070001678467,54.304,57.024,59.684,62.36,64.552,67.04,69.644,71.74,73.58,75.644,77.556,79.024,80.252,81.512,82.516,83.68,84.264,85.072,85.368,85.772,86.204,86.292,86.632,86.464,86.376,86.376,86.188,85.856,85.54,85.024,84.62,84.04,82.944,82.008,81.2,79.996,78.168,76.968,75.248,73.468,71.4,69.22,66.816,64.384,61.572,58.944,56.24,53.132,50.44,47.988,44.932
0.19999999999999996,0.19999999999999996,1.4533628060150146,1.3455908570098878,1.24487564743042,1.1553059268188477,1.0659755613708497,0.984305255317688,0.9035829109382629,0.8375443077468873,0.7757534546470642,0.7169283446884155,0.6671115382003784,0.6187341382217407,0.5849667772865296,0.5456643401527405,0.517844720954895,0.4899224409675598,0.4673052091217041,0.4495789556980133,0.4346076581954956,0.4194625479125977,0.4139077505493164,0.41391202443122865,0.4023770592594147,0.4067894686126709,0.4063872843551636,0.41388951558113096,0.4249056796836853,0.4371189901733398,0.45365465837478636,0.4757104815864563,0.5018722392463684,0.5307485984992981,0.566013512916565,0.6001108999061584,0.6532810849761963,0.7175566654586792,0.7757401361751557,0.8575949629211426,0.9400510553359985,1.045550459728241,1.1660241185760498,1.297774538345337,1.4624215033721923,1.6320272978210448,1.825742837371826,2.060472755661011,2.2937909284210205,2.5828950199890137,2.85691165725708,3.1592338971710205,3.523293963317871,54.7,57.932,60.468,62.62,65.428,68.1,70.24,72.472,74.116,76.224,77.868,79.316,80.512,81.832,82.6,83.776,84.192,85.008,85.556,86.008,86.22,86.284,86.572,86.424,86.576,86.488,86.08,85.732,85.092,84.896,84.124,83.228,82.812,81.876,80.76,79.52,78.108,76.308,74.888,72.796,70.424,68.232,65.784,63.148,60.6,58.144,55.452,52.224,49.484,47.1,44.396
0.24,0.24,1.4320610481262206,1.3234630546188355,1.2336143646240234,1.1340829399490358,1.0360152785491943,0.9673055433654785,0.8876873230171204,0.8213212310028076,0.7606781111335754,0.7031243268966675,0.6568636329460144,0.6098499809646607,0.5718505366325378,0.538765392074585,0.5085845427703858,0.4837244658851624,0.46597923219680787,0.44662364614486694,0.4309554112434387,0.42173925453186034,0.4126483438301086,0.40897145069122315,0.4096756516647339,0.4093265918159485,0.40962003255844115,0.4273306563091278,0.4409791224193573,0.4542958951187134,0.4676948316001892,0.4900985853767395,0.5265511590218545,0.5503144472503662,0.5870890409278869,0.6347667992401123,0.6909729288864136,0.7519203107547761,0.8101712889480591,0.8924587962722779,0.9949447246932983,1.0916623597717285,1.217754423789978,1.3620650462341308,1.52000981842041,1.7150395169067383,1.9188463011932373,2.148695126876831,2.3993256157684324,2.668179730987549,2.9600482821655274,3.292882381210327,3.6198729046630858,55.4,58.448,60.668,63.692,66.248,68.248,70.788,72.9,74.908,76.764,78.208,79.852,80.992,82.096,83.044,83.816,84.612,84.984,85.512,85.916,86.2,86.308,86.636,86.268,86.42,86.084,85.608,85.452,85.112,84.412,83.632,82.956,82.192,81.18,79.656,78.78,77.12,75.608,73.764,71.524,69.648,67.632,64.972,62.348,59.78,57.032,54.44,51.648,49.104,46.14,44.052
0.28,0.28,1.415622427635193,1.2950160417366028,1.2049472847747802,1.1138484355926515,1.0269831823921203,0.9530525342941284,0.876643773021698,0.8029785276031494,0.7457783674240113,0.6882241906166077,0.6458728379440307,0.6008139153671265,0.5620733721542358,0.5265970789766312,0.5050894842863083,0.4805366366291046,0.46316086002349854,0.43798067977905275,0.4290385158061981,0.42283871295928954,0.41606956524848937,0.4093896218442917,0.41713337036132814,0.4155394245147705,0.42742809664726256,0.43321580428123474,0.4477108695268631,0.464631987285614,0.4801990650367737,0.5119894516563416,0.5413518933486938,0.5757312231254578,0.6142786569213867,0.6592291797828674,0.727984695854187,0.7834804288101196,0.8601058039665223,0.9359624473190308,1.05101236869812,1.1536849208831788,1.286991520652771,1.4303367462539673,1.592684764060974,1.7835115629577636,2.0026001736450194,2.2406413360595705,2.497386741256714,2.7617311837768557,3.088094708404541,3.420178081512451,3.7574133299255372,56.244,59.04,61.668,64.312,66.772,68.864,71.164,73.72,75.324,77.332,78.7,80.264,81.608,82.316,83.256,84.136,84.556,85.376,85.708,85.912,86.244,86.448,86.292,86.484,86.044,85.88,85.428,85.14,84.688,84.076,83.4,82.356,81.556,80.596,79.064,77.996,76.524,74.768,72.832,70.892,68.812,66.36,64.168,61.712,58.944,56.256,53.328,50.796,48.012,45.292,43.26
0.32000000000000006,0.32000000000000006,1.3810680968093871,1.281617781944275,1.1857736138534547,1.0909808549499511,1.0061925862884522,0.9318792273902893,0.85365252368927,0.7943214563369752,0.7321656315422058,0.6756705752182007,0.6282576264381409,0.5918665003585816,0.557389508934021,0.5247385027503967,0.49949841402053835,0.47767673791885373,0.4605784450149536,0.4422152823638916,0.4349666156005859,0.4229924473953247,0.4188898848724365,0.41968253425598145,0.4203438852119446,0.4195701405143738,0.4387255628299713,0.44519417610168455,0.4600966335105896,0.47584989427566526,0.5085661703109742,0.5310252555274964,0.5599482455635071,0.5917026157569886,0.6411835886383057,0.6918684465789795,0.7429077771759033,0.8190369260358811,0.8953559793853759,0.993656522064209,1.1032227481079102,1.1955685087394714,1.3659547135162353,1.5107633423995972,1.6918020691299438,1.8820678243255615,2.0957936108398436,2.3488285974121093,2.6077552758026123,2.891186138458252,3.1954480474853515,3.528084299850464,3.87450650680542,57.048,59.532,62.532,65.124,67.38,69.548,72.144,73.964,75.928,78.0,79.456,80.384,81.336,82.648,83.656,84.008,84.756,85.148,85.46,85.96,86.104,86.096,86.272,86.424,85.784,85.72,85.424,84.9,84.14,83.732,82.832,82.236,81.108,79.836,78.932,77.28,75.688,74.024,71.98,70.444,67.84,65.484,63.064,60.452,57.868,54.844,52.256,49.664,47.312,45.076,42.992
0.3600000000000001,0.3600000000000001,1.3576125846862792,1.2529791706466675,1.1596847079086303,1.070263385848999,0.9823348388290405,0.9128751265335083,0.840416456565857,0.7782573079109192,0.7179316956710815,0.6691645200538635,0.6197582480239868,0.5806353918647766,0.5509636634922027,0.5168634379673004,0.4941626143360138,0.47663563331604003,0.45150233591079714,0.4472871017694473,0.44060654388427734,0.42749168810844423,0.42768799381256106,0.4245260433578491,0.4300852693939209,0.4343034892082214,0.4509566794013977,0.4613013998031616,0.4763024370765686,0.4901446814918518,0.5219323625183105,0.5468984177112579,0.5923598630714416,0.6217365487289429,0.6788564445495605,0.7297879026603699,0.7895318710899353,0.8646661109542847,0.9426710302734375,1.0568101812362671,1.1531576605987548,1.29027441696167,1.425154239616394,1.5843445360565185,1.7602532946014404,1.9653346044158935,2.188362239074707,2.44994754737854,2.7184490727996824,3.0020514382171632,3.3165213803100584,3.6552805771636963,4.0276582341003415,57.54,60.836,63.124,65.9,68.112,70.408,72.728,74.636,76.292,77.992,79.44,80.76,81.7,82.94,83.744,84.224,85.012,85.112,85.54,85.78,85.968,86.08,85.996,86.036,85.344,85.168,84.952,84.512,83.78,83.308,82.148,81.376,80.424,78.972,78.032,76.672,74.928,73.084,71.46,69.148,66.624,64.812,62.28,59.436,57.276,54.292,51.804,49.252,46.84,44.488,41.996
0.40000000000000013,0.40000000000000013,1.3386492016601563,1.2402609073638915,1.1439281316757202,1.057547978401184,0.9708783748245239,0.892884435710907,0.8196519301223755,0.7617828196334839,0.7091596008110046,0.6546225870513916,0.6082487129926681,0.5758057069778443,0.5397827179908753,0.5151912776565551,0.48792264459609985,0.472357882938385,0.45523129629135134,0.44515863597869876,0.4393117820739746,0.43535902945518495,0.43182668031692506,0.4303408298683167,0.4369521042060852,0.4488927152442932,0.45903653629302976,0.47419835300445556,0.49275217058181764,0.5151949011993409,0.5472971606826782,0.5779024100112915,0.6130722368335724,0.6594582517242432,0.715159017419815,0.7605607163619995,0.8395001163101197,0.9135933874130249,0.9999340211868286,1.104637017879486,1.2208867225265503,1.3505225540542602,1.4926409576416015,1.6763135848236084,1.8648228604507446,2.0809043791961668,2.3075308743286134,2.5382416947174073,2.8297035441589355,3.138252991485596,3.4337301468658445,3.794028782348633,4.166748667984009,58.184,61.172,63.74,66.128,69.004,71.344,73.404,75.144,76.892,78.724,80.304,81.124,82.316,82.852,84.004,84.284,84.996,85.344,85.652,85.78,85.876,85.936,85.992,85.472,85.292,84.904,84.672,83.936,83.412,82.576,81.608,80.684,79.46,78.688,77.024,75.68,73.94,72.18,70.488,68.284,66.004,63.724,61.104,58.6,55.88,53.552,50.876,48.136,45.956,43.78,41.516
0.43999999999999995,0.43999999999999995,1.3207564460754395,1.2159089772796632,1.1161820583343507,1.0309968853378295,0.9528115468597412,0.8741519832229614,0.805350231513977,0.753458956823349,0.6945400656318664,0.6381060372543335,0.6080683895683289,0.5699922036361694,0.5370958498573303,0.5123339385223389,0.49578295446395876,0.473060708694458,0.4580025264930725,0.4529573273086548,0.4447387678337097,0.4374369466876984,0.4420320191383362,0.4457213433265686,0.44991618097305297,0.4551331268787384,0.47121629049301145,0.4924676162242889,0.5128755265235901,0.5377577635002136,0.5676788196563721,0.5992815423774719,0.6446535644340515,0.6923325756645202,0.7481447575759888,0.8050286309623719,0.8793808593940735,0.9691997595787049,1.0608800426864624,1.1645327268218995,1.2817211255645753,1.4297999846076965,1.582531831588745,1.764584838027954,1.973509052658081,2.1652670310974123,2.424115183868408,2.6655553192138672,2.957738812942505,3.2607004083251954,3.5938980062866213,3.9131285442352297,4.273360745391845,59.272,61.972,64.796,67.256,69.46,71.796,74.068,75.612,77.368,79.26,80.104,81.396,82.432,83.1,83.576,84.404,84.96,85.28,85.26,85.6,85.604,85.512,85.676,85.556,84.976,84.616,84.228,83.54,83.0,82.048,81.04,80.18,78.804,77.684,76.188,74.576,73.12,71.296,69.588,66.984,65.24,62.632,59.82,57.52,54.876,52.428,49.82,47.508,45.068,43.248,41.02
0.48,0.48,1.297156659927368,1.190354503173828,1.0965787886047362,1.0128823524475097,0.9299518634796142,0.8616616687774659,0.7932947331619262,0.7305772185897828,0.6828947369003295,0.6365031455230713,0.5994419946098327,0.5648784075546265,0.5353883494663239,0.5125319548606873,0.4878163538742065,0.46725511032104494,0.4607213323020935,0.4567086174964905,0.44726170890808103,0.44709140567779543,0.45364895882606504,0.45770511962890625,0.45894950048446653,0.4730324872589111,0.48704263519763946,0.5086239239692688,0.5373865478134155,0.5663457054138183,0.5964235464668274,0.6355421963405609,0.6847798145484925,0.7276745903778076,0.7917285510253906,0.8629634974861145,0.9255502444839477,1.019409769077301,1.1247041324615479,1.2353818438339232,1.363650015640259,1.5248163303756714,1.6711167060089112,1.8482710005950929,2.051384397163391,2.271217106170654,2.5343603453063963,2.787965920639038,3.0693797329711914,3.38934746635437,3.7527828156280516,4.066205101928711,4.440052982101441,59.668,62.764,65.312,67.724,70.292,72.132,74.612,76.164,77.96,79.132,80.624,81.572,82.508,83.352,84.124,84.54,84.804,84.94,85.568,85.368,85.368,85.392,85.312,84.888,84.96,84.352,83.644,82.92,82.012,81.468,80.224,79.228,78.196,76.528,75.56,73.812,72.008,70.048,68.108,66.112,63.576,61.596,59.048,56.66,53.764,51.592,49.076,46.824,44.244,42.26,40.416
0.52,0.52,1.269374957447052,1.1654737648391724,1.0831652177238464,0.9917156114196778,0.9263241655349731,0.8433423114395142,0.7784618176269531,0.7301080080413819,0.6707417636871338,0.6262636294841767,0.5870348835754394,0.5574388327121734,0.535042300376892,0.5061396564817429,0.49300146230697633,0.4751522722530365,0.4702681614971161,0.4675112096786499,0.45603326450347903,0.4562845349311829,0.46069417863845824,0.46903092980384825,0.4797862856864929,0.492969966545105,0.5115038696670532,0.5366951912498474,0.5640981413650513,0.5912733696556092,0.6288342069625854,0.6740466743850708,0.7202451223373413,0.7701560640335083,0.8316228315353393,0.9085745791053772,0.9919048726272583,1.0765333752822877,1.1776331885147096,1.3082356126022339,1.4516391157531738,1.6168605000305176,1.7713284635162354,1.9755519253158569,2.1658451079940795,2.417053421020508,2.6264926810455322,2.9198399042510985,3.2180242211914063,3.5126629792785646,3.878695658340454,4.215590204315186,4.6038765490722655,60.684,63.572,66.136,68.616,70.408,72.98,75.096,76.444,78.308,79.56,80.616,81.868,82.568,83.36,83.764,84.496,84.8,84.776,85.152,84.988,85.232,84.892,84.808,84.564,84.144,83.596,82.956,82.528,81.428,80.54,79.584,78.5,77.364,75.796,74.536,72.84,70.968,69.184,67.004,64.84,62.532,59.98,57.76,55.244,53.088,50.568,48.08,45.896,43.844,41.692,39.968
0.56,0.56,1.25134716381073,1.1480315231323241,1.0595665837097168,0.9711544882965087,0.9067980044174194,0.8309033163833618,0.7656228275680542,0.714583698310852,0.666345245513916,0.621029763660431,0.5806362028121949,0.5528613934707641,0.5287390876579284,0.5157061351966858,0.49597061277389526,0.4787004347705841,0.4760230594539642,0.4715390105628967,0.46381630930900575,0.4704748489665985,0.4780729040527344,0.4879342028617859,0.4974923383712769,0.5146097747039795,0.5300924773788452,0.556217338180542,0.585577299861908,0.6232153175926208,0.6620245717430114,0.7062098170089721,0.7656156038093567,0.8171946152114868,0.8865208794403077,0.9597344021224976,1.0644228675079346,1.1596088874816894,1.2740560597991943,1.387975598449707,1.5402390433120727,1.7066554809570313,1.856225338897705,2.0776791677093507,2.287509740753174,2.526620481338501,2.761420998764038,3.0432513580322267,3.3758136666107177,3.670900475616455,4.014412821731567,4.385260267181397,4.724433770446777,61.42,64.388,66.836,69.432,71.26,73.716,75.468,77.176,78.504,79.964,81.112,81.964,82.716,83.256,84.044,84.508,84.788,84.88,85.164,84.948,84.9,84.648,84.364,84.18,83.784,83.216,82.36,81.54,80.724,79.848,78.608,77.552,76.372,74.784,72.984,71.384,70.036,67.784,65.928,63.612,61.38,58.968,56.716,54.344,52.372,49.556,47.312,44.976,42.872,40.948,39.24
0.6000000000000001,0.6000000000000001,1.2245812810516357,1.128806791305542,1.040677642803192,0.9461821075439453,0.8775867079734803,0.8169310088920593,0.7600696399307251,0.7030274708938599,0.659169444694519,0.6201057927513123,0.5829183712005616,0.5529771262550354,0.5319547968673706,0.5169181011009216,0.49947150774002075,0.48476043563842774,0.4851686007118225,0.48149624566078186,0.4792261178779602,0.4796015376186371,0.48758241270065306,0.5009237993812561,0.5175404582595825,0.5378742168998718,0.5534511939620972,0.592370823020935,0.6189259268569947,0.6536029658317566,0.7046835682106019,0.7526805078125,0.8123259365463257,0.8707731522750854,0.9456726282119751,1.0351744562149048,1.1275311940002442,1.2330765820884704,1.3432936850738526,1.4840320431900025,1.635944599609375,1.7896796307754517,1.9901617907714844,2.1786868222808837,2.417549779701233,2.649120116271973,2.919435104141235,3.19618704788208,3.5063196450805663,3.8147743087768555,4.129451541748047,4.542129674987793,4.927574138183593,62.44,64.936,67.356,70.196,72.192,74.244,75.82,77.284,78.956,80.228,81.18,82.236,82.932,83.416,83.772,84.536,84.464,84.612,84.764,84.808,84.416,84.136,84.076,83.568,83.228,82.344,81.828,81.08,79.932,78.812,77.52,76.58,75.1,73.612,72.316,70.472,68.532,66.604,64.892,62.532,60.136,58.224,55.096,53.072,50.712,48.504,46.24,44.3,42.428,40.252,38.176
0.6400000000000001,0.6400000000000001,1.1974844595718384,1.115210132408142,1.0146354759979248,0.9395223614120484,0.8699224661064148,0.7940190196037292,0.7432007004165649,0.6967589587020874,0.6539219430923462,0.6170981691360473,0.5835536401748658,0.5517913558292389,0.5378776867294311,0.5293653579711914,0.5011870442199707,0.4999996952819824,0.4980344118309021,0.49408082107543944,0.5001589738082886,0.5055714101028442,0.5080677464485168,0.5278906467628479,0.5460813935661316,0.5643274946212768,0.5827590413665772,0.6190609322452545,0.6521773662948609,0.6998686917686462,0.7400264943122864,0.8031613506698608,0.8544769317245483,0.9322311301994324,1.007891354122162,1.10403138092041,1.188440204181671,1.2987670009613037,1.4489203522491456,1.5767069583892823,1.7488817624664306,1.904188225402832,2.094978176651001,2.306956127128601,2.523194645690918,2.806751705932617,3.0491824281311035,3.3401117874145507,3.6573257711791993,3.9499905070495607,4.320214616470337,4.6585145732116695,5.06598174407959,63.344,65.972,68.312,70.752,72.632,74.636,76.524,78.072,79.088,80.256,81.02,82.5,82.772,83.12,83.984,83.924,84.152,84.332,84.332,84.436,84.2,83.676,83.376,82.86,82.512,81.728,81.084,80.248,79.3,78.156,76.748,75.452,74.092,72.688,71.208,69.312,67.38,65.244,63.256,61.26,59.164,56.492,54.488,51.824,49.896,47.124,45.26,43.828,41.724,39.8,38.084
0.6799999999999999,0.6799999999999999,1.1726697875976562,1.0766142278671265,0.9985397251701355,0.9169616683387757,0.8499873449134827,0.7875786909866334,0.7371030336380004,0.6882319192695617,0.6498060726547241,0.6095336017227173,0.5808212719726562,0.5653878588294983,0.5370409472084046,0.5211998181438446,0.5147837469673157,0.5107463552665711,0.5040728454971314,0.5092160895061493,0.5099837977218628,0.5163531393432618,0.5306554312896729,0.5551396585893631,0.5715437823104859,0.594553450126648,0.6191470881080627,0.657570313167572,0.7025264680862426,0.7511912331962586,0.7969244454956055,0.8509943120574951,0.9181322759056091,1.0024314015007019,1.0840292812347412,1.1709236771392821,1.2852921112060547,1.3919426050186157,1.5355142236328125,1.6836575296783447,1.8381488512420654,2.0392922624969483,2.229523427658081,2.4228179540252683,2.694737449951172,2.9154696269226075,3.227933179244995,3.4956452782440186,3.7996522604370115,4.147366872253418,4.4893068780517575,4.853629326629639,5.227082070007325,64.112,66.76,69.204,71.544,73.476,75.184,76.572,78.044,79.276,80.672,81.384,82.028,82.728,83.364,83.516,83.716,84.156,84.084,83.936,83.804,83.728,83.22,82.724,82.34,81.628,81.06,80.088,78.976,78.108,76.912,75.624,74.104,73.092,71.512,69.756,68.264,65.944,64.152,62.26,59.76,57.388,55.52,52.944,51.24,48.608,46.748,44.588,42.864,40.756,39.204,37.2
0.72,0.72,1.1459754892349243,1.0653273719024658,0.975949836883545,0.9038464001464844,0.8421492069625854,0.7813162233352661,0.7265955463027954,0.6851177996826172,0.6403740090179444,0.6104734216880798,0.5841068791866303,0.5595542963981628,0.5420885826683044,0.5339358245277405,0.5241974357414245,0.5207358376407624,0.5186444213676452,0.5263669769859314,0.5396933546257019,0.5419790615653992,0.5559780024528503,0.5775068914985657,0.6028358329963684,0.6356293829727173,0.6643903589439392,0.7102491451263427,0.7395683666229248,0.8052155791473389,0.8549664009666443,0.9249184695243835,0.9852661200332642,1.0716155665969849,1.1494370699501038,1.2629387708282471,1.3845722042083741,1.5069715056610107,1.6455561974334716,1.7951088887023925,1.976558607788086,2.152573335113525,2.368717007141113,2.5988711712646486,2.848291377944946,3.09077245010376,3.352451590957642,3.653113084411621,3.9710373834228516,4.30249105255127,4.678333830566406,5.031664724426269,5.407316146240234,65.084,67.364,69.828,72.124,74.024,75.64,77.076,78.248,79.812,80.436,81.468,82.268,82.612,82.992,83.224,83.628,83.732,83.596,83.224,83.416,83.192,82.576,82.104,81.34,80.68,79.84,79.308,78.068,77.032,75.804,74.684,73.416,71.964,70.456,68.292,66.64,64.308,62.572,60.66,58.456,56.276,54.108,51.624,49.808,48.008,46.144,43.648,42.092,40.212,38.376,36.944
0.76,0.76,1.130276004295349,1.0389123069000243,0.9614622148895263,0.8900235461425782,0.8291868389511109,0.7647400034236908,0.7257441371917724,0.6796499571609497,0.6386777208328247,0.6122033551597595,0.5824075846862793,0.5637067057228088,0.5591139183425903,0.5525060766410828,0.5439447886371612,0.5352705429458618,0.5478216415405274,0.5485113058567047,0.5555461190795898,0.5715596539497375,0.5869857028198242,0.6180220154762268,0.6375205627632141,0.6677826647281647,0.7021221365356445,0.7518982131385803,0.8020146086025238,0.8561250115585327,0.925235545463562,0.9869118724441528,1.0629031613159179,1.1503169152069093,1.250153701248169,1.363586444015503,1.486606581916809,1.620821714668274,1.7547589205932617,1.9138872539138794,2.0932201066589355,2.304108180389404,2.5014956492614746,2.7336301161956786,2.9824313095855715,3.2516760203552244,3.520049601287842,3.823295344772339,4.1468536306762696,4.4713820622253415,4.862830313415527,5.166330594787597,5.577150179901123,65.688,68.072,70.564,72.48,74.304,76.176,77.184,78.8,79.76,80.62,81.408,82.216,82.24,82.66,83.028,83.052,83.132,83.108,82.952,82.868,82.448,81.972,81.376,80.672,79.944,79.032,77.88,77.136,75.908,74.904,73.528,71.748,70.164,68.664,66.688,65.0,63.128,61.256,59.172,56.884,54.936,52.752,50.668,48.828,46.816,44.944,43.012,41.044,39.328,37.9,36.64
0.8,0.8,1.1079561932182311,1.0129196511840821,0.9522491304779053,0.8835170650482178,0.821295432510376,0.7614596816253663,0.7133483972549438,0.6751322306251526,0.6481632452011108,0.6103205906295777,0.6043336379909515,0.5812862292957306,0.5705328732299805,0.5562720148468018,0.5545920995330811,0.5553013351726532,0.5666976236629486,0.5672823240184784,0.5810335842704772,0.5980899088096618,0.6248973792076111,0.6548217316150665,0.6836132446861267,0.7201791247367859,0.7526993455028534,0.8061411283493042,0.8612814073181152,0.9241587622833252,0.9835829266929627,1.06656666721344,1.1556746181488038,1.2481257390022278,1.3432133054351807,1.4684766692733764,1.6021470216369629,1.7259971477508544,1.8857062506866455,2.0597126346588133,2.242527246246338,2.4457655830383302,2.6681494133758545,2.897086905670166,3.157277997131348,3.428853352355957,3.6965555586242678,4.006659437713623,4.31188473022461,4.67596431137085,5.025049950866699,5.380361728210449,5.758024068450927,66.376,68.908,70.856,72.976,74.772,76.444,77.736,78.912,79.556,80.568,81.2,81.712,81.952,82.652,82.816,82.94,82.74,82.664,82.484,82.064,81.576,80.948,80.316,79.516,79.076,78.064,76.624,75.848,74.816,73.176,71.78,70.508,68.96,66.976,65.292,63.504,61.564,59.8,57.532,55.632,53.644,51.644,49.624,47.852,45.876,43.62,42.168,40.516,38.82,37.516,35.864
0.8400000000000001,0.8400000000000001,1.0851231315612793,1.0038296575927734,0.9348061270904541,0.8620087059783935,0.808470186958313,0.764415370464325,0.7167760433864594,0.6862801867866516,0.6464265768051147,0.628104034461975,0.6055413468265534,0.5851972377872467,0.5823652426147461,0.5824389078712463,0.5754077286911011,0.5853039724254608,0.5907597744750976,0.5979965159320831,0.6156959537124633,0.6402773419952392,0.6558387596130371,0.6856023899459839,0.7296515942001343,0.7760218433761596,0.811147450389862,0.8671615607452393,0.9349537016677857,0.9953705167770386,1.0715622455215454,1.1620695443344116,1.2493341046905517,1.3457661320495606,1.4505767279815673,1.5933844646453856,1.7207869858169555,1.8575274324417115,2.0274594091796874,2.186166146850586,2.3859594287872317,2.5936457975769045,2.82049787071228,3.049831162109375,3.333523940048218,3.602281735687256,3.8943401234436035,4.209008213653564,4.540742329101563,4.851099092712403,5.221542660980225,5.568814632720947,5.957608237609863,67.324,69.596,71.428,73.56,75.076,76.204,77.912,78.78,79.856,80.312,81.392,81.784,82.12,81.908,82.396,82.152,81.94,81.984,81.676,81.348,80.864,80.348,79.612,78.44,77.876,76.864,75.652,74.372,73.264,71.884,70.364,68.96,67.46,65.62,63.988,62.224,60.192,58.604,56.244,54.164,52.312,50.392,48.164,46.572,44.548,42.96,41.048,39.964,38.288,36.876,35.356
0.8800000000000001,0.8800000000000001,1.0667225784301757,0.9891535308456421,0.9113208163833618,0.8535595420837402,0.8029007989501953,0.7618930868911743,0.7144782091712951,0.6876021213150024,0.6600394330596924,0.6441171664619446,0.6238915685844422,0.6014934373474121,0.6028704248428345,0.6069403895568848,0.6054533086585998,0.6076747806358337,0.6189036595153808,0.6312211338710785,0.6603417860031128,0.6750588452339172,0.7096070682430268,0.7509863791275024,0.7810402739906311,0.8312615182495117,0.8839637362289429,0.9388916853523255,1.010100047416687,1.0723272421646117,1.1709242335891723,1.2555558782577514,1.355134340248108,1.448753325881958,1.5776605109405517,1.7005766021728517,1.8567961071777344,2.0016855181121826,2.1858829582214354,2.3662393139648437,2.5524570433044436,2.775483156890869,3.0074054934692382,3.2394869564819335,3.50114958190918,3.782221903991699,4.098530269317627,4.410875348510742,4.730543722076416,5.038694605407715,5.408525221099853,5.791049558258057,6.172750724945068,68.024,70.136,72.296,73.672,75.496,76.772,77.936,79.008,79.428,80.184,81.028,81.464,81.48,81.34,81.872,81.692,81.628,81.54,80.58,80.428,79.924,79.028,78.536,77.592,76.588,75.568,74.256,73.056,71.676,70.156,68.484,67.112,65.652,63.86,62.168,60.336,58.624,56.504,54.688,52.856,50.876,48.964,47.42,45.552,43.564,42.14,40.464,38.964,37.412,36.152,35.036
0.9199999999999999,0.9199999999999999,1.0540828902816772,0.9788385054969787,0.9055903979873657,0.8562604438018799,0.8058133294677734,0.7598795481967926,0.72291866563797,0.6945074400138855,0.6646131428527832,0.6516688926315307,0.640654005651474,0.6187544341087341,0.6177263057708741,0.6240835874938965,0.6253902694320679,0.6408297683334351,0.6493714529418946,0.6711172865104675,0.700719942779541,0.72088066822052,0.7532774283981323,0.7982381110095977,0.8346611063480377,0.8999276317977906,0.9546861757850647,1.0233383769416808,1.095067143535614,1.1681909163665771,1.260973632736206,1.3555643385314942,1.457963928642273,1.586885898284912,1.697908816757202,1.8553056134414674,2.000529857635498,2.1519958583831786,2.3513837662124635,2.537436993255615,2.719674945373535,2.941756775894165,3.170856789855957,3.42971401260376,3.7110897326660157,3.9796936279296875,4.299102786941528,4.603939149932861,4.910097908477783,5.259265169677734,5.651493812255859,6.014578600158692,6.400984944610595,68.948,70.4,72.832,73.964,75.38,76.728,78.024,78.732,79.816,80.016,80.424,81.176,81.236,81.1,81.104,81.008,80.84,80.684,79.968,79.416,78.884,78.272,77.456,76.304,75.028,74.04,72.828,72.052,70.292,68.58,67.336,65.556,64.108,62.34,60.432,58.624,56.8,54.872,53.148,51.792,49.732,48.064,46.116,44.292,42.612,41.128,39.676,38.564,36.756,35.56,34.212
0.96,0.96,1.0291696767807006,0.9633051806259155,0.9022276212692261,0.8488687484359742,0.7953275466156006,0.7595282986259461,0.7320373499679566,0.698251573677063,0.6810321254920959,0.6589580285263061,0.6593778570556641,0.6527760773468018,0.6515013175582886,0.6508558331871033,0.669393220539093,0.6776673800849915,0.6924846493053436,0.7262737606620788,0.7448829516029358,0.7786345115280151,0.8264030279159545,0.8706033132934571,0.9192551921367645,0.975883130569458,1.0497197617721559,1.114608365097046,1.1890335647964478,1.2727109949874877,1.3735096765136718,1.4874615909957887,1.5937524593353272,1.7116298389434814,1.8454215749740601,2.0000791425323485,2.1470161222457884,2.323374822692871,2.520203904876709,2.7133750925445557,2.9142507121276857,3.153333887710571,3.3920497827148437,3.6533439582824707,3.9315916577148435,4.190269326171875,4.490669515228271,4.846348088531494,5.1444564295196535,5.477656079406739,5.803432744445801,6.2275394459533695,6.577999087219238,69.476,71.464,72.892,74.16,75.992,76.796,77.964,79.08,79.408,80.076,80.104,80.164,80.504,80.732,80.572,80.292,80.016,79.3,79.004,78.384,77.488,76.684,75.84,75.008,73.6,72.432,71.232,69.66,68.328,66.884,65.44,64.08,61.78,60.448,58.748,57.036,54.924,53.308,51.704,49.848,48.452,46.584,44.728,43.572,41.924,40.116,38.82,37.576,36.364,34.98,33.9
1.0,1.0,1.0188968249130248,0.9593954081726074,0.8963605627822876,0.8455801117515565,0.7965267624473572,0.7724063278198242,0.7400975272369384,0.712321060962677,0.6985172144508361,0.6855162034034729,0.6819011652183533,0.6795100123786926,0.6767446660995483,0.6844413869667053,0.717943521900177,0.7264989486885071,0.7395184167480469,0.7743155562591553,0.8069166335868836,0.8427690476608276,0.8835885343170166,0.9513943785476685,0.9968737141990661,1.072390383682251,1.136354970664978,1.2011429177474975,1.3026846898651123,1.4081955597305298,1.514381948928833,1.6131083238220214,1.74108405128479,1.865334365386963,2.0114723246765136,2.1803089447021486,2.335898376312256,2.511334157485962,2.7009756022644043,2.9194586277770997,3.1228385050201415,3.367181121673584,3.608757857208252,3.8639901335144042,4.120698758926392,4.428162757873535,4.723175345001221,5.076070571899414,5.403606832275391,5.716337131652832,6.066356061553955,6.446065522308349,6.81637817276001,69.88,71.636,73.312,74.568,75.908,76.744,77.544,78.664,79.204,79.388,79.644,79.816,80.08,80.112,79.46,79.312,78.952,78.34,77.824,77.0,76.28,75.52,74.616,72.992,72.156,70.976,69.424,68.012,66.488,65.236,63.4,62.032,60.244,58.516,56.604,55.264,53.704,51.604,50.108,48.552,46.932,45.288,43.98,42.0,40.732,39.148,37.972,36.748,35.584,34.048,33.4


==> figures/vis_landscape/s3/results-1.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,0.9295201954650879,0.8968500004291534,0.8771670023918152,0.8545933513450622,0.8303806096267701,0.8343261655426025,0.8090404467391967,0.789340248222351,0.7760455985641479,0.7525914210700989,0.7369675503540039,0.7288795990753174,0.7219601175880432,0.7039868643188476,0.6947962008094788,0.6870034535408021,0.6766975372123718,0.6699609710502624,0.6568475251674653,0.6505792889785766,0.6457881079292297,0.6323366307640076,0.6295055845069886,0.6269813942146302,0.6140796690750122,0.6167097318458558,0.607107036895752,0.613460138168335,0.5990963781547547,0.6140933713912964,0.6086391896629334,0.6158104364585877,0.614160234298706,0.6228080218696594,0.6210332167243957,0.6305500620651245,0.6310131664657592,0.647012986869812,0.6475845949363709,0.6595580854225158,0.6735860261154175,0.6947750982856751,0.6950663753509522,0.7287014697647095,0.7685831022453308,0.7713879661941528,0.820333652267456,0.8475812758636475,0.8805527072143555,0.9339307433319092,0.9807652179718017,74.848,75.456,75.992,76.336,76.964,76.768,77.368,77.84,78.22,78.472,78.888,78.924,79.376,79.64,79.832,80.04,80.312,80.12,80.676,80.628,81.344,81.096,81.44,81.428,81.796,81.784,81.944,81.868,82.148,81.812,82.036,82.088,82.216,82.38,82.216,82.068,82.124,81.976,81.728,81.764,81.648,81.156,81.512,80.872,80.296,80.58,80.072,79.424,79.032,78.468,77.864
-0.96,-0.96,0.8982201479530334,0.8767695802497864,0.8474736274337769,0.8318003854370117,0.8199416901779175,0.7834564337539673,0.7939026996231079,0.7572616750526429,0.7466997661018372,0.7342089160251617,0.7161454879760742,0.712789044303894,0.6954735074234009,0.6757715751647949,0.6644651077365875,0.6640675089645386,0.6444583213233948,0.6402590041542053,0.6383905788993836,0.6290237308120727,0.614812703666687,0.607173500366211,0.6023537908744812,0.6041147827148438,0.6031896474742889,0.5993258577919006,0.5921376078128815,0.5841591763305664,0.5853578896713257,0.5817753326225281,0.5846601642799377,0.5935618476295471,0.5929621141242981,0.5975826523017883,0.6075793006324768,0.6005755262088776,0.6123305236816406,0.6356990632629395,0.6348210207653046,0.6489979303741455,0.6575796715164185,0.6764346602821351,0.691805723209381,0.7248418923950195,0.7354266175079346,0.7708746797180176,0.8094065404701233,0.8461690521621704,0.8803715434074402,0.9117413163757324,0.9494299196052551,75.38,75.976,76.328,77.076,77.176,77.616,77.692,78.512,78.984,78.748,79.32,79.336,79.72,80.228,80.456,80.484,80.864,80.74,80.996,81.444,81.44,81.712,81.864,81.908,81.948,82.124,82.308,82.392,82.464,82.652,82.44,82.472,82.26,82.58,82.424,82.276,82.54,82.064,82.22,81.964,82.104,81.556,81.616,81.188,80.984,80.448,80.132,79.676,79.424,78.712,78.388
-0.92,-0.92,0.8633778873443604,0.8383345631599426,0.8334710204505921,0.806359124660492,0.7865112951660156,0.7764628130531311,0.7596884590530395,0.7348268105316162,0.7205845611763001,0.7029888188552856,0.6997494381141662,0.6850033188819885,0.6724264197349549,0.6573585515403747,0.6532503547954559,0.6372782393455505,0.6330805355834961,0.6295743705272675,0.6160088098144532,0.6083466708564759,0.5984395313835144,0.5930754351758957,0.5943763600349427,0.5881188390350341,0.581475417137146,0.5805927041244506,0.5836829901885986,0.57035920545578,0.5709388932800293,0.5719873306465149,0.5672290016269684,0.5693295544052124,0.5752369906902314,0.5823195046997071,0.5844094214630127,0.5910326259994507,0.5966077461624145,0.61818660987854,0.6107036474609375,0.630050990562439,0.6442870091247559,0.6546580506515502,0.6724049244689941,0.6873500049781799,0.7240343398666382,0.7542665038490295,0.7813993740081787,0.8117240588378907,0.8411539865922928,0.88532220079422,0.9373495470905304,75.992,76.732,76.532,77.472,77.536,77.788,78.352,78.892,79.208,79.704,79.64,80.04,80.36,80.74,80.724,81.056,81.252,81.22,81.568,81.652,81.936,82.168,82.16,82.212,82.428,82.644,82.54,82.608,82.812,82.828,82.96,82.832,82.968,82.884,82.712,82.888,83.152,82.712,82.664,82.568,82.12,82.192,82.084,81.708,81.152,80.868,80.704,80.108,79.62,79.064,78.532
-0.88,-0.88,0.8366387428283691,0.8187485143852233,0.8015275005722046,0.7829890280914307,0.7567890279006958,0.7473204697227478,0.7265757699298858,0.7195271591567993,0.7117148485088348,0.6886065268707275,0.6716755563545227,0.6642931577682495,0.6479745703697205,0.6410829984855652,0.6298616704750061,0.6151905292701721,0.60540752409935,0.6088109771156311,0.6036425992298127,0.5881429419136047,0.5810887166595459,0.5719828614234924,0.5730843086051941,0.5646551750850678,0.5686709688854218,0.5632423190689086,0.5604585069561004,0.5549642175483703,0.5435682533073425,0.5539883408355712,0.5527011901092529,0.5587940622329712,0.5552046293544769,0.5617284393501282,0.5716171915435792,0.5684277557277679,0.5834934498691559,0.5889132797813416,0.607386601486206,0.6093969815063477,0.6268614565849304,0.6493228522586822,0.6701965178775787,0.6694101949310303,0.7113637330818177,0.7369852087974549,0.7553468985939026,0.7873937229919433,0.811577910194397,0.8708999904060364,0.9074875242614746,76.78,77.068,77.336,77.844,78.084,78.588,78.832,79.336,79.524,79.876,80.288,80.448,80.744,80.744,81.08,81.384,81.744,81.804,81.88,82.176,82.364,82.26,82.4,83.028,82.792,82.84,83.204,83.156,83.524,83.168,83.304,83.288,83.432,83.284,83.328,83.088,83.084,82.904,83.036,82.68,82.908,82.252,81.932,82.02,81.424,81.132,80.876,80.544,79.828,79.496,78.868
-0.84,-0.84,0.8225927898883819,0.7870021680641174,0.783087954750061,0.757861033630371,0.740310576839447,0.7287053882217407,0.7169932056045533,0.6978418132591248,0.6783558414459229,0.6691117130851746,0.653245359954834,0.6433040138816833,0.635995084285736,0.628927687664032,0.6111144996261597,0.6073375004005432,0.5948330797672272,0.5864534273910522,0.5820552916336059,0.575963108549118,0.5672553940200805,0.5583385368347168,0.5460074112510681,0.5522046420478821,0.5460809307670593,0.5419067510795593,0.5332693545055389,0.5464851072025299,0.5448082495117188,0.542877285823822,0.5434136217117309,0.5399114195632935,0.5424004846572876,0.5460170346069336,0.5494247151899337,0.5638495627784729,0.5689798686027527,0.5709102684020996,0.5790273479747772,0.5843090594863891,0.6147252301979065,0.6282786873817444,0.6403647830200195,0.6674902978897095,0.6961863471031189,0.7052773536300659,0.7442932445144653,0.7900997970962524,0.8090052581787109,0.8591309505462646,0.8892582152175903,76.888,77.56,77.736,78.444,78.656,78.844,79.368,79.772,80.04,80.068,80.7,80.868,80.944,81.184,81.548,81.7,81.932,82.22,82.376,82.612,82.684,82.804,82.996,83.004,83.1,83.492,83.656,83.392,83.332,83.444,83.46,83.872,83.712,83.744,83.676,83.312,83.5,83.488,83.332,83.316,82.868,82.288,82.444,82.272,81.672,81.732,81.184,80.556,80.16,79.612,79.324
-0.8,-0.8,0.7944148555755616,0.7822885616302491,0.7652434101486206,0.7408691282653809,0.7209631464767456,0.706519871006012,0.6961989086151124,0.6737859615707398,0.6592582937049866,0.6458953334999085,0.6436294537353515,0.6290319949531555,0.6141913635444641,0.6016025189208984,0.5963409561538696,0.5826007967185974,0.5738991616439819,0.5656208572769165,0.5618934087753296,0.5551208017539978,0.5508646024990081,0.546312477684021,0.5389251875114441,0.5472072625732421,0.5332756393051148,0.5311400767326355,0.5307286500930786,0.5295859755897522,0.5296345217323303,0.5232544382190705,0.5247063274860382,0.5204537067222595,0.529588853931427,0.5351003094673157,0.5348995293807983,0.5397057570075989,0.5492474014091492,0.5573901811218261,0.5679088918876648,0.5875506313896179,0.6023311592674255,0.605846768989563,0.6271996769332886,0.6508885540008545,0.6645887041378021,0.6970860330009461,0.7155544192314148,0.7587262160110474,0.8097565987491607,0.8304532392311096,0.8837844108200074,77.228,77.648,78.088,78.348,79.164,79.256,79.456,80.084,80.572,80.904,80.776,81.184,81.34,81.808,81.956,82.404,82.644,82.524,82.64,82.664,83.052,83.184,83.252,82.98,83.468,83.732,83.524,83.752,83.964,83.98,83.904,84.124,84.12,83.832,83.948,83.864,83.864,83.776,83.508,83.24,83.324,83.08,82.832,82.32,82.304,81.904,81.52,80.892,80.556,80.16,79.416
-0.76,-0.76,0.769014599609375,0.7486008481407166,0.7333254957485199,0.7225871792030334,0.7044911827182769,0.6804513307571411,0.6670656422615051,0.6549814757537842,0.6379554236793518,0.6336706545639038,0.6232091332054138,0.6105286964797974,0.5955503671264648,0.5881487750816345,0.5843571873855591,0.5672450499629974,0.5613676977348327,0.5567801871871948,0.5448226035881042,0.5392790218639374,0.5300734617328644,0.5303996936988831,0.5221112857246399,0.5222630283737183,0.520975551738739,0.5146990756034852,0.5112906897544861,0.5119066763687133,0.5155255706882477,0.5165362232971191,0.5140058947372437,0.5087625963783264,0.5166743838119506,0.5208273983764649,0.5247605722236633,0.5303843893051148,0.5296513890171051,0.5454738442897796,0.5593833275032043,0.5623593671417236,0.584169519329071,0.5971036255073547,0.6122297902011872,0.6363881931495666,0.6630030230998993,0.6916727176094055,0.716157459449768,0.741072536687851,0.7817822523117065,0.8232337994766236,0.8543044433403015,77.688,78.208,78.872,78.66,79.176,79.672,80.264,80.32,80.96,81.112,81.38,81.492,81.788,82.196,82.42,82.428,82.744,82.824,83.14,83.448,83.584,83.376,83.816,83.8,83.652,83.992,84.028,84.244,84.036,84.152,84.52,84.552,84.472,84.084,83.972,84.26,84.324,83.9,83.9,83.768,83.484,83.216,83.208,82.86,82.312,81.944,81.424,81.204,80.784,80.212,79.596
-0.72,-0.72,0.7514010993623733,0.7363282354354859,0.7153714341831208,0.6996070898914337,0.6871251894760132,0.6682715024280548,0.6555028530502319,0.6356124970626831,0.6254370697975159,0.6181770352172852,0.600463373336792,0.5894740950202942,0.5884927030754089,0.5675259675216675,0.5645894163322449,0.549219252204895,0.5502572610378266,0.5400825733184814,0.5379002789783478,0.5226230820274353,0.5234600897979736,0.5162669238662719,0.5128710318374634,0.5068276681137085,0.5058864973831176,0.5067752034378051,0.4988793242835999,0.5003254299926758,0.5004212235069275,0.4967064556694031,0.5044434584808349,0.5044502720928192,0.5063757660484314,0.510264056596756,0.5150752662658692,0.5183638052368164,0.5281670862579345,0.5357671842384338,0.5467088961029053,0.5552992581176758,0.5707590565109253,0.5862534956169129,0.5997419586753845,0.6188759303474426,0.6482372689533233,0.6683710642290115,0.692441483783722,0.7138044280195236,0.7656062526321411,0.8070275463199615,0.8348768627548218,78.248,78.564,79.0,79.696,79.452,79.836,80.24,80.676,81.268,81.068,81.744,82.068,82.208,82.544,82.5,82.832,83.0,83.208,83.248,83.696,83.568,83.78,83.94,84.144,84.404,84.304,84.388,84.212,84.376,84.652,84.476,84.548,84.628,84.5,84.468,84.344,84.196,84.192,84.16,83.816,83.668,83.596,83.34,83.148,82.452,82.452,82.036,81.56,81.14,80.796,79.868
-0.6799999999999999,-0.6799999999999999,0.72878573097229,0.712607247505188,0.6979597135543824,0.6792592447471618,0.6595373670387268,0.6435369812774658,0.6493101975822448,0.6234264639282227,0.6116642838287354,0.5955367774772644,0.5946622198486328,0.5708425873279571,0.563730578174591,0.5628602905082702,0.5464505538749694,0.5429192925596237,0.5335110498046876,0.5243318761062622,0.5153464897060395,0.5138389315032958,0.5059315107059479,0.5003539193725586,0.4958794689083099,0.49471448694229125,0.49394347003936767,0.48795251007080076,0.48304147106170653,0.49085995985984804,0.4842387745094299,0.48885649943828585,0.4819936776924133,0.49020214584350585,0.48616769231796264,0.498409851102829,0.49842864166259765,0.505477581243515,0.5151928965187073,0.5181902100181579,0.5376033405971528,0.5525577805900573,0.5546901636695862,0.5759246909141541,0.5950239598274231,0.6166929795837403,0.6302688731002808,0.661822089881897,0.6857834630775451,0.7191329121208191,0.7517625114059449,0.7924749747848511,0.8266183198356628,78.584,79.284,79.264,79.684,80.332,80.48,80.828,81.032,81.424,81.708,81.992,82.26,82.544,82.344,82.872,83.092,83.316,83.608,83.88,84.108,84.244,84.116,84.424,84.276,84.476,84.616,84.784,84.416,84.768,84.664,84.764,84.896,84.892,84.68,85.016,84.748,84.46,84.564,84.08,84.004,84.104,83.808,83.548,83.088,83.1,82.264,82.116,81.48,81.188,80.436,80.28
-0.64,-0.64,0.7181863596725464,0.7013878792572021,0.6813828942871094,0.6693770266914367,0.6486929364204407,0.633291215801239,0.6191806288146973,0.5990235709953308,0.6039107313156128,0.5837997867584228,0.5744278989601135,0.5583829097938537,0.5557023025512695,0.5399831207561493,0.5358188820552826,0.5304932754039764,0.5166866808509827,0.5183031674766541,0.5098467094135284,0.5101785111045838,0.4997941209602356,0.4915309713554382,0.48983964992523193,0.4898559298038483,0.4815150716972351,0.4820275896835327,0.47962976079940794,0.47405209266662596,0.47523378664016724,0.4731870075416565,0.47688036937713624,0.47924756074905395,0.48460611001968384,0.486730257434845,0.4876856091022491,0.4928745603752136,0.5109011348724365,0.5013722104167938,0.5202515574264527,0.5344884880542755,0.5556478056335449,0.5567409004402161,0.5857245206069946,0.6005216083717346,0.6245778375530243,0.653037664194107,0.6752045752334594,0.7086564113807678,0.7392645945739746,0.7747414592313766,0.8320210350799561,78.844,79.268,79.84,80.232,80.424,80.788,81.288,81.768,81.472,82.176,82.256,82.604,82.812,83.148,83.156,83.452,83.76,83.756,84.02,83.952,84.092,84.392,84.54,84.54,84.756,84.784,84.98,85.168,85.056,85.232,85.204,84.992,85.184,85.172,85.228,85.048,84.804,84.904,84.612,84.376,83.804,83.848,83.432,83.4,83.316,82.56,82.096,81.776,81.388,80.996,80.18
-0.6,-0.6,0.702008609752655,0.6830288799285889,0.6580047936153411,0.6466427899742127,0.6313939782142639,0.6134914854049682,0.6102528365516663,0.598378791885376,0.5855721086502075,0.5732815208148956,0.5618908358955383,0.5515187641143798,0.546704112071991,0.536732787399292,0.5266085265922547,0.5145559401130676,0.5110835736274719,0.5003934966468812,0.49443041169166563,0.49412633855819704,0.4839712824821472,0.4860386688327789,0.483191780796051,0.47321324249267577,0.4701108481955528,0.46611219785690305,0.4733761568069458,0.46960845165252685,0.46405776388168335,0.4684104202079773,0.4674841250705719,0.4704728964996338,0.4709934870147705,0.47028105564117434,0.48172640924453736,0.4913383515930176,0.4869323641967773,0.505519762172699,0.5121599847984314,0.519372507724762,0.5313618699264526,0.5630501016330719,0.5724524847221375,0.5887277577781678,0.6129670379257202,0.6317874549484253,0.6628925252532959,0.7006673296737671,0.7399863207244873,0.7746359299659729,0.8127694355487823,79.236,79.524,80.116,80.524,80.716,81.028,81.608,81.728,81.96,82.092,82.792,82.696,83.024,83.168,83.66,83.776,83.728,84.168,84.012,84.512,84.708,84.688,84.68,85.024,84.928,85.24,85.056,85.428,85.3,85.228,85.384,85.368,85.536,85.48,85.312,85.004,85.096,84.96,84.964,84.748,84.632,84.072,83.816,83.68,83.456,82.856,82.472,81.912,81.528,80.872,80.26
-0.56,-0.56,0.6927443451309204,0.6655307457733154,0.6490651399040223,0.636356295928955,0.6176714843082428,0.6057972334861755,0.5994276184463501,0.5742313655281067,0.5637604077911377,0.5519907849311828,0.5480679746723175,0.5374857794475555,0.52663590508461,0.5178335615730285,0.5116894181442261,0.5008963110542297,0.49227558835983276,0.48580428745269777,0.4861070335960388,0.48328849497795107,0.4764879609107971,0.4746747801017761,0.473813840007782,0.4622178203392029,0.4525069431972504,0.45978343935012816,0.45475214447021484,0.461239228477478,0.4528120107078552,0.45896274518013,0.45921861206054687,0.4629786615943909,0.4667834171295166,0.4641935800170898,0.46731856985092163,0.47534179586410524,0.490096045627594,0.4951604194641113,0.4984422008895874,0.5202855310726165,0.5337930580997468,0.54294547955513,0.5620054915618896,0.5799546931838989,0.6007330007362366,0.6284777083396912,0.6545926776885986,0.6937491766738891,0.7315227303695678,0.7696576237487793,0.8100645230865479,79.356,79.688,80.268,80.74,80.964,81.448,81.46,82.28,82.308,82.712,82.916,83.052,83.26,83.596,83.8,84.076,84.152,84.568,84.54,84.664,84.664,85.056,84.988,85.176,85.672,85.42,85.368,85.284,85.604,85.708,85.776,85.556,85.392,85.5,85.648,85.376,85.312,85.22,85.004,84.732,84.584,84.4,84.024,83.676,83.488,83.176,82.548,82.156,81.276,80.76,80.476
-0.52,-0.52,0.6664815724563599,0.6418923802375793,0.6377420877456665,0.618035996723175,0.6049127764511109,0.5948327379798889,0.5791939141654968,0.5709748858261109,0.5563929932880401,0.5463949039077759,0.5332566753196716,0.5280702209568023,0.5134984108257293,0.5095748310089111,0.5031903757476807,0.5000127496051788,0.4844219498443604,0.4809233854103088,0.4672903408908844,0.47184880359649656,0.46421030478477476,0.45656175443649294,0.45223571910858157,0.45171420038223264,0.45464303256988525,0.4484717761516571,0.4520304330348969,0.4472022539901733,0.4498822649383545,0.44684762940406797,0.45222899914741516,0.45056499089241026,0.4560245850372314,0.4610713498020172,0.46670551937580107,0.4716202312040329,0.4724236831188202,0.4878375513744354,0.4994619439315796,0.5130017000102997,0.5214270727539062,0.5403615766716003,0.56119744597435,0.578962193069458,0.5923242088127136,0.6285419059562684,0.6511713860034942,0.6831421691036225,0.7245571875,0.7585786192893982,0.8024786510276795,79.652,80.372,80.464,80.876,81.4,81.768,82.196,82.124,82.672,82.82,83.204,83.392,83.8,83.62,83.92,84.028,84.504,84.436,85.012,84.86,85.32,85.188,85.504,85.448,85.544,85.476,85.668,85.708,85.636,85.992,85.852,85.696,85.88,85.52,85.432,85.536,85.596,85.268,85.124,84.936,84.588,84.396,84.184,83.828,83.448,83.112,82.648,82.336,81.5,80.896,80.504
-0.48,-0.48,0.6511960211467743,0.639119019870758,0.6149541342544556,0.6054725205993652,0.5922149397850036,0.5808985075473786,0.5637133636856079,0.5589928343582153,0.5444151060295105,0.5389320702934265,0.5274270543861389,0.5208943180847168,0.5069885255527496,0.49580896337509156,0.4870429288482666,0.4820703484392166,0.4807885822677612,0.47509642162322996,0.465437225522995,0.460998237247467,0.4628098692703247,0.45206522550582884,0.45375020448684694,0.4540455996799469,0.4417033772182465,0.44210985359191896,0.44185539412498476,0.4415355232334137,0.43379986424446104,0.4381176424884796,0.44301095213890074,0.4463516095161438,0.4521900914478302,0.45560692901611327,0.4531901284122467,0.46423544563293456,0.46986714743614194,0.4856684086418152,0.4917818926811218,0.5072655569458008,0.5212732561683655,0.5338644751834869,0.5462942600250245,0.5628510872459411,0.5980528474807739,0.6235306294059754,0.6431955964851379,0.6774857793521881,0.7138022612762451,0.7657860827827454,0.8091605661773682,80.132,80.456,81.172,81.384,81.624,81.852,82.532,82.452,82.848,83.04,83.292,83.436,83.876,83.928,84.4,84.408,84.496,84.704,84.932,85.304,85.184,85.504,85.308,85.512,85.676,85.664,85.84,85.912,86.108,85.964,86.008,85.9,85.828,85.92,85.996,85.704,85.668,85.436,85.272,85.124,84.904,84.452,84.3,84.188,83.664,82.808,82.72,81.964,81.86,80.952,80.1
-0.43999999999999995,-0.43999999999999995,0.6367887234687806,0.6246120442199707,0.6150587586021423,0.591717903251648,0.5827794318580627,0.5756559650421142,0.5521057534980774,0.5492310862731934,0.5341149975967407,0.5243931318473816,0.5146220076847077,0.5039764357376099,0.5010541436386109,0.48402866166114805,0.47758954301834106,0.4747543239212036,0.4736822217178345,0.4636471752166748,0.4599099064064026,0.45178177850723267,0.4491568088722229,0.4418607060146332,0.4435104869651794,0.43289020520210264,0.4357089783287048,0.43050237936973573,0.43405769788742066,0.43059571077346803,0.4300699559020996,0.4325522009563446,0.4319562070083618,0.4384131926345825,0.43356278972625734,0.4438152626228333,0.4527262622833252,0.4555505706501007,0.46236459479808806,0.4695692068862915,0.4807920279693603,0.4977525359535217,0.5168959876823426,0.5291571206521988,0.5418287669181824,0.5617155946731568,0.5935743139648437,0.6147969305801392,0.6424977535629273,0.6767987978172302,0.7248872059440613,0.7570678460502624,0.8164522320365906,80.324,80.924,81.132,81.548,81.956,82.1,82.652,82.952,83.052,83.432,83.796,83.804,84.232,84.504,84.608,84.776,84.868,85.056,85.2,85.392,85.64,85.64,85.748,86.008,85.828,86.104,86.012,86.092,86.18,86.18,86.148,86.424,86.288,86.004,85.972,85.972,85.572,85.596,85.472,85.008,84.792,84.608,84.44,84.268,83.528,83.28,82.768,82.264,81.18,80.832,80.14
-0.4,-0.4,0.624878972415924,0.6103424798202515,0.5990217766952515,0.5839771454620362,0.5656899459075928,0.5524179993343353,0.5493510724639893,0.5365606888580322,0.5264983234977723,0.5146849172019958,0.5090550257205964,0.49434445753097533,0.4873427343940735,0.4802304188632965,0.4744844410228729,0.46494409721374513,0.4595016843795776,0.460915288105011,0.4467945564174652,0.44596804449081423,0.4382964485740662,0.43918199153900145,0.4375224203872681,0.42967562520504,0.423349084186554,0.4301483025360107,0.4268301472568512,0.42309970638275146,0.4242128706264496,0.4284267765045166,0.43054225897789,0.4290858406162262,0.4354449388790131,0.44184160720825194,0.4464683054733276,0.4487064164543152,0.4560594506072998,0.46549345463752745,0.4721454774475098,0.4927296156311035,0.5018925686073303,0.5233311391162873,0.5346098565673828,0.5579700947475433,0.5835682268428802,0.6109525476646424,0.6469648822021484,0.6793528131103516,0.7199204629516601,0.7620331471824646,0.814780442199707,80.652,81.18,81.448,81.612,82.32,82.62,82.56,83.056,83.232,83.412,84.036,84.428,84.484,84.508,84.712,84.752,84.964,85.236,85.428,85.664,85.656,85.796,85.856,85.924,86.284,86.328,86.152,86.328,86.504,86.168,86.256,86.388,86.264,86.376,86.016,86.132,85.808,85.608,85.632,85.416,85.248,85.012,84.716,83.976,83.844,83.184,82.68,82.296,81.468,80.84,80.164
-0.36,-0.36,0.6295094833469391,0.6013170870685577,0.5828002804374695,0.5752887877273559,0.5620962069511414,0.5485079602432251,0.5335274067687988,0.5275055748558044,0.5129981815338135,0.5042202932167054,0.4936086197662354,0.48875639570236207,0.478133603887558,0.4734529671859741,0.46490178783416747,0.4562960008239746,0.4550564754676819,0.45261862174987794,0.4447770345211029,0.4450183831214905,0.4346277649497986,0.42688137693405154,0.42574664249420163,0.4251255572938919,0.4213850933456421,0.4185229708099365,0.4232592628002167,0.416491290807724,0.4204293647766113,0.4242769354248047,0.42579740242004394,0.4238717504310608,0.4261292433261871,0.4288331908798218,0.43732916370391844,0.4399960066127777,0.46025302255630496,0.454229939289093,0.4731760106086731,0.4906266796875,0.49416439252853395,0.519576104888916,0.5343287656402588,0.563954066104889,0.5794436888504029,0.616820591430664,0.6492573672008515,0.681771863899231,0.7178875389385223,0.7681057034492492,0.8231511529541016,80.652,81.452,81.96,82.064,82.364,82.652,83.168,83.348,83.66,83.756,84.044,84.24,84.752,84.616,84.928,85.112,85.216,85.28,85.668,85.616,85.776,86.164,86.168,86.176,86.328,86.376,86.376,86.468,86.656,86.32,86.34,86.396,86.324,86.556,86.364,86.228,86.036,86.132,85.672,85.388,85.188,84.632,84.752,84.036,83.772,83.216,82.54,82.128,81.604,80.588,79.668
-0.31999999999999995,-0.31999999999999995,0.6108954634094238,0.5897730346298218,0.5814372604370117,0.5660926023674011,0.5508210166931152,0.5406140163612366,0.5302197838973999,0.5171068936061859,0.5013178955650329,0.5000742636108398,0.48612218479156494,0.48764655405044555,0.47681321166992185,0.4590028212356567,0.46080881388664247,0.4566906265830994,0.4489357288455963,0.44380708326339724,0.4371181166267395,0.4309731439304352,0.430140098361969,0.42372893980026244,0.4184762122058868,0.4142883360481262,0.4166276793861389,0.4165288950061798,0.4175125820350647,0.41107579832077024,0.4213740985965729,0.41292456077575684,0.4175370615768433,0.4146870532035828,0.4197481191444397,0.4293033549308777,0.4393057081127167,0.4472648780822754,0.44266685325622557,0.4576014935874939,0.47468254675865174,0.48834603816032407,0.49588825832366945,0.5104778032875061,0.5260490090560913,0.5523386085700989,0.5838802527809143,0.6164588311195374,0.6417606387710572,0.6846305391502381,0.724656501121521,0.7791746894454956,0.8141087519645691,80.916,81.596,81.872,82.252,82.572,83.072,83.036,83.7,84.032,83.976,84.36,84.32,84.732,85.164,85.176,85.384,85.644,85.584,85.512,86.084,85.852,86.212,86.268,86.456,86.36,86.576,86.292,86.704,86.44,86.704,86.692,86.724,86.512,86.54,86.196,86.188,86.292,86.02,85.448,85.256,85.388,84.912,84.796,84.248,83.556,83.12,82.452,81.992,81.18,80.556,79.656
-0.28,-0.28,0.5957812109375,0.5839418746566772,0.5715021730709076,0.553673506603241,0.5436060287094117,0.5315328823471069,0.5253348171138763,0.5077593653488159,0.5043890972900391,0.49031150257110595,0.47899086901664734,0.4756446916007996,0.4679412923812866,0.46353167496681213,0.45001941198349,0.4451519549942017,0.43952324486255645,0.4390218789100647,0.4338507186317444,0.4282287458229065,0.4194357404279709,0.4243221611404419,0.41338354623794554,0.4172507582473755,0.4086721347618103,0.4091321745300293,0.40942961599349975,0.4122983978080749,0.4123690725803375,0.4054915867090225,0.4176402620983124,0.4162558482933044,0.41947021549224855,0.42376307874679564,0.43355546174049375,0.4397641835594177,0.4468779390335083,0.45286310821533204,0.4716144263458252,0.4823846018218994,0.49659857101917265,0.5134929089546204,0.5408423725509643,0.5609145901489258,0.5903124290275574,0.6229078568840026,0.6517097486114501,0.6813240373420716,0.740436834602356,0.7889384497451782,0.8352973727798462,81.404,81.528,81.976,82.324,82.648,83.152,83.332,83.592,83.988,84.308,84.484,84.744,84.688,85.052,85.172,85.456,85.752,85.784,85.828,86.228,86.288,86.06,86.46,86.308,86.62,86.548,86.944,86.632,86.46,86.84,86.704,86.616,86.532,86.608,86.308,86.256,86.1,86.104,85.608,85.524,85.352,84.912,84.476,84.132,83.556,83.188,82.516,81.76,81.076,80.16,79.232
-0.24,-0.24,0.5955318391799926,0.5774469822692871,0.5538939155960083,0.5454433646965027,0.5441264526748657,0.5294395614814759,0.5158621754646301,0.5063974912834167,0.5004218817520142,0.4849816091632843,0.47376474073410035,0.4672215697288513,0.46098659870147707,0.4503707164669037,0.44849872409820557,0.44450203386306764,0.4395290992355347,0.43159186069488525,0.4205065098381042,0.41406101602554324,0.41513121779441836,0.41555630673408506,0.4115315431022644,0.4055891805076599,0.40750164865493776,0.41084324180603027,0.4057434066772461,0.40691920039176943,0.4090959018421173,0.41319413546562195,0.4100776096820831,0.40903050278663633,0.41883541769981386,0.41982818941116334,0.42601964179039004,0.43391922943115235,0.4460823172092438,0.4556769166946411,0.4649803096961975,0.48143364789009097,0.5004738488388062,0.5186441234970093,0.5385434519767761,0.5685466866016388,0.5837553225708008,0.6208373310470581,0.6473925608825684,0.7023270706176757,0.7393729274559021,0.8037675722885131,0.854075659866333,81.492,82.096,82.464,82.608,82.628,83.064,83.248,83.684,83.74,84.34,84.884,85.028,84.976,85.284,85.364,85.62,85.684,85.844,86.192,86.144,86.372,86.448,86.556,86.784,86.728,86.552,86.736,86.732,86.7,86.784,86.752,86.816,86.588,86.644,86.588,86.224,85.876,86.024,85.872,85.476,85.116,84.872,84.5,83.94,83.548,82.844,82.516,81.636,81.0,79.82,79.308
-0.19999999999999996,-0.19999999999999996,0.5886182232475281,0.5701884925270081,0.5546276239967346,0.5408474546909332,0.5371190295219421,0.5145517433547974,0.5098480395698547,0.5005290857505799,0.4891197615814209,0.4829029087638855,0.4690087662124634,0.46116706389427187,0.4525160935020447,0.445340147190094,0.4416663348007202,0.43800184175491336,0.4281563690471649,0.4226937296915054,0.41718832679748535,0.41653822975158694,0.41285711627960203,0.41345576208114626,0.4133955814552307,0.40698359970092773,0.4021112479305267,0.40496911909103395,0.40048354745864867,0.40281947078704833,0.404047518825531,0.40707955389022826,0.40670674386024475,0.4115342477989197,0.4109917180633545,0.41585776903152466,0.4224265108728409,0.4323221648311615,0.4450079360294342,0.45347838748931885,0.46398809876441954,0.4805419671821594,0.505414120645523,0.5221564786434174,0.5462183611106872,0.553524663066864,0.5941285242843628,0.6273874725151062,0.660243454170227,0.7114879175615311,0.7520784583663941,0.8088468782043458,0.8699293265724182,81.364,82.068,82.316,82.82,82.948,83.356,83.592,83.844,84.264,84.408,84.516,84.888,85.28,85.364,85.46,85.812,86.204,86.068,86.388,86.448,86.34,86.544,86.432,86.756,87.012,86.84,86.904,87.044,86.76,86.82,86.924,86.82,86.944,86.736,86.836,86.436,86.1,85.772,85.608,85.556,85.18,84.664,84.348,84.04,83.368,82.676,82.172,81.332,80.476,79.968,78.992
-0.16000000000000003,-0.16000000000000003,0.5758697175788879,0.5668819586372376,0.5415954815101623,0.537596185207367,0.5208617827033997,0.5199275941848754,0.5058011737442016,0.4935402801132202,0.4787127073764801,0.4751626040840149,0.4657113330936432,0.44943673413276675,0.44663827308654785,0.44551649459838866,0.43697337615966797,0.4338452080917358,0.427080103931427,0.4203730419540405,0.41463513917922973,0.41204027549743655,0.41338720458984374,0.408134836268425,0.40263234035491946,0.40147970235824587,0.4038124131011963,0.3991212655639648,0.3970948204898834,0.40109002751350403,0.40049763061523436,0.4050258727264404,0.40524967946052554,0.4096651650047302,0.4103368688106537,0.42197680429458617,0.42441950756073,0.4351445102310181,0.4428089872932434,0.46023448760032654,0.4680228244304657,0.484429524269104,0.501390701417923,0.5102341825962067,0.5459802176761627,0.5633914657783509,0.5997200735855103,0.6317889531326294,0.6699636250972748,0.7325802104854584,0.7673052677726746,0.8404706178855896,0.8986700290679932,81.608,82.16,82.82,83.012,83.308,83.312,83.732,84.248,84.508,84.464,84.704,85.356,85.376,85.328,85.808,85.664,85.924,86.196,86.452,86.432,86.268,86.564,86.748,86.692,86.636,86.764,87.04,86.964,87.136,86.812,86.94,86.668,86.672,86.572,86.376,86.376,86.176,85.776,85.92,85.408,85.012,84.852,84.3,83.996,83.4,82.82,82.0,80.844,80.36,79.096,78.216
-0.12,-0.12,0.5689042902565002,0.5526231884384155,0.5374825846147537,0.5315345783424378,0.5110572020912171,0.5060741351127624,0.49176217606067657,0.4821949347877502,0.4783334498596191,0.47083809960365297,0.45623099578857423,0.45805962453842164,0.4505385944080353,0.4423496593761444,0.4324896055316925,0.4257712653541565,0.41953697385787964,0.41870258060455323,0.41618112077713015,0.4105470232391357,0.40485556535720824,0.4037581991672516,0.40115741861343385,0.39753844228744506,0.39767852964401246,0.3965507106876373,0.3965609499835968,0.39642863312721255,0.40108409091472624,0.39985351710319517,0.4056753192329407,0.4022724627113342,0.406867999420166,0.4196318943023682,0.42241210646629335,0.4274773672103882,0.43859197689056395,0.447111364326477,0.4670800519371033,0.48755085985183716,0.5048557382106781,0.5200350827026368,0.5498256481647491,0.5799857793331146,0.6268052381134033,0.6469414055156708,0.6854334880828857,0.7372601889038086,0.805298708152771,0.860318518295288,0.9286722353744506,81.864,82.376,82.744,83.148,83.384,83.656,83.828,84.184,84.388,84.744,85.144,85.232,85.572,85.464,85.696,85.98,85.976,86.192,86.396,86.412,86.64,86.596,86.872,86.932,86.768,86.92,86.98,86.856,86.86,87.056,86.84,87.128,87.004,86.532,86.476,86.756,86.228,85.928,85.632,85.292,84.868,84.664,83.968,83.628,82.808,82.208,81.528,80.9,79.692,78.968,77.54
-0.07999999999999996,-0.07999999999999996,0.5608369714927673,0.5481981832027435,0.541242457151413,0.5202886193847657,0.5074704589271546,0.5054241842746735,0.49278591068267824,0.4830911439800262,0.4679329820537567,0.4633844749259949,0.46069082162857056,0.45022092045783996,0.44700701830863954,0.43198349584579465,0.4361610283660889,0.423136955704689,0.4145653638935089,0.4149517626476288,0.4075062091445923,0.4021318207359314,0.3993405861949921,0.40283795372247694,0.39616468509674074,0.39770172209739685,0.39394849004745486,0.3970336043548584,0.3973272807502747,0.3910914533424377,0.39509608459472656,0.3996637113857269,0.40411984783172605,0.3989509833717346,0.410031735162735,0.41895234701156614,0.42341085443496707,0.4351562115764618,0.44638216653823853,0.4506885913848877,0.4712920078754425,0.4825151662731171,0.5054855122470856,0.5272670449066162,0.5508598682785034,0.589523950843811,0.6346615937232971,0.655449711933136,0.6923270882415772,0.7512694570922852,0.8164297723770142,0.8823521303558349,0.9661711297416687,82.04,82.368,82.596,83.136,83.54,83.504,83.792,84.332,84.716,84.912,84.88,85.228,85.396,85.768,85.524,85.984,86.192,86.252,86.448,86.804,86.872,86.76,86.888,86.928,86.944,86.908,87.032,87.072,86.948,87.024,86.916,87.048,86.8,86.728,86.38,86.468,86.128,85.884,85.584,85.512,85.092,84.416,84.096,83.5,82.548,82.228,81.544,80.472,79.528,78.296,77.372
-0.040000000000000036,-0.040000000000000036,0.559118982963562,0.5437524744415283,0.5376865608406067,0.5160765470504761,0.5106239966392517,0.4990973962688446,0.49365286606788633,0.4800640259838104,0.4677677392196655,0.4659989786148071,0.4525312859535217,0.4449010092449188,0.43891340065956114,0.43533975885391235,0.42658418951034544,0.42365920320510864,0.41738308672904967,0.41605310395240785,0.40856066326141355,0.40608111162185667,0.40308115513801573,0.3970221596431732,0.39782079137802123,0.3952768966388702,0.3959976811981201,0.39160334257125856,0.3897410666847229,0.39058860047340394,0.39816837705612185,0.40234393258094786,0.4017347100925446,0.40915116371154786,0.4096426874542236,0.41740800624847413,0.424531277217865,0.43366461824417113,0.4402263026714325,0.45798756207942964,0.4714827639484406,0.4891951955604553,0.5104232442188263,0.5329683533477784,0.5626702226543426,0.598941170463562,0.6243645205116272,0.6673035694694519,0.7233124778366089,0.7704562772369384,0.8313479357910156,0.9149088089370727,0.9957681768798828,82.28,82.616,82.568,83.268,83.336,83.676,84.204,84.332,84.608,84.832,85.356,85.272,85.468,85.552,85.752,86.208,86.144,86.408,86.416,86.416,86.744,86.692,86.928,87.044,86.792,87.14,86.988,87.22,87.116,86.956,86.936,86.952,86.92,86.736,86.56,86.356,86.156,85.812,85.532,85.1,84.772,84.472,83.844,82.772,82.692,81.904,80.888,79.964,79.048,77.764,76.536
0.0,0.0,0.5600390305137635,0.5411191573905945,0.5300666163825989,0.5163803892803193,0.5091093827819824,0.4970156772422791,0.4876293672943115,0.4763970657730103,0.46712874013900757,0.4605963375377655,0.4561259381389618,0.44718706641197203,0.4357358571624756,0.43292271295547485,0.4261101581764221,0.41409665791511535,0.41974540342330935,0.4086020814037323,0.4109750550842285,0.40448103536605834,0.4030098953056335,0.39804734870910646,0.39969271662712097,0.39258373851776124,0.3947464348506928,0.39036347096920015,0.3913177073574066,0.39410364664077757,0.39237722593307495,0.39636922630310056,0.40207753449440004,0.4096281329154968,0.4157880052757263,0.4164257828712463,0.42452011028289793,0.43459150540351865,0.4421565662479401,0.4581255162525177,0.47796276832580564,0.49386375623703005,0.5184308331298828,0.5376769777107239,0.5696861115264893,0.5959252723026276,0.6382409092330933,0.6910482684040069,0.7419561076927185,0.7945425489616394,0.8650941314506531,0.9639098188591003,1.04726627368927,82.12,83.016,82.872,83.292,83.36,84.024,84.108,84.428,84.68,84.884,84.856,85.32,85.468,85.632,85.972,86.336,86.088,86.604,86.372,86.588,86.492,86.672,86.832,87.016,86.908,87.076,87.136,87.216,87.276,86.94,86.796,86.84,86.564,86.644,86.628,86.072,86.156,85.988,85.412,85.092,84.724,84.14,83.572,83.064,82.34,81.348,80.692,79.396,78.372,76.664,75.532
0.040000000000000036,0.040000000000000036,0.553371522102356,0.5397768457221985,0.5260173573684692,0.5130106648826599,0.5049409187698364,0.49556375688552856,0.4846416635894775,0.4799412483406067,0.46677340379714966,0.45679705662727355,0.45046118970870974,0.4456701300144196,0.4372836023902893,0.4350199708890915,0.4258191476821899,0.41928082822799684,0.41552598190307616,0.412254982585907,0.40103154623031617,0.3999146174812317,0.39872075682640074,0.3964250975418091,0.3917967216205597,0.3972049621677399,0.39305839817047117,0.39114556282043456,0.39051192007064817,0.39383220752716064,0.3974521435546875,0.3956058913230896,0.39797749927520754,0.40930669514656065,0.4100082721233368,0.4220284459543228,0.42773102311134337,0.4310074634408951,0.45125839049339295,0.4673445656633377,0.48229962451934816,0.5041745710277558,0.5190097887611389,0.5427304946899414,0.5853107736635208,0.6244569942474365,0.6639410434818268,0.707966078824997,0.7617676491737366,0.8252097362136841,0.9097233652114868,0.9940388091659546,1.10042310546875,82.336,82.484,82.964,83.196,83.648,83.9,84.136,84.112,84.572,84.784,85.084,85.16,85.376,85.648,85.816,86.196,86.264,86.188,86.648,86.696,86.716,86.668,87.008,86.76,87.016,87.26,86.94,87.088,86.98,87.056,86.996,86.944,86.932,86.536,86.316,86.38,85.684,85.544,85.228,84.864,84.604,83.976,83.172,82.352,81.744,80.908,80.164,78.984,77.816,76.104,74.904
0.08000000000000007,0.08000000000000007,0.5509344312000275,0.5339551841068267,0.5254610843658447,0.5171753733444214,0.49575164015769957,0.49342653453826907,0.47953255388259886,0.47347625222206113,0.4719343914985657,0.4605535391616821,0.44792831506729125,0.4387628110408783,0.438548559627533,0.4321282602310181,0.42856860012054443,0.4216191512584686,0.41906170684814453,0.4124673783493042,0.40436297147750855,0.40193430710792544,0.39548331976890566,0.3945231765937805,0.3931432501220703,0.3934360947704315,0.39128897077560426,0.3891188067007065,0.3902256303024292,0.39832514031410216,0.39349696126937866,0.39126919841766356,0.3987197490978241,0.40947862470626833,0.4132774568939209,0.4194507667160034,0.42797524226665495,0.44046561212539675,0.4572711204910278,0.46731665145874024,0.4940488604164123,0.5084766724777222,0.5316219706916809,0.5604767979049683,0.6047901072311401,0.6314316244316102,0.6746715537643433,0.7269993914031982,0.7933743407821655,0.8491699315071106,0.9463379034423828,1.0319620434951782,1.1214895963668823,82.092,82.748,82.94,83.14,83.748,83.892,84.172,84.3,84.46,84.98,85.184,85.468,85.416,85.732,85.772,86.14,86.184,86.248,86.644,86.624,87.036,86.748,86.696,87.016,86.944,87.1,87.108,87.1,86.828,87.176,87.18,86.82,86.5,86.52,86.364,86.34,85.684,85.488,84.88,84.6,84.048,83.456,82.86,82.264,81.356,80.3,79.18,78.38,76.96,75.512,74.024
0.1200000000000001,0.1200000000000001,0.55008703332901,0.5390399923896789,0.5240445082092285,0.5093332184505462,0.49876410638809204,0.49041901638031005,0.4803612446975708,0.466399515209198,0.465061371421814,0.45757338764190675,0.44812094876289366,0.44467288776397706,0.43387092638015745,0.43022566244125365,0.42206284030914304,0.42249834478378295,0.40941980232238767,0.4105197428131104,0.40871399310588835,0.4045444332790375,0.4027164316558838,0.4006936847782135,0.3925184384918213,0.39595891965866087,0.39243094943523404,0.39690345091342927,0.39571174068450926,0.3889203763771057,0.3981894076681137,0.39650008403778075,0.4069362984466553,0.40681106157302854,0.4118856795501709,0.4272512360954285,0.4365329829359055,0.4438289493751526,0.4610328558731079,0.47731242938041685,0.49375929822921755,0.5211477507400513,0.5426999259567261,0.5770303386974335,0.6174949960899353,0.6482785704040528,0.694056364402771,0.7479941338348388,0.8083790578079224,0.9004730763816834,0.9860287477111817,1.079733872680664,1.1956926770401002,82.432,82.496,82.864,83.192,83.436,83.708,84.168,84.708,84.632,84.888,85.16,85.172,85.672,85.724,85.976,86.028,86.308,86.272,86.524,86.568,86.684,86.744,86.972,86.896,87.104,86.856,87.04,87.168,86.964,86.984,86.744,86.596,86.62,86.468,86.056,85.928,85.58,85.416,84.708,84.404,84.0,83.516,82.52,82.008,80.976,80.092,79.016,77.436,76.52,74.7,73.104
0.15999999999999992,0.15999999999999992,0.5391563698196411,0.5355822020816803,0.5226167252349854,0.5104770234680176,0.49943810262680055,0.48677309213638303,0.4839920429801941,0.4758505357646942,0.4654830084896088,0.45720638576984407,0.4535022938966751,0.4480260416316986,0.4382547931289673,0.43171686144828797,0.4267392234802246,0.41848639357566836,0.4184766406583786,0.4137902499580383,0.39994389965057375,0.4087844850254059,0.39886669447898865,0.4015694917869568,0.39723382999420165,0.39857532762527464,0.3943019253730774,0.3968111798095703,0.3990569651031494,0.39827789383888246,0.401504568977356,0.4043897809410095,0.398939989528656,0.4152163100039959,0.42129288511276247,0.42866372648239137,0.43225831560134886,0.45584765295028684,0.46193988567352295,0.48083256616592407,0.5043909344291687,0.525693766670227,0.5468462646579743,0.5890106725311279,0.6254235373497009,0.671006231842041,0.7239682464981079,0.7915485237312316,0.8544921688461303,0.9387666184234619,1.0334005629730225,1.1308758664321898,1.2757450774383545,82.5,82.392,83.092,83.272,83.768,84.044,84.012,84.436,84.76,84.96,85.204,85.108,85.484,85.684,85.952,86.016,86.08,86.312,86.652,86.628,86.716,86.728,86.644,86.952,86.896,86.896,86.948,86.848,87.008,86.592,87.008,86.468,86.388,86.236,86.252,85.748,85.528,85.292,84.596,84.028,83.672,82.872,82.276,81.416,80.516,79.204,78.124,76.836,75.348,74.012,72.112
0.19999999999999996,0.19999999999999996,0.540355899515152,0.5362145029067993,0.5215001120185853,0.5052033281326294,0.499261809797287,0.4931198915863037,0.4823821190261841,0.4780918436050415,0.46991793466567994,0.460703212223053,0.4499079528141022,0.44740658095359803,0.4370937531852722,0.43176486389160157,0.4304978409576416,0.4248825949287415,0.4153009043502808,0.4149993533039093,0.40779801082611083,0.3995574374008179,0.4007313382434845,0.40317834621429444,0.3960484974193573,0.3958359508275986,0.3904619911956787,0.3952734571838379,0.3983760492134094,0.40138927894592286,0.40103022066116334,0.40585336889266965,0.41663463411331175,0.41956911953926085,0.4225687405872345,0.43502566960334776,0.4484293102550507,0.4605272057723999,0.47465387243270873,0.5000602167701721,0.5154800939941406,0.5371454504203796,0.5716185154819489,0.5996833504581451,0.6415607755470276,0.6963536366462707,0.7484622056388855,0.8097443957138062,0.8945640928268432,0.9787917393016815,1.08072139585495,1.190975438041687,1.3250639395523072,82.432,82.524,82.896,83.416,83.708,83.88,84.252,84.336,84.528,84.628,85.228,85.188,85.56,85.62,85.564,85.792,86.14,86.348,86.316,86.648,86.688,86.512,86.956,86.732,87.056,86.884,86.652,86.792,86.752,86.572,86.564,86.18,86.396,86.084,85.848,85.452,85.168,84.712,84.168,84.072,83.224,82.756,81.66,80.716,80.08,79.064,77.48,76.276,74.848,72.92,71.1
0.24,0.24,0.5475435628795624,0.5269259484481812,0.5181214114761352,0.5135880997657776,0.49575784265518186,0.4927885533952713,0.48024326146125795,0.4741145599555969,0.4702435622787476,0.45877752710342407,0.45529420204639437,0.44585689692497255,0.4350340200519562,0.4301639511108398,0.4266990832185745,0.4269874356651306,0.4177432446575165,0.4132096450042725,0.4122768755054474,0.4063103071975708,0.4031438435840607,0.399367265625,0.4030742214202881,0.4056724622154236,0.40288425256729127,0.39907787358283997,0.3947719244360924,0.4041531363964081,0.4055705679321289,0.41239513288497925,0.4145998685693741,0.4249391216278076,0.4289148243522644,0.44417982215881346,0.45662056142807006,0.46981592171669007,0.48239632475852967,0.5037062985992432,0.5287790424060822,0.5509387368774414,0.5859972243118287,0.6230365533638,0.6686622197532653,0.7215875470542907,0.7832341660308838,0.8475985926818848,0.9362276535797119,1.0276418635940552,1.126951902809143,1.2611654134368897,1.4121023322296142,82.044,82.492,82.948,83.14,83.504,83.94,84.088,84.28,84.532,84.984,85.012,85.524,85.652,85.6,85.812,85.792,86.228,86.276,86.18,86.488,86.544,86.624,86.764,86.496,86.692,86.76,86.9,86.684,86.616,86.448,86.46,86.188,86.032,85.836,85.36,85.172,85.044,84.552,83.94,83.592,82.704,82.004,81.2,80.312,78.992,78.088,76.608,75.312,73.768,71.528,70.044
0.28,0.28,0.5468916806888581,0.5305266144752503,0.5242957169723511,0.5127122958564758,0.5023660270118714,0.4989052365112305,0.48158074911117554,0.4787581256771088,0.46745875242233276,0.45962597909927366,0.45755982506752013,0.4445276783466339,0.4357328493976593,0.4335685968399048,0.43069751810073853,0.4239322655296326,0.42262411689281465,0.41691631517410277,0.41454257334709166,0.4094624165534973,0.40704292424201965,0.4037990104150772,0.39987445829391477,0.4020446688461304,0.3985795555496216,0.4031526526737213,0.4025176465797424,0.4071048302125931,0.4090225007867813,0.4201208313560486,0.421381460981369,0.42498230867385867,0.4308279055595398,0.4425490617418289,0.4636357686805725,0.474820715341568,0.4924208951950073,0.5086017233276368,0.5380664190483093,0.5699233396148682,0.6047930508041381,0.6346424850463868,0.6858582419586181,0.749680824508667,0.8006671293640136,0.8860718553161621,0.9764685856819153,1.078298745765686,1.1986529303359985,1.3429837941741944,1.4910718475341798,82.132,82.628,82.896,82.932,83.644,83.588,84.052,84.216,84.432,84.804,84.928,85.248,85.188,85.612,85.492,85.828,85.956,86.116,86.292,86.452,86.384,86.64,86.496,86.544,86.896,86.844,86.56,86.484,86.44,86.424,86.34,86.084,85.972,85.96,85.236,85.192,84.612,84.44,83.788,82.92,82.448,81.892,80.84,79.576,78.892,77.108,75.912,74.264,72.636,70.516,68.576
0.32000000000000006,0.32000000000000006,0.542697614068985,0.5342481805038453,0.5214038874530792,0.5171784692668915,0.5038631866168976,0.4992182158279419,0.4900945466709137,0.4739043705940247,0.47096799590110777,0.45996517015457156,0.4557057179260254,0.447396374912262,0.4437458402061462,0.4373305426979065,0.4336397259712219,0.429700844039917,0.42489335341453555,0.4189414435195923,0.41457819902420046,0.4100374302482605,0.40867490363121034,0.4096400523853302,0.40743018292427063,0.4078453250312805,0.4102211992406845,0.40819759706020353,0.40896951009750365,0.4129021201133728,0.41412815492630006,0.4233744584465027,0.42424034389972687,0.4381814636135101,0.44234687026023867,0.4558537960243225,0.4715880467414856,0.4826061806297302,0.5086003158760071,0.5274449886894226,0.550017269191742,0.5900910261917114,0.611850945148468,0.6610574283981323,0.7142827550888061,0.7725344388961792,0.8472042847633362,0.9311976071166992,1.0230163153076173,1.1343600707244874,1.263980911064148,1.3975204556655885,1.5773126930236816,82.172,82.596,83.052,83.14,83.388,83.664,83.832,84.284,84.368,84.816,84.896,85.296,85.388,85.584,85.492,85.564,85.824,85.968,86.3,86.232,86.416,86.412,86.32,86.328,86.496,86.3,86.768,86.252,86.364,86.048,86.176,85.816,85.76,85.384,85.016,84.9,84.168,83.932,83.508,82.28,81.9,81.264,80.18,79.28,77.648,76.376,74.864,73.256,71.672,69.664,67.744
0.3600000000000001,0.3600000000000001,0.5454566824531555,0.5348417194747925,0.5279574281120301,0.5138974514579773,0.5100711505126954,0.5028871053886413,0.4887425741958618,0.4811205091667175,0.4781477562713623,0.46580803071975707,0.46318966739654543,0.45049009033203125,0.4481108749103546,0.4434127421760559,0.435834748544693,0.43192634663581847,0.4248343914413452,0.42405086831092836,0.42030422639369963,0.4123062053108215,0.40955859250068666,0.41354860686302186,0.40716454668045043,0.40932438127040865,0.41304153144836425,0.4128341029167175,0.4138862774562836,0.41861298748970033,0.42062191781044006,0.41928114984512327,0.43343213357925414,0.436586168088913,0.45188281873226166,0.46631364318847657,0.4802219932174683,0.4899803485298157,0.5088005411529541,0.5400820188140869,0.5722014696502685,0.6046267015361786,0.6334108239078522,0.6820404806518555,0.7384133282279969,0.8078093460083008,0.8770005279254913,0.9609611312675476,1.0780817689132691,1.1914107135009766,1.3316367489814758,1.5007383158874512,1.6759425481414796,82.12,82.752,82.64,83.204,83.204,83.288,83.72,83.972,84.268,84.696,84.58,85.088,85.208,85.288,85.628,85.552,85.656,85.876,85.928,86.124,86.24,86.176,86.544,86.332,86.192,86.312,86.464,86.232,86.124,86.284,86.104,85.852,85.568,85.056,84.772,84.532,84.076,83.592,82.712,82.14,81.348,80.8,79.688,78.424,77.208,75.748,74.04,72.272,70.424,68.516,66.14
0.40000000000000013,0.40000000000000013,0.5514867269802094,0.5382527251148224,0.5293983735942841,0.5196981736087799,0.5116801459407806,0.5028062462997437,0.49442896728515623,0.4815266172027588,0.47538384536743167,0.47377633906841277,0.46413985279083253,0.4534186524963379,0.45317692701339723,0.4433427677154541,0.4402496361351013,0.42865771659851076,0.43365149410247805,0.4277941913795471,0.4210292538833618,0.42502419968605043,0.41792845752239227,0.41142227199554443,0.4176325101900101,0.41222266344070435,0.4160106475639343,0.41540100576400757,0.4193908464622498,0.42569755895614625,0.4307660845375061,0.4361178031826019,0.4441480993461609,0.45108853940963745,0.4610344084262848,0.46937189014434816,0.495047636013031,0.5082989488601685,0.5244514185428619,0.5530634600543975,0.5886007185840607,0.6192831506538391,0.6733501746368408,0.7117428489112854,0.7732359246063233,0.8390210745239258,0.918748690032959,1.0137210160064698,1.1321853554153443,1.2504497176361085,1.4038181810760497,1.585911303024292,1.7658878499221802,81.884,82.268,82.78,82.74,83.004,83.268,83.684,84.0,84.272,84.112,84.488,84.776,84.824,85.112,85.28,85.604,85.556,85.708,85.96,85.944,86.032,86.132,86.06,86.316,86.108,86.212,85.988,86.26,86.008,85.744,85.656,85.26,85.204,84.88,84.508,83.976,83.904,83.264,82.428,81.852,80.884,80.208,78.832,77.856,76.3,74.712,73.02,71.444,69.328,67.044,64.988
0.43999999999999995,0.43999999999999995,0.5543756149482727,0.5381137729644775,0.5334674355697632,0.5225095869350433,0.5120448880958557,0.5045750209999085,0.4970814723110199,0.48921251489639284,0.4824267880010605,0.4718833468532562,0.46646095870018006,0.46011668603897093,0.45471248453140256,0.4463099856567383,0.44534024900436403,0.44028254976272585,0.4351908258533478,0.43216733640670774,0.42891527168273924,0.42252601741790774,0.4237538107872009,0.41953451375961304,0.4219730243730545,0.4197439953994751,0.4224102832221985,0.42302984495162965,0.4239423204421997,0.4305523630428314,0.43004531267166135,0.4406430406761169,0.4509819558429718,0.4608853366374969,0.4673103019332886,0.4854317405700684,0.503741668586731,0.519917175064087,0.5420125793266296,0.5719230033779145,0.6091943299674988,0.6381364743614196,0.6899998957633973,0.7300507870864869,0.8043195619964599,0.882577286567688,0.9691435663986206,1.0622152738571167,1.1829326485824585,1.3278453427124024,1.485812751235962,1.6769784824752807,1.8566850381851197,81.624,82.4,82.412,82.704,83.008,83.376,83.46,83.88,83.848,84.396,84.608,84.752,84.724,85.072,85.108,85.36,85.548,85.608,85.796,86.172,85.852,86.008,85.844,86.088,85.924,85.932,85.84,85.788,86.068,85.708,85.32,85.016,84.752,84.464,84.108,83.724,83.348,82.42,81.712,81.38,80.336,79.38,78.252,76.992,75.488,73.78,72.416,70.304,67.976,65.432,63.96
0.48,0.48,0.5561897603797913,0.5463451362037659,0.5388723912429809,0.5226518661117554,0.5166325866889954,0.5097626441669464,0.4979985573196411,0.4934832938289642,0.4871212174272537,0.4791898874092102,0.4737241843700409,0.46326036308288576,0.46126672611236574,0.4539505309009552,0.44806420163154603,0.4431802746391296,0.44133187193870543,0.4394549015522003,0.43767816457748415,0.4339233000564575,0.42612126049995425,0.4272395422744751,0.42838603187561036,0.4284809129714966,0.4307210170078278,0.42823187515258787,0.4333976794910431,0.4407921481990814,0.44816129207611083,0.4482608659267426,0.4563950492477417,0.4725176808357239,0.4864127154159546,0.49429693041801454,0.5100794035434723,0.5291341758823395,0.5643266583251954,0.595809992313385,0.6295304541397094,0.6657520055723191,0.7216311928367615,0.7731043275070191,0.8364894392967224,0.9233581966590881,1.0198055311584473,1.1238385105514526,1.2457163277053833,1.4023871720504761,1.5598848915100099,1.7573045654296875,1.9717586836242675,81.688,82.156,82.476,82.648,82.948,83.112,83.34,83.748,83.704,84.164,84.276,84.532,84.696,84.984,85.056,84.996,85.456,85.256,85.264,85.516,85.64,85.68,85.772,85.912,85.956,85.704,85.844,85.644,85.424,85.48,85.0,84.668,84.68,84.352,84.048,83.416,82.744,82.164,81.404,80.612,79.484,78.716,77.336,76.02,74.344,72.82,71.232,68.996,66.896,64.888,62.572
0.52,0.52,0.5618398064041138,0.5455152393627166,0.5400449851417541,0.5349168900489807,0.5225990549087525,0.5096752616882324,0.5114708234024048,0.49513109396934507,0.48466119590759277,0.4798943709182739,0.4798953943443298,0.47423596921920774,0.4618057918071747,0.4562220074081421,0.45345693798065184,0.4481666114425659,0.4425850652503967,0.4396194764328003,0.43620360466003416,0.4405067967605591,0.4360139073371887,0.4353033287239075,0.4341740994644165,0.42960201172828677,0.44052736963272093,0.43927423376083374,0.4414671184682846,0.44247106154441834,0.4541430490016937,0.4640888111400604,0.4666514915847778,0.4814785425186157,0.49131486313819883,0.5123518074083329,0.5263358182954788,0.5495007586669922,0.5799600057411194,0.6092354245948791,0.6444733301734924,0.6908404114151001,0.738953260974884,0.8089770185279846,0.86629553981781,0.959198469581604,1.06079174823761,1.1709748348236084,1.3068528203582763,1.4799531589126587,1.648767709350586,1.8633998109817504,2.0803579275131225,81.772,82.024,82.312,82.396,82.832,82.968,83.128,83.608,83.852,83.884,84.18,84.192,84.628,84.796,84.88,85.168,85.104,85.128,85.424,85.308,85.308,85.316,85.508,85.716,85.436,85.488,85.26,85.436,85.12,85.016,84.764,84.488,84.424,83.752,83.528,83.168,82.304,81.588,80.936,80.24,79.244,77.884,76.6,75.432,73.748,71.86,70.156,67.716,65.776,63.264,61.16
0.56,0.56,0.5665200862979889,0.5565689211845398,0.5461897938728333,0.538177566165924,0.527956457901001,0.5150046977043152,0.5110098212051392,0.5070655694770813,0.49703681581497194,0.4833393888282776,0.48357875570297243,0.4797768903160095,0.4707594197654724,0.46528571144104003,0.4579233839225769,0.45070418159484865,0.4535230219841003,0.4515850119590759,0.44885401304244993,0.44473249364852907,0.4441759562110901,0.44463789440155027,0.44214640434265134,0.44307434399604795,0.445116397228241,0.44492379158973694,0.4512167723464966,0.45575881565093995,0.46361272127151487,0.470696138010025,0.47754671642303465,0.4881834198570251,0.5056511401844025,0.5252294876766205,0.5409923673963547,0.5701684228515626,0.5949821878623962,0.6211856470108033,0.6762388523483276,0.726881583328247,0.7781944591140747,0.8421672629928589,0.9196467486190796,1.0130691987609863,1.1191646305847167,1.238505912437439,1.3950655936431884,1.5397967523193359,1.7391976764678956,1.9472961470794679,2.211352161483765,81.376,81.58,82.192,82.276,82.552,82.94,83.096,83.192,83.388,83.936,83.86,83.952,84.324,84.64,84.592,84.932,84.868,85.044,84.996,85.176,85.248,85.34,85.168,85.488,85.216,85.54,85.14,85.172,84.788,84.8,84.5,84.328,83.916,83.54,83.14,82.716,82.096,81.46,80.296,79.3,78.368,77.12,75.812,74.268,72.748,71.288,68.848,66.956,64.848,62.548,59.796
0.6000000000000001,0.6000000000000001,0.5743886218261719,0.5579618399810791,0.5520585467720032,0.5408745997524261,0.5340032152366638,0.5284136718368531,0.5209885626792907,0.5092073272705078,0.4992552314186096,0.4966832262802124,0.49474447237968444,0.48477429899215696,0.47673553741455077,0.47371315340042114,0.4672746450614929,0.46182890829086304,0.45534393085956576,0.45724950290679933,0.45156328035354615,0.4554200830554962,0.45058861501455305,0.44599419351577757,0.4492443777275085,0.4512694997501373,0.45082447750091553,0.454549425239563,0.4595341166114807,0.46778612057685853,0.468278674325943,0.48487366695404055,0.4914762075614929,0.5066053712844849,0.526821629486084,0.5327992496681213,0.5655838582801819,0.586335988111496,0.6136210188102722,0.6581886584568024,0.696813254699707,0.751613365650177,0.8022934414100646,0.8839108697509765,0.9562958743286133,1.0547017533874512,1.175766967048645,1.310705645122528,1.4587140783309938,1.638118176727295,1.828318101196289,2.0602739720153807,2.3128986842346193,81.004,81.508,81.856,82.056,82.64,82.5,82.612,83.16,83.42,83.348,83.592,83.848,84.284,84.3,84.508,84.564,84.692,84.78,84.792,84.796,84.776,85.084,85.132,84.88,85.104,85.0,85.128,84.488,84.616,84.284,84.128,83.78,83.556,83.288,82.54,81.96,81.464,80.3,80.016,78.756,77.848,76.272,74.98,73.364,71.856,69.664,67.62,65.684,63.256,61.276,58.732
0.6400000000000001,0.6400000000000001,0.5765052288436889,0.568553343448639,0.5600173096466065,0.5469095033073426,0.5380897342967987,0.5326449082183838,0.522544808883667,0.5149189783191681,0.5103819553947448,0.5037965237045288,0.4980913636875153,0.4856439333534241,0.4842570555973053,0.48151888602256776,0.4760262291431427,0.46824514575958254,0.4691913215065002,0.46038098202705385,0.4597220833969116,0.4563200835418701,0.45678594717025756,0.45615108043670655,0.4534957003688812,0.4575395485305786,0.45804217977523803,0.4653067952919006,0.4649715757417679,0.47665893253326413,0.4802599318909645,0.4974201952457428,0.509653844165802,0.5227168824577332,0.5408800927734375,0.5638527984905243,0.5747162002754211,0.6096267154502869,0.6440156689548493,0.6812743851280212,0.7263243482398987,0.7873540702438354,0.8451415713882446,0.9293563301467895,1.010613741130829,1.104856174659729,1.2186768476867675,1.381089910774231,1.5425108876419067,1.7182833280944825,1.9250167966461182,2.175085740814209,2.4395789937973023,81.176,81.08,81.66,81.992,82.208,82.36,82.632,83.0,83.028,83.092,83.464,83.872,83.836,83.864,83.956,84.232,84.08,84.408,84.588,84.748,84.836,84.636,84.92,84.736,84.796,84.592,84.548,84.448,84.424,83.992,83.552,83.324,82.9,82.56,82.168,81.44,80.6,79.864,79.072,77.724,76.748,75.296,74.264,72.396,70.56,68.828,66.444,64.304,62.216,59.712,57.344
0.6799999999999999,0.6799999999999999,0.5845781427192688,0.570276266670227,0.5610648501586915,0.5544965537643433,0.5434455336380005,0.5374942341995239,0.5322080943727493,0.518733337020874,0.5166237715148926,0.5082529997444153,0.5002434059333801,0.48956479036331174,0.493486897277832,0.48599561038970945,0.48125181461334227,0.47864442061424256,0.4744631183242798,0.4701891724777222,0.4690423187446594,0.4677553853034973,0.46691886021614076,0.4690438615226746,0.4680367591953278,0.46822561794281004,0.46769349986076353,0.4760654495811462,0.48223167140960693,0.4871749478149414,0.4989549596405029,0.5082365064048767,0.5210933455467224,0.537401493320465,0.5558595431137084,0.5799043660354615,0.6053915902137756,0.6331214384841919,0.6651586965179443,0.7086684414863587,0.7519738382339477,0.814546775817871,0.8842140378570557,0.9688902717018127,1.075522648124695,1.1716576432609558,1.3006717526245117,1.443743696899414,1.6346822771072387,1.8061148751831055,2.0268324969482423,2.298398302001953,2.570940454559326,80.904,81.24,81.608,81.516,81.868,82.232,82.26,82.676,82.848,83.26,83.336,83.62,83.64,83.832,83.948,84.02,84.028,84.26,84.268,84.392,84.4,84.096,84.332,84.388,84.504,84.372,83.872,83.992,83.624,83.572,83.332,83.072,82.296,81.996,81.632,80.816,80.296,79.336,78.452,77.428,75.924,74.38,72.948,71.464,69.228,67.464,65.296,63.328,60.956,58.276,56.044
0.72,0.72,0.5909821310901642,0.5814252898025513,0.5693579119968414,0.5643555104827881,0.5528629715061187,0.543731433544159,0.5334398580932617,0.5289556977844239,0.5253710226345062,0.5176859421539307,0.5092464790534973,0.5049372379112244,0.499455786485672,0.48967798974990845,0.4936430712032318,0.4840681774711609,0.47682383516311644,0.48008437374114993,0.4777621540641785,0.47793726592063906,0.471314105424881,0.4748921805000305,0.47797131717681884,0.4835452540016174,0.4825063202857971,0.4825537333679199,0.4946366185569763,0.498240017414093,0.5153661692237854,0.5293681195449829,0.5364080453300476,0.5479441143989563,0.5789098149299622,0.6037466197776794,0.6301609094619751,0.6563550821495057,0.6964281611061096,0.7460223788833619,0.7916544806671143,0.8571365744972229,0.9270438884353638,1.011271505355835,1.1193249504470826,1.2367144059371948,1.3730942792892455,1.527154217529297,1.711994482460022,1.9312193012237548,2.152739519805908,2.429779236831665,2.695290610122681,80.368,80.792,81.152,81.324,81.572,82.164,82.152,82.372,82.548,82.716,83.024,83.428,83.412,83.664,83.608,83.836,84.028,84.128,83.972,84.144,84.112,84.308,84.14,83.896,84.024,84.068,83.54,83.812,83.592,83.0,82.9,82.576,82.028,80.924,80.532,80.308,79.696,78.408,77.52,76.344,75.208,73.824,71.812,70.332,67.884,66.028,63.968,61.732,59.38,56.776,54.616
0.76,0.76,0.5938737275505066,0.583115156955719,0.5758624432754517,0.5718437465286255,0.5577976927185059,0.551250639743805,0.5456922094345092,0.5384048081398011,0.5306344822692871,0.5262336322212219,0.5159268633651733,0.5099989958190918,0.5053646098327637,0.5009778801727295,0.49988139080047606,0.48892964440345765,0.48739888847351076,0.4879886652851105,0.4876089402770996,0.4834039132118225,0.48949659106731414,0.48218422103881836,0.4866797074174881,0.4862066797447205,0.4915083215713501,0.4972287888050079,0.5006802548599243,0.5147313012599946,0.5276540621757507,0.541051114654541,0.5547457427024841,0.5706199701309204,0.596606216506958,0.6206850487518311,0.6482535320949554,0.6898075258541108,0.7199062448310852,0.7720268815994262,0.8364006508445739,0.8994477077388764,0.9833566226577759,1.0665565399169923,1.1676875213623046,1.297945132484436,1.446625065612793,1.6268672054290771,1.804584294052124,2.023133878173828,2.2597107135009766,2.5499409970855713,2.8273757689666748,80.416,80.736,81.12,81.268,81.384,81.7,81.672,82.248,82.32,82.464,82.812,82.756,83.452,83.244,83.268,83.548,83.86,83.72,83.816,83.86,83.876,83.92,83.62,84.08,83.64,83.648,83.924,83.312,82.928,82.6,82.292,82.172,81.688,80.876,80.528,79.476,78.924,77.864,76.644,75.12,74.072,72.748,70.872,69.048,67.04,64.868,62.712,60.268,58.316,55.468,53.392
0.8,0.8,0.6041724610519409,0.5933776481628418,0.5872331446456909,0.5790853036880493,0.5669884605073929,0.5596678734683991,0.5482517936897278,0.5493209268188477,0.5443854688072205,0.5314166402244568,0.5251599950885772,0.5248235780715942,0.5149277054214477,0.5138628680229187,0.5008487788772583,0.5001575129127502,0.49838764928817747,0.49567668813705446,0.49628959044456483,0.49577509645462037,0.4928589400100708,0.49718775844573976,0.5003351943588257,0.5013079337882995,0.5046481370735169,0.5102159865474701,0.516529211807251,0.5323970141983032,0.5390183352088929,0.5564943594360352,0.5703925471878052,0.5929526177883149,0.6181175281906128,0.6411278860473633,0.6729323582649231,0.7173790278625488,0.7576951619720459,0.8030167380142212,0.8684369103240966,0.94190039560318,1.0272334223175048,1.126819481487274,1.232367172718048,1.3660533685112,1.538619870033264,1.692068377532959,1.924728480758667,2.1187865174102782,2.3761457154846193,2.6814866842651366,3.003022330169678,80.012,80.436,80.576,80.756,81.388,81.524,81.636,81.68,81.972,82.232,82.376,82.536,82.904,82.976,83.224,82.924,83.356,83.5,83.332,83.544,83.732,83.452,83.688,83.356,83.36,83.048,83.016,82.932,82.72,82.34,81.932,81.384,80.82,80.632,79.648,78.76,77.808,77.052,75.7,74.32,73.112,71.436,69.82,67.924,65.572,63.78,61.088,59.008,56.84,54.428,51.752
0.8400000000000001,0.8400000000000001,0.6139240741729737,0.6044010267066956,0.5944333731079101,0.5875742426490783,0.5767456027412414,0.5690474452209473,0.5602230721092224,0.5562195647621154,0.5472191049003601,0.5401219126319885,0.5327630363559723,0.5305212920761109,0.5245829669475556,0.5185869178009033,0.516653239440918,0.5132529714775086,0.5111721343994141,0.5072882331085206,0.5056083773803711,0.5029212031841278,0.510607611541748,0.502553320903778,0.5119720164108277,0.5111903431987762,0.5155750882148743,0.5218845051193237,0.5355405688285828,0.5472277359008789,0.5585806229400635,0.5692012275505066,0.5919554056167603,0.6131165758037567,0.6359884585189819,0.6689400423812866,0.7023378428554535,0.7474837739753724,0.7912003330039978,0.8558276667404174,0.9124350304031372,0.9969251521682739,1.0921109297943115,1.1792772404861451,1.3007202192687988,1.4484929883193969,1.6042991727447509,1.8101250705718994,2.005837270202637,2.247323465270996,2.5413016119384766,2.807816069030762,3.122311937789917,79.748,79.98,80.32,80.536,80.76,81.124,81.5,81.496,81.78,81.86,82.22,82.248,82.556,82.636,82.872,82.876,83.012,82.988,83.196,83.452,83.104,83.16,83.124,82.992,83.08,82.76,82.54,82.4,82.252,81.904,81.384,80.944,80.416,79.652,79.06,78.18,77.272,75.536,74.96,73.364,71.704,70.296,69.012,66.636,64.564,62.188,60.3,57.632,54.932,53.148,50.32
0.8800000000000001,0.8800000000000001,0.6258790631103516,0.6116299744415283,0.6002204358100891,0.5942991794204712,0.584694175786972,0.5758028741455078,0.5710821904659271,0.5657738106822967,0.5588735386276246,0.5498781893539428,0.5428506240081787,0.5378841015434265,0.5345299290084838,0.5323402619743347,0.5272385032272339,0.5247350465011597,0.521442864189148,0.5188065145492554,0.516756010608673,0.5156145390892029,0.5191299061775208,0.522664225578308,0.5229768091964722,0.5275239662361145,0.5338800807571411,0.5426814553642273,0.5489165262985229,0.5674655606842041,0.575778724784851,0.5947733186149597,0.6187357273101807,0.6390123451805114,0.6642301253890991,0.6997119698143005,0.7383250200462341,0.7763337199211121,0.8303262826538086,0.8920952935886383,0.9583617188644409,1.0516965114593506,1.1422556805038453,1.2663059433746338,1.3813527836227417,1.536690333595276,1.7072530860900879,1.8909366669845582,2.1038584184646605,2.36939178401947,2.6442832250976562,2.960684393234253,3.29804046295166,79.388,79.788,80.184,80.328,80.556,80.812,81.04,81.184,81.36,81.732,81.78,82.136,82.052,82.372,82.288,82.476,82.3,82.696,82.7,82.672,82.856,82.732,82.724,82.736,82.632,82.176,82.344,81.724,81.7,81.292,80.848,80.304,79.476,78.72,78.128,77.34,76.176,75.092,73.676,72.224,71.168,69.156,67.236,65.644,63.236,61.0,58.976,56.156,54.06,51.384,49.288
0.9199999999999999,0.9199999999999999,0.6317540281105042,0.6232790821838379,0.616418310470581,0.6013936916446686,0.5924251656532288,0.5769380439567566,0.5788124132919311,0.5712824327468872,0.5634016146469116,0.5618441190052033,0.5512457683086395,0.5500301840305328,0.5466295776557922,0.5402709097480773,0.5327779022407532,0.5320387599563599,0.5293007013511658,0.5332612054061889,0.5239021234703064,0.5346705406951904,0.5292906148338318,0.5298444352149964,0.5294801824092865,0.5409563916015625,0.5453412551498413,0.5561521360969544,0.574454285621643,0.5810266217422485,0.5941162093734741,0.6259502483224869,0.6333353798294067,0.661368516330719,0.7028885834884644,0.7269999247169494,0.7677816204833985,0.8145737690734863,0.8801690657424927,0.9382402868270874,1.009359004611969,1.0956872072982788,1.2113107488632202,1.3271237466812134,1.4656720727539063,1.6237232234573364,1.795679631576538,1.996080100364685,2.240483790206909,2.506753680725098,2.783969044570923,3.1288910847473144,3.472348047714233,79.12,79.244,79.528,79.928,80.236,80.62,80.804,80.94,81.196,81.184,81.696,81.684,81.796,81.988,82.084,82.3,82.128,82.168,82.58,82.268,82.504,82.436,82.748,82.168,82.236,81.956,81.5,81.448,81.048,80.456,80.248,79.492,78.8,78.224,77.452,76.372,75.18,74.208,72.764,71.468,69.312,67.892,65.728,64.16,61.824,59.752,57.156,54.876,52.648,50.14,47.908
0.96,0.96,0.6391593462944031,0.6289856497001648,0.6181917795944214,0.6123308983230591,0.6039658269977569,0.5973805571746826,0.5810145509147644,0.5818183243179321,0.5730860082817077,0.5699807929229737,0.5683543711280823,0.5554048997116089,0.5559866529464722,0.5553632452774048,0.5437098491287231,0.5431862172317505,0.5409629584121705,0.5380214649295807,0.5401278584480286,0.5425994187068939,0.543338035068512,0.5502318063735961,0.5516586255836486,0.554303010597229,0.5681722260379791,0.5728759679603577,0.5886442732238769,0.6009061879825592,0.6154462135410309,0.6321736312294006,0.6695019834709167,0.6911311950492859,0.7203909349822998,0.7625274553871155,0.8051329823303223,0.8545628567504883,0.9251883613204956,0.9901555170059204,1.066711660938263,1.1630342434310914,1.2691820467376709,1.3988491534042358,1.552613218650818,1.712017176437378,1.8990602719116212,2.128914679336548,2.37273004360199,2.650796468963623,2.947866669769287,3.268708069381714,3.640980853424072,78.92,79.092,79.324,79.636,79.908,79.956,80.592,80.836,80.996,81.06,80.812,81.372,81.576,81.28,81.82,81.796,81.892,82.116,82.02,82.124,81.884,81.764,82.044,81.76,81.472,81.456,81.292,80.952,80.596,80.2,79.396,78.844,78.492,77.148,76.492,75.476,74.292,73.252,71.748,70.112,68.624,66.568,64.624,62.576,60.46,58.024,55.64,53.224,51.128,48.9,46.188
1.0,1.0,0.6521690359687805,0.644042726430893,0.6347516611576081,0.6206581588935852,0.6157524838256836,0.6134741986465454,0.6012170736885071,0.5978026704978943,0.5923623115158081,0.5823306319618226,0.5744853123664856,0.5643861589431762,0.5660304837608338,0.5618864263725281,0.5603565368461609,0.5540367437934876,0.5500306520843505,0.5528304329967498,0.5536162787437439,0.5586336695671081,0.5555985379314423,0.5634072368621826,0.5655844851779938,0.574047929058075,0.5838312314224243,0.5913175882911682,0.6017687198257446,0.621800352973938,0.6382627836990357,0.6631574118804932,0.6953294022560119,0.7142117735481263,0.7505105967521668,0.7950401831436157,0.8514418320655823,0.8967330404281616,0.9704271194648743,1.0414762015151977,1.1237376502037049,1.2358152733039856,1.349789931488037,1.4836854173278808,1.6293030890655518,1.827266612815857,2.0159724413299562,2.248767158355713,2.5083486598205567,2.781309624938965,3.099061485748291,3.452378183517456,3.841443332672119,78.528,78.684,78.988,79.444,79.68,79.752,79.864,80.108,80.332,80.552,80.816,81.244,81.06,81.316,81.3,81.672,81.372,81.812,81.66,81.724,81.82,81.748,81.424,81.196,81.176,80.904,80.704,80.248,79.948,79.472,78.876,78.32,77.404,76.336,75.304,74.656,73.296,71.936,70.34,68.82,67.32,65.24,63.276,61.044,58.98,56.64,53.96,51.968,49.684,47.18,45.388


==> figures/vis_landscape/s3/results-13.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,48.748063854980465,43.083685096435545,38.243938580322265,34.254366906738284,30.804632956542967,28.051264506225586,25.795639759521485,23.933475167236328,22.51223943786621,21.33800465698242,20.371610281982424,19.65984377624512,19.30514524291992,19.110732362060546,19.003344212036133,19.150929649658202,19.438256044311522,19.84847279663086,20.660702882995604,21.4552826184082,22.659754324951173,24.109258677368164,25.67984548461914,27.761037435913085,30.110476025390625,32.96741644042969,36.09537013061524,39.73268222412109,44.08261877685547,48.897769768066404,54.3556483972168,60.59779118652344,67.0936724267578,75.07963432861328,83.80239987792969,93.07216265869141,103.93152451660156,115.9520312109375,128.83497876953126,143.4541522314453,159.20107739746095,176.7592159667969,195.90126508300781,216.3436010205078,239.5088703515625,264.0690838867188,290.94920545898435,319.8571901757812,352.493708984375,385.574703671875,422.5909615234375,11.476,12.028,12.252,12.788,13.148,13.924,14.404,15.232,15.688,16.54,16.792,17.576,18.156,18.04,18.176,17.888,17.876,17.976,17.612,17.288,16.908,16.536,16.068,15.8,15.416,14.928,14.488,14.22,13.644,13.3,12.76,12.332,12.036,11.636,11.192,10.904,10.708,10.484,10.42,10.272,10.164,10.064,10.044,10.048,9.972,9.976,9.968,9.984,9.996,9.96,9.98
-0.96,-0.96,48.84034203857422,42.92800054199219,37.70083524169922,33.50693406005859,29.952150157470705,26.859711217651366,24.447676489257812,22.38334931274414,20.937950549316405,19.586954252929687,18.609725850219725,17.82990126098633,17.285979622192382,16.920098881225584,16.790605490112306,16.83470230895996,16.957660388183594,17.383472639770506,17.834663945007325,18.552813828735353,19.442158582153322,20.437475833740233,21.750742420043945,23.434760322265625,25.256690978393554,27.619029125976564,30.220423379516603,33.14844045166016,36.76130935302734,40.71995655029297,45.41905961547852,50.54109029296875,56.66923963745117,62.96424837768555,70.46799188720703,78.93788579345703,88.25627785888672,98.6450549609375,109.88902297119141,122.60410397460937,136.29974225585937,151.93322248046874,168.16159315429687,187.3630354394531,207.4351491796875,229.18789409179686,252.570008515625,279.10749666015624,306.499417265625,337.4080398730469,369.168778828125,11.96,12.308,12.64,13.204,14.008,14.604,15.456,16.328,17.1,17.928,18.508,19.096,19.588,19.904,19.972,20.212,19.668,19.648,19.108,18.876,18.46,18.124,17.38,17.088,16.692,16.044,15.704,15.256,14.488,14.204,13.552,13.044,12.592,12.156,11.744,11.408,10.932,10.856,10.552,10.368,10.324,10.192,10.144,10.092,10.048,10.04,10.016,9.976,10.016,10.0,10.02
-0.92,-0.92,48.92763252563476,42.65979589111328,37.42735668701172,32.86335498779297,29.065425463256837,25.875352446289064,23.252681768188477,21.126664379272462,19.44181149658203,17.987103582763673,16.960177489624023,16.105052982788084,15.455068168640137,15.102317881469727,14.8380757421875,14.752329031066894,14.821465307312012,15.063800741577149,15.400232644042969,15.907765079956055,16.5715684765625,17.28552969970703,18.461125325317383,19.698246217651366,21.204964217529298,23.06827991821289,25.120316594238282,27.5826591796875,30.425035327148436,33.734479393310544,37.65824620727539,42.19621063110352,47.1173874609375,52.900925706787106,59.47442188232422,66.44146325195312,74.54345383300782,83.34022788574218,93.202871015625,104.40736912109375,116.26121567871094,129.73068364746095,144.7433086425781,160.94169946777345,179.11523642089844,198.36625143554687,219.46438323242188,242.37605678710938,266.7507909375,293.89555478515626,322.3287821582031,11.956,12.552,13.04,13.812,14.576,15.484,16.192,17.312,18.328,19.436,20.228,21.176,21.44,21.792,22.096,22.056,21.836,21.664,21.22,21.032,20.364,19.936,19.424,18.644,18.1,17.452,16.756,16.412,15.608,14.972,14.556,13.888,13.256,12.608,12.28,11.92,11.464,11.2,10.844,10.652,10.488,10.42,10.248,10.22,10.128,10.116,10.008,10.032,10.048,10.012,9.976
-0.88,-0.88,49.239280256347655,42.889743723144534,37.24473007568359,32.50098663452148,28.428682968139647,25.059688079833986,22.214686917114257,19.945960430908205,18.148412696533203,16.511106389770507,15.414532467956542,14.463179031982422,13.797982548522949,13.41557643737793,13.045195608825683,12.86835094970703,12.833763247070312,12.931219508972168,13.206590072021484,13.591544336242675,14.025578540344238,14.693763118896484,15.479479334716796,16.48776011779785,17.666645388793945,19.070778141479494,20.805263076171876,22.738803254394533,25.06453441040039,27.901348358764647,31.106431911621094,34.72825065673828,38.939050938720705,43.720635297851565,49.20773693359375,55.313267937011716,62.220444991455075,70.10338966064454,78.72328325683594,88.36376361816406,99.19357178222656,111.01833798095703,123.91283271728516,138.33079731933594,153.95276752441407,170.95965241699218,189.37239110839843,209.44394647460936,232.0317978808594,255.05738264648437,281.0825861425781,12.084,12.556,13.196,14.044,14.828,16.196,17.028,18.484,19.608,21.216,22.144,23.096,23.636,24.076,24.148,24.588,24.404,23.968,23.792,23.208,23.0,22.212,21.4,20.68,20.0,19.412,18.528,17.752,17.296,16.368,15.612,14.992,14.468,13.64,13.084,12.688,11.992,11.72,11.26,10.98,10.8,10.528,10.388,10.24,10.212,10.132,10.116,10.128,10.048,10.04,10.052
-0.84,-0.84,50.18354623291015,43.296861746826174,37.23980448486328,32.28916440002441,28.02736412109375,24.38442559692383,21.445293115234374,18.948215502319336,16.882832176513674,15.260644100952149,14.044785632324219,13.074363861694335,12.234623016967774,11.702640336608887,11.349092616577149,11.142604135131837,11.040327036132812,11.064379147338867,11.256678408203125,11.494410626220704,11.872219247131348,12.355128092346192,12.986764574584962,13.735824042053222,14.719321907958985,15.796118213500977,17.185624842529297,18.77285878112793,20.542095435791015,22.83660284790039,25.412985494995116,28.474782917480468,32.03872278320313,36.06756760864258,40.69142606933594,45.926572955322264,51.9414603503418,58.55609834838867,65.90453708129883,74.3942203881836,83.54362234130859,93.93225188720703,105.20397133789062,118.11447408203125,131.61763236083985,146.819175546875,162.92821916015626,181.17436805664062,200.10449506835937,220.72970470214844,243.89953116210938,11.944,12.6,13.232,14.108,15.24,16.464,17.896,19.404,21.14,22.86,23.652,25.48,26.112,26.532,26.84,26.932,27.236,26.816,26.264,25.516,25.464,24.628,24.196,23.228,22.24,21.408,20.76,19.688,19.156,17.944,17.012,16.392,15.564,14.88,13.86,13.488,12.74,12.272,11.86,11.356,11.06,10.768,10.62,10.512,10.356,10.348,10.148,10.136,10.108,10.136,10.096
-0.8,-0.8,51.079593568115236,43.970729382324215,37.788394689941406,32.38019204711914,27.763154050292968,23.99126310424805,20.771007630615234,18.175449364624022,15.92201665588379,14.22308825805664,12.817589464111329,11.756186072082519,10.958311401367187,10.291856912841796,9.903506349792481,9.531440580749512,9.444250330810547,9.435502280578612,9.51261484954834,9.67078220123291,9.940706462097168,10.326646551818847,10.800740263366698,11.43613974609375,12.153815385437012,12.982506228027344,14.027648491516114,15.326756412353516,16.835192790527344,18.621427139282225,20.64065450073242,23.173730701904297,26.053650047607423,29.455476625976562,33.27677266479492,37.64906779663086,42.868116791992186,48.582005134277345,55.19831639648437,62.0915990222168,70.33855272216798,79.14390418457032,89.09715839111328,99.98550767578125,112.01827337646485,125.553841640625,139.8811921484375,155.85329799316406,172.82333094726562,190.86340543945312,211.48028821777345,11.744,12.372,13.132,14.08,15.26,16.804,18.752,20.04,22.06,23.892,26.056,27.328,28.452,29.292,29.816,30.268,29.86,29.896,29.336,28.88,27.992,27.356,26.628,25.692,24.992,23.832,23.076,22.104,20.74,19.968,19.024,17.768,16.988,16.272,15.112,14.416,13.48,13.036,12.408,11.884,11.564,11.276,10.872,10.668,10.672,10.456,10.324,10.264,10.184,10.152,10.12
-0.76,-0.76,52.3752315234375,44.90883866943359,38.402721544189454,32.73852594970703,27.905696934814454,23.791019296264647,20.363553232421875,17.468066015625,15.201611850280761,13.338193887329101,11.770541455688477,10.663461628723145,9.752266260681152,9.036044079284668,8.554617928619384,8.241117110900879,8.011077262115478,7.948586076049804,7.887968515472412,8.067259828186035,8.238824790649414,8.56850972290039,8.922266026306152,9.403513662719726,9.982070045776368,10.685457435913086,11.497505033569336,12.5236420501709,13.695656864624024,15.11275166381836,16.77965812286377,18.707562894287108,21.135521831665038,23.780085639648437,27.085833012695314,30.8050812902832,35.121862458496096,39.98483701293945,45.42401994140625,51.521302584228515,58.55821919921875,66.41902076416015,75.05655519775391,84.73009745361328,95.11871941894532,106.64482958984375,119.56088156738281,133.3974976269531,148.6840459033203,164.72691141601564,182.6148134765625,11.428,12.016,12.94,13.9,15.208,16.84,18.496,20.916,23.004,25.328,27.388,29.42,30.82,31.648,32.644,33.028,33.46,33.228,32.644,32.092,31.676,30.444,29.868,29.144,27.908,26.62,25.708,24.588,23.588,22.6,21.188,19.948,18.936,17.552,16.652,15.672,14.804,13.976,13.236,12.62,12.088,11.712,11.388,10.972,10.804,10.648,10.584,10.472,10.312,10.248,10.176
-0.72,-0.72,53.74470341064453,46.10473861938477,39.18481760620117,33.304571690673825,28.261504893188476,23.84638284790039,20.13771169555664,17.04379842956543,14.625007199401855,12.570226873779298,10.934940485534668,9.649460555725097,8.695070940093995,7.914257313232421,7.379246115112305,6.984229794921875,6.738643387298584,6.623832176513672,6.615658299713135,6.679660330810547,6.757485983276367,6.99689191986084,7.312527286987304,7.631352072143555,8.155091906738281,8.68591649383545,9.370737025756837,10.174151915588379,11.104261209716796,12.204370278625488,13.550109192504882,15.116947890319825,16.99108127380371,19.260923401489258,21.913117142333984,24.912137739257812,28.38459400390625,32.51116875,37.25672401977539,42.58957302612305,48.54552997680664,55.33735338989258,62.67961759643555,71.09640083496093,80.28667942626953,90.45788768798828,101.67087043212891,113.68055661621094,127.13108700195312,141.7965156201172,157.25532989746094,11.12,11.776,12.552,13.524,14.948,16.536,18.704,21.064,23.184,26.024,29.108,31.16,32.952,34.664,35.56,36.396,36.68,36.812,36.388,35.756,35.252,34.128,33.432,32.448,31.1,30.18,28.88,27.52,26.38,25.096,23.856,22.476,21.252,19.86,18.608,17.368,16.26,15.164,13.972,13.32,12.76,12.208,11.632,11.368,11.168,10.852,10.744,10.556,10.48,10.352,10.288
-0.6799999999999999,-0.6799999999999999,55.46340262573242,47.51210479614258,40.296697321777344,34.13961097167969,28.689040571899415,24.000657600097657,20.048520867919922,16.819027814941407,14.122869914855958,11.9935053414917,10.229064906921387,8.856027445373535,7.823446450195313,6.975523275604248,6.374442171783447,5.926752238464355,5.65409988647461,5.469706190185547,5.399849062194824,5.432627899475098,5.537968916931153,5.695910748901367,5.895183525695801,6.2099283992004395,6.590731256103516,7.046038840484619,7.55861710357666,8.21080614151001,9.013492209472656,9.806983838806152,10.915640009765625,12.114845490112305,13.636271426391602,15.461211885986328,17.538512870483398,20.04813989440918,22.86937931274414,26.337917432250975,30.252193950195313,34.85601143798828,39.80798939697266,45.638493607177736,52.22619538085937,59.214497756347654,67.5150917578125,76.0796812133789,85.86200949707032,96.54742770019531,108.535430859375,121.1274067553711,134.96721091796874,10.868,11.38,12.088,13.18,14.6,16.428,18.576,20.92,23.976,26.984,30.072,33.112,35.232,37.384,38.856,40.12,40.548,40.656,40.956,40.528,39.272,38.54,37.472,36.344,35.02,33.608,32.204,30.852,29.36,28.352,26.98,25.384,23.904,22.388,21.056,19.432,17.988,16.72,15.588,14.656,13.552,12.72,12.236,11.804,11.476,11.264,10.996,10.796,10.608,10.56,10.404
-0.64,-0.64,57.353908022460935,48.95457694091797,41.613475275878905,35.120353233642575,29.44881625488281,24.457231053466796,20.357252149047852,16.752806420288085,13.968987550659179,11.571531817626953,9.65889205505371,8.205671442260742,6.99376239654541,6.1937530334472655,5.514543623352051,5.067336595153809,4.719357126541138,4.5396029318237305,4.425314153747559,4.389908044281006,4.41350320602417,4.555387090377808,4.700238795166015,4.955028963470459,5.2656778828430175,5.65486743270874,6.067448577880859,6.6136129905700685,7.1629590284729,7.913481483764649,8.730508729553222,9.762426295776367,10.924339646911621,12.316427716064453,14.012915123901367,16.052944248352052,18.345509710083007,21.1386503225708,24.3951856262207,28.176645849609375,32.38595226928711,37.43551734008789,42.975786997070315,49.20220991699219,56.16013982543945,63.68776151367187,72.35912391357422,81.46884210449218,91.86582580566406,103.18832155761719,115.25479757324219,10.6,11.012,11.748,12.648,13.88,15.7,17.728,20.872,23.624,27.372,31.1,34.344,37.424,39.752,41.872,43.46,44.46,45.18,45.048,44.788,44.296,43.352,42.272,41.148,39.444,37.876,36.22,34.744,33.116,31.232,29.844,28.364,26.848,25.444,23.784,21.864,20.608,18.84,17.252,16.032,14.856,13.84,13.12,12.472,11.96,11.476,11.224,11.028,10.864,10.724,10.604
-0.6,-0.6,59.15651173828125,50.70907370849609,43.070227905273434,36.35606180175781,30.41222837036133,25.178327095336915,20.707752213134764,17.008704276123048,13.85533125946045,11.34808952392578,9.291207605285644,7.700478352661133,6.451342758178711,5.488920378265381,4.789617009277344,4.295002704162598,3.9578294187164307,3.7130260609436037,3.5655876878356936,3.5085391658020018,3.5506385453796385,3.5871783341217043,3.75386767288208,3.9497092792510986,4.186763787994384,4.4665349877929685,4.800232027435302,5.237466952209473,5.762132360687255,6.292446019439697,6.966788167419433,7.767079660797119,8.672797786560059,9.810234594421386,11.18999595123291,12.771689553833008,14.674633645324707,16.893606832275392,19.551670920410157,22.590607704467775,26.27211742492676,30.456352816772462,35.14987364501953,40.51789970581055,46.3744182434082,53.00232438476562,60.49022983154297,68.62976058105468,77.61548475341797,87.5875463232422,98.02078335693359,10.404,10.752,11.196,12.16,13.172,14.772,17.088,20.028,23.284,27.164,31.58,35.332,39.104,42.36,45.208,47.212,48.82,49.596,50.072,50.044,49.168,48.564,47.388,46.084,44.264,42.796,40.772,38.8,37.152,35.152,33.512,31.796,30.296,28.588,26.772,25.084,23.248,21.5,19.32,17.884,16.42,14.872,13.88,13.356,12.552,12.148,11.604,11.368,11.12,11.02,10.852
-0.56,-0.56,61.11456201416016,52.47638760620117,44.67996795166015,37.68204203857422,31.46111198791504,26.034221005249023,21.315577951049804,17.358016080932618,13.994085681152344,11.265196933898926,9.088356547698975,7.337802321472168,6.004038500213623,4.985920055847168,4.2568042282104495,3.656589372711182,3.288705962677002,3.042836625289917,2.8804349418640136,2.822021618652344,2.8009896659851075,2.8281428277587892,2.931226406021118,3.07992533493042,3.279080265197754,3.5131206354522706,3.790814290084839,4.128859695587158,4.520582407836914,4.982235162658691,5.5048928956604,6.153253087158203,6.916010404815673,7.779757614746094,8.819783050231933,10.109015139770507,11.667216162414551,13.401589427490235,15.534107788085937,18.080299345092772,21.03304115539551,24.45093344177246,28.443539169311524,32.98602147583008,38.247719454345706,43.909163596191405,50.34561028564453,57.31872682739258,65.12049209716797,73.93147986816406,83.08769910644531,10.228,10.412,10.888,11.504,12.568,13.964,16.128,19.052,22.712,26.948,31.272,36.088,40.4,44.368,47.776,50.712,52.64,54.14,54.792,55.02,54.52,53.88,52.86,51.336,49.228,47.632,45.544,43.712,41.82,39.888,37.648,35.408,33.98,31.816,29.952,27.848,26.16,24.44,22.404,20.228,18.292,16.684,15.316,14.452,13.48,12.552,12.084,11.776,11.528,11.176,11.108
-0.52,-0.52,62.9638285168457,54.175598989257814,46.27331003540039,39.13812051147461,32.696975337524414,27.052221727905273,22.11875480834961,17.915638560791017,14.35568769317627,11.39465405883789,9.019904678344727,7.103961253814697,5.680314770812989,4.584724477996827,3.773364811706543,3.204484682998657,2.780427077178955,2.510518993873596,2.3270854586791994,2.2196824852752686,2.1867596704483034,2.2251992530059814,2.291545007171631,2.3933659898376467,2.5351976567840575,2.740617926559448,2.967897346496582,3.2314431660461427,3.5400873931121826,3.9168508574676513,4.327433034362793,4.828674459075928,5.469408971710205,6.168014368438721,6.970252142333984,8.05894478149414,9.247786837768555,10.715942959289551,12.319852166137695,14.39133083251953,16.799599104003907,19.592016527709962,22.883879803466797,26.76132204223633,31.071728756103514,36.01562454956055,41.412128400878906,47.56906016113281,54.2966523425293,61.785358603515625,70.03279292480468,10.144,10.24,10.552,11.196,11.756,13.128,15.204,18.096,21.448,26.116,31.104,36.172,41.036,45.976,50.24,53.66,56.44,58.344,59.66,60.196,60.392,59.552,58.432,56.784,55.6,53.588,51.388,49.5,46.872,44.524,42.468,40.236,37.832,35.284,33.284,31.264,29.012,27.292,25.508,23.012,21.136,19.12,17.288,15.6,14.52,13.472,12.728,12.328,12.024,11.696,11.344
-0.48,-0.48,64.79466463378907,55.90325209838867,47.86503833618164,40.599391948242186,34.08881406738281,28.233158075561523,23.110261220092774,18.568433810424803,14.80163258026123,11.660066310424805,9.08855511566162,7.0236569027709965,5.501328224182129,4.28105552947998,3.40701426864624,2.8337002226257324,2.4014510137939453,2.097297384033203,1.9181478116226196,1.7975953007507324,1.7343867519378662,1.7398664865875244,1.7891085445785522,1.8641032453155517,1.96334261302948,2.117181398162842,2.294254355697632,2.500877159805298,2.7678333334350587,3.060835874633789,3.397928007888794,3.8173233296966553,4.270147127532959,4.8265976821899415,5.504045269927978,6.3469210313415525,7.2638727984619145,8.45188955215454,9.761116475219726,11.389425826721192,13.34497434814453,15.659524086914063,18.360827572631838,21.505300181884767,25.126568208618163,29.409190567626954,34.0856174987793,39.2569007043457,45.23095868530273,51.65304862060547,58.79088623046875,10.028,10.112,10.336,10.792,11.416,12.432,14.204,16.888,20.368,24.884,30.192,35.736,41.408,47.112,52.468,56.332,59.708,62.216,63.94,64.888,65.428,64.86,64.096,62.94,61.32,59.212,57.14,54.84,52.28,49.788,47.308,44.868,42.432,39.992,37.128,34.624,32.616,30.408,28.352,26.252,24.34,21.68,19.608,17.548,16.092,14.628,13.664,12.828,12.448,12.004,11.7
-0.43999999999999995,-0.43999999999999995,66.53456441650391,57.772482657470704,49.64937082519531,42.164300408935546,35.55513497314453,29.486755753173828,24.11952622131348,19.491652066650392,15.497127879638672,12.072918758850097,9.334849694213867,7.147833702392578,5.42491716217041,4.16914547164917,3.2153773320007324,2.540608283920288,2.0941374224472047,1.7684937288665772,1.580668653640747,1.4551490383148193,1.3922379527664184,1.3689068321609497,1.3985808820724488,1.4493834327316284,1.5427943394088746,1.6282010233306885,1.783553605194092,1.9362268837738037,2.1433696703338625,2.392625420913696,2.6372942639923096,2.9706768354034425,3.354736255493164,3.7709737634277345,4.280084328918457,4.974781393280029,5.722875758972168,6.627556937561035,7.71130972290039,9.048679057006837,10.549613205566406,12.46436039794922,14.670380327758789,17.253098809814453,20.19771832458496,23.85819926147461,27.687396528320313,32.18900499389648,37.162771845703126,42.797033615722654,48.966867858886715,9.996,10.068,10.204,10.416,10.956,11.776,13.24,15.62,19.172,23.36,28.992,34.648,41.576,47.2,53.212,58.332,62.736,66.12,68.252,69.284,69.604,70.004,69.232,68.116,66.64,64.908,63.144,60.668,58.456,55.74,53.3,50.42,47.368,44.816,41.744,39.12,36.568,33.852,31.836,29.42,26.888,24.572,22.328,20.196,17.828,16.224,14.832,13.892,13.272,12.68,12.364
-0.4,-0.4,68.31823779296874,59.40982345825196,51.35680024414062,43.866153571777346,36.96436779052734,30.836577840576172,25.325100932617186,20.482371185302735,16.285907142333983,12.720686248779296,9.740604493408203,7.352448164978028,5.516383129425049,4.104236082611084,3.081952848587036,2.35607681640625,1.882206477203369,1.5311164846801757,1.3231070623779297,1.197993166732788,1.1086712212562562,1.0941281727981567,1.1111608036613465,1.1428068585586548,1.199275591659546,1.2833557777023314,1.389597273902893,1.5163908743286132,1.6676142765045165,1.8441908838272094,2.0415354787826536,2.296165423049927,2.5909484518432615,2.9502784146881105,3.3625094204711914,3.8839137010192872,4.469267533874512,5.192706280975342,6.028227113342285,7.086285007476807,8.391028998718262,9.866476561279297,11.667747057495117,13.796001743774415,16.265391972045897,19.08546914916992,22.42957864440918,26.22023715270996,30.637552730102538,35.35885007324219,40.61174784423828,9.968,10.02,10.092,10.252,10.604,11.352,12.4,14.444,17.572,22.112,27.112,33.272,40.244,46.876,53.84,59.776,64.396,68.612,71.264,73.26,74.088,74.044,73.82,72.792,71.776,69.86,68.28,66.108,64.02,61.48,58.768,56.3,52.864,50.124,47.036,43.912,40.92,38.124,35.492,32.656,29.792,27.828,25.076,22.932,20.392,18.484,16.708,15.208,14.124,13.32,12.848
-0.36,-0.36,70.06103957275391,61.192411247558596,52.922337092285154,45.461215784912106,38.64857859863281,32.2515654296875,26.633803759765627,21.647820430908205,17.208229075317384,13.481513454895019,10.29639793914795,7.724482645874024,5.730361812438965,4.180173828430176,3.017173458404541,2.26179775428772,1.7323501792144775,1.3632511194229127,1.146445888557434,0.9967969661331176,0.9374738409614563,0.8862923028755187,0.8905965156650543,0.913131409111023,0.9608748003005981,1.0189045708847047,1.1009262677764893,1.1986607737350463,1.3228200454330445,1.438745121459961,1.5928029235458374,1.802089405822754,2.0248380821228027,2.2915267292785644,2.6260772960662844,2.9892297352600097,3.490670309371948,4.051982900543213,4.736183710632324,5.572722033538819,6.566671285705566,7.807768053131103,9.268333989257812,10.976599631958008,13.005176678771972,15.393561069335938,18.123609099731446,21.370695147094725,24.934507787475585,29.03439000427246,33.68900777832031,9.952,9.972,10.024,10.152,10.376,10.84,11.84,13.396,16.052,19.992,25.052,31.628,38.736,45.92,53.844,60.524,66.116,70.668,73.788,75.892,76.972,77.752,77.304,76.804,75.852,74.652,72.98,71.268,68.704,66.812,64.688,61.508,58.868,56.3,52.68,49.608,45.704,42.704,39.672,36.42,33.752,31.16,28.184,25.76,23.232,21.02,18.68,16.944,15.44,14.464,13.48
-0.31999999999999995,-0.31999999999999995,71.78336955322266,62.7950400390625,54.61063102661133,47.04705542724609,40.0557438659668,33.7716286743164,28.036775443725585,22.867940552368164,18.328706055908203,14.341591807250976,11.014526640930177,8.26943184173584,6.0553814277648925,4.354776420898437,3.077106840362549,2.23577730556488,1.6414390496063231,1.2544264628982544,1.0138306023025512,0.8703787506484986,0.7893085193634033,0.744902588710785,0.734567105293274,0.7412530888748169,0.7739678176689148,0.8312496464538575,0.8888825364494324,0.9656181281280518,1.052453733291626,1.1656158569145203,1.2664171475219728,1.433912029876709,1.5915387378311157,1.8131598556137085,2.054518158416748,2.373086809844971,2.7138757762145995,3.1619064795684815,3.712095817108154,4.394934089202881,5.203210111541748,6.20373656539917,7.34575694946289,8.739096318359374,10.41980568786621,12.34893283782959,14.61249973876953,17.304953313598634,20.35973275756836,23.8548472265625,27.796846760253906,9.94,9.952,9.972,10.044,10.224,10.596,11.24,12.628,14.84,18.408,23.22,29.116,36.076,44.212,52.744,60.108,66.86,72.012,75.936,78.04,79.444,80.34,80.408,80.076,79.336,77.988,76.716,75.204,73.592,71.436,69.564,66.584,64.06,61.164,57.952,54.668,51.34,47.928,44.364,40.888,37.724,34.248,31.152,29.0,26.012,23.632,21.536,18.868,17.148,15.896,14.636
-0.28,-0.28,73.40614998779297,64.575256484375,56.24177198364258,48.6892996496582,41.670437734375,35.24160831176758,29.459600445556642,24.16842226623535,19.492757310791017,15.358219212036133,11.864430405273437,8.868832383728027,6.503928556671142,4.637803016967774,3.2678857793426515,2.2759093004989626,1.6228341263580321,1.2040231356430053,0.935695267829895,0.7802777348423005,0.6867811704826355,0.6359733192062378,0.6203119309234619,0.6277528350067139,0.6508949041748047,0.6802707557678223,0.7374639577484131,0.7954464150619507,0.8641041542243958,0.9398751787948608,1.0268837043380736,1.155240658493042,1.2830828118896485,1.4532788867568969,1.6320480810928344,1.8834653240203858,2.1471599113464355,2.5036021363830567,2.9160634675598143,3.486378035583496,4.128707549133301,4.908872223968506,5.82618009765625,6.974910766296387,8.293038992004394,9.886170283813476,11.771792643432617,14.010979204711914,16.565354049682618,19.511184285278322,22.802839053344726,9.94,9.944,9.968,10.016,10.12,10.368,10.828,11.848,13.644,16.76,20.996,26.824,33.424,41.652,50.464,59.288,66.58,72.572,76.588,79.768,81.372,82.544,82.656,82.576,81.88,81.056,79.9,78.424,76.876,75.236,73.824,71.228,68.984,66.052,63.232,60.048,56.76,53.188,49.852,45.732,41.8,38.22,35.524,32.18,29.444,26.456,23.916,21.604,19.4,17.332,16.036
-0.24,-0.24,75.18177665039063,66.25961076660157,57.87763755737305,50.32542783325195,43.24724646972656,36.80191149169922,30.95777723083496,25.54937302368164,20.78351368408203,16.52342248046875,12.826128176574707,9.655489998168946,7.094451845550537,5.062990114440918,3.5083461041259767,2.42025295173645,1.6754424853515626,1.1939452445220948,0.9123154595184326,0.7271433518981933,0.6159621809864044,0.5591046385383606,0.5358510592651368,0.5277585519266128,0.5499616808319092,0.5739774283599853,0.6201524766349793,0.669892652835846,0.7210579373550415,0.7954033513832093,0.8690932793807984,0.9606330459022522,1.0663910367965699,1.1931760350036622,1.3276775646591186,1.504904150390625,1.713432703666687,1.9957058040618896,2.3276107025146486,2.7658981148529054,3.276574075164795,3.8895155772399903,4.666190142974854,5.591560258483887,6.637112466735839,7.974732894439697,9.563802583312988,11.353944633178711,13.496306711425781,15.904148618774414,18.671833740844725,9.94,9.944,9.944,9.968,10.032,10.164,10.524,11.108,12.74,15.264,18.868,24.188,30.776,38.636,48.132,57.292,65.416,72.264,77.072,80.428,82.988,84.08,84.348,84.684,84.1,83.512,82.488,81.116,79.908,78.36,76.628,74.492,72.6,70.168,67.848,64.796,61.868,58.304,54.4,50.58,46.536,42.88,39.36,35.74,32.624,29.7,27.06,24.164,21.764,19.568,17.788
-0.19999999999999996,-0.19999999999999996,76.92068446777344,67.98535474853516,59.56162720458985,51.94888643676758,44.83318369384766,38.34440440917969,32.38823195922851,26.976931073608398,22.096192192382812,17.70747164123535,13.90010455291748,10.580195956420898,7.812705054931641,5.5923955870056155,3.88012205078125,2.6210132068634033,1.7975702003479004,1.2493122515487671,0.8893976659011841,0.6927765828895569,0.5730523690605164,0.5051069163990021,0.46924779518604276,0.47015720993041993,0.4739419835472107,0.5061324308967591,0.5284181636047364,0.5734847082519531,0.6172002506828308,0.6762858003425598,0.7382235293960572,0.8181080179214477,0.8923829692649842,0.9985710641098022,1.106682984085083,1.2502645875167846,1.4118344178390503,1.6401979722595215,1.8971118922042847,2.2256719622039793,2.6431607749938966,3.114089260101318,3.7663256742858886,4.485831523284912,5.378247232666015,6.462286627197265,7.720215615234375,9.282288136901855,10.971682996826171,13.00766848083496,15.432742851867676,9.94,9.94,9.944,9.948,9.976,10.044,10.268,10.812,11.944,13.932,17.236,21.676,27.876,35.752,44.552,54.124,63.492,71.032,77.24,81.24,83.608,85.188,86.136,85.924,85.8,85.056,84.368,83.348,82.36,80.976,79.124,77.416,75.92,73.616,71.62,69.148,66.4,62.952,59.06,55.464,51.58,47.288,43.232,39.648,36.116,33.128,29.832,26.824,24.408,22.164,19.752
-0.16000000000000003,-0.16000000000000003,78.59597730957032,69.67008909179688,61.330102377929684,53.59511138671875,46.51864991699219,39.913739978027344,33.94428815185547,28.449965911865235,23.485269770507813,19.02649616027832,15.048383375244141,11.599518768615722,8.662320874328612,6.235812378082275,4.370768511886597,2.98615006149292,1.9812531129455566,1.3416212520980835,0.9397936848640442,0.6948133897876739,0.5539925567436218,0.47892661052703855,0.4334633961582184,0.4217326499938965,0.4308713371372223,0.44895546065330505,0.4706761158275604,0.5075443784618378,0.5515242879390716,0.5997193252754212,0.643184441690445,0.7142156652259827,0.776658845500946,0.8709522822570801,0.9539435124588013,1.0677040817260741,1.1994620085144043,1.3626826516342163,1.5706273043060304,1.8312235485458375,2.1572547843933108,2.570447301483154,3.0661720207214356,3.6495934831237795,4.381475956726074,5.282988214797974,6.3475635800170895,7.557086716308594,9.005397118530274,10.756928451538085,12.739142291870117,9.94,9.94,9.94,9.936,9.956,10.02,10.156,10.508,11.264,13.04,15.644,19.536,24.84,31.896,40.524,50.46,60.476,69.132,75.82,80.8,83.94,85.608,86.764,87.056,86.7,86.38,85.976,84.928,83.872,82.616,81.524,79.956,78.18,76.376,74.596,72.092,69.808,66.68,63.704,60.06,56.248,51.72,47.544,44.172,39.676,36.24,32.704,30.016,26.964,24.48,22.104
-0.12,-0.12,80.40102507080078,71.44535537353515,63.10450750488281,55.340531389160155,48.10575357543945,41.58221664794922,35.46744047363281,29.996253092041016,24.886785869750977,20.367803600463866,16.35068255371094,12.714793651733398,9.6226454006958,7.056875979614258,4.977377938995361,3.3930791340637207,2.263220837936401,1.5049763443756103,1.0298452812576293,0.7326549573135376,0.5674888697338104,0.4672916438865662,0.42072163810253144,0.3925776462459564,0.3893821048593521,0.40516626985549925,0.4301883909034729,0.45333736192703245,0.4895017453956604,0.5370925350761414,0.5733229535961151,0.6350927275848388,0.693093687210083,0.7665589958572387,0.8372021408843994,0.9352122389221191,1.0487381007003784,1.1808911739253998,1.3381488440322875,1.554633662261963,1.8131328681564332,2.151164122467041,2.542379415054321,3.0464351290130613,3.659909699020386,4.3794193075561525,5.288300903015137,6.27591829574585,7.5180063201904295,8.92263253265381,10.53528747619629,9.94,9.94,9.94,9.944,9.952,9.98,10.08,10.304,10.824,12.08,14.184,17.736,22.172,28.332,36.524,46.204,56.788,66.012,73.876,79.776,83.352,85.9,87.064,87.72,87.832,87.456,86.76,86.096,84.996,84.052,83.012,81.488,80.36,78.556,76.82,74.684,72.388,70.08,67.408,63.96,59.784,56.256,52.116,47.556,43.348,39.636,35.812,32.728,29.44,26.984,24.816
-0.07999999999999996,-0.07999999999999996,82.37426603027343,73.27877542480469,64.90609481201172,57.11625281982422,49.887331877441405,43.21765747680664,37.15030483032226,31.529462392578125,26.431204229125978,21.78318539855957,17.617279368286134,13.925158654479981,10.689990878295898,7.971630135192871,5.719999432067871,3.938121113433838,2.6349977465057375,1.735224984512329,1.1710639669418335,0.8079820413970947,0.5883768226623535,0.4714903916358948,0.4170534303379059,0.37817859736442566,0.36825381506919863,0.38222589776039123,0.39831594683647153,0.41612892110824584,0.4507756461524963,0.49117882530212403,0.5306210943222046,0.5794968493843079,0.6346903729248047,0.691764310836792,0.758781909828186,0.8360126691818237,0.9320790229606628,1.0467355766677857,1.1877965685272216,1.3646020865631103,1.5931170755767823,1.8757386375045777,2.196804512786865,2.616192641830444,3.107662622528076,3.7139678791809083,4.46348423461914,5.333026786804199,6.324411285400391,7.53015603012085,8.896585776367187,9.94,9.94,9.94,9.94,9.952,9.98,10.02,10.256,10.536,11.508,13.188,15.824,19.924,25.408,32.272,41.608,51.584,62.46,70.712,77.824,82.74,85.44,86.924,88.084,88.344,87.904,87.536,87.2,86.2,85.196,84.04,82.452,81.588,79.944,78.372,76.964,74.692,72.248,69.8,66.624,63.408,59.244,55.4,50.624,46.756,42.632,38.996,35.676,32.288,29.58,27.232
-0.040000000000000036,-0.040000000000000036,84.35658557373047,75.24424203979493,66.72213003051758,58.86137226928711,51.620449486083984,45.0136994555664,38.819837188720705,33.135298145141604,27.992373692626952,23.29616093383789,19.044326555175783,15.234721446533204,11.916880354003906,8.984801820678712,6.566840364379883,4.597684412536621,3.117377166900635,2.0576973182678224,1.3560738396835328,0.9186058943939209,0.6589669387054443,0.5044515752029419,0.42666701283454894,0.3794991602897644,0.36654387070655825,0.36021455630779264,0.3724191297149658,0.39594368733406066,0.4216215296649933,0.45026758068084716,0.48618444318771364,0.5348090158843994,0.5881089581108093,0.631952660560608,0.7009185339927674,0.7702039202880859,0.8384053036689758,0.9376674251365662,1.0696278886032105,1.218376439628601,1.4070276889038087,1.6473671054840089,1.9201396128082275,2.2747779385375977,2.7098205443573,3.2368300294494627,3.843090641937256,4.570637386627197,5.430800832214356,6.432563163146972,7.633464268493652,9.94,9.94,9.94,9.944,9.94,9.956,9.972,10.096,10.408,10.992,12.224,14.508,17.976,22.396,28.616,36.592,46.688,57.464,67.252,75.16,80.828,84.424,86.42,88.0,88.204,88.404,88.076,87.504,86.624,86.112,84.972,83.816,82.324,81.704,79.684,78.368,76.444,74.364,71.804,69.32,65.848,62.208,58.564,54.428,49.74,45.528,41.768,37.9,34.544,31.656,28.964
0.0,0.0,86.42001125488281,77.351541328125,68.78803771972656,60.88694939697265,53.532982978515626,46.77736068725586,40.57364533325195,34.79817506347656,29.614677950439454,24.773602230224608,20.471726693725586,16.62569149108887,13.130362697753906,10.10902062866211,7.5341638446044925,5.410610201721191,3.7292945121765135,2.492362219390869,1.639391083831787,1.0933822996520997,0.7611623012161255,0.5594323358535767,0.446318721370697,0.3887088786411285,0.36331260332107546,0.35617708639144896,0.35734192195892334,0.3788370846939087,0.3966169961929321,0.423216299533844,0.4620700999355316,0.4947959002685547,0.5362764371299744,0.5926143746185303,0.651521996049881,0.7169938128852844,0.789105935459137,0.8859319210624694,0.9959860217285156,1.121176330909729,1.2847586946105958,1.4898812060928344,1.7487196182632447,2.0328807117462158,2.4153109130096437,2.8709970909881593,3.4291456188201903,4.01673956489563,4.750770995559693,5.617121256408692,6.607928642425537,9.94,9.94,9.94,9.94,9.94,9.944,9.988,10.072,10.244,10.708,11.624,13.396,16.128,20.196,25.112,32.168,41.212,51.724,62.312,71.084,77.972,82.924,85.888,87.652,88.184,88.532,88.492,87.812,87.232,86.644,85.416,84.812,83.512,82.116,80.604,79.104,77.516,75.508,73.344,70.78,68.064,64.892,60.98,57.02,52.668,48.256,43.916,40.356,36.788,33.644,31.108
0.040000000000000036,0.040000000000000036,88.69979673339844,79.54968539794922,70.86736612304688,62.88713341308594,55.53543528320313,48.64314286254883,42.32151836914063,36.51340891845703,31.281544565429687,26.37607694213867,21.993296959228516,17.998467396850586,14.461495485534668,11.314547777709961,8.59451785736084,6.325194558410645,4.449679298706054,3.0252066976165772,2.0239309375,1.330917621269226,0.9034691261672974,0.6460231028747558,0.5003267723369599,0.41734832654953,0.3728427884864807,0.3565341834640503,0.34928195618629454,0.36117286416053773,0.3780719778060913,0.40522392795562745,0.4321772971248627,0.4710260472869873,0.5126439637947082,0.5540370633888244,0.6136224766159057,0.6740136059570313,0.7497646047782898,0.8236411033439637,0.929581694355011,1.0465864236259461,1.1999362580871582,1.3787906172943116,1.6003096044158935,1.88221724319458,2.2145979960632323,2.5762571600341797,3.0727265045928953,3.6443672680664063,4.294618197784424,5.01925356414795,5.870950301971436,9.936,9.94,9.94,9.944,9.936,9.948,9.988,10.044,10.14,10.432,11.216,12.576,14.74,17.996,22.376,28.212,36.28,45.86,56.296,66.536,74.444,80.48,84.136,86.52,87.912,88.476,88.58,88.28,87.88,87.056,86.256,85.204,84.176,82.916,81.584,79.8,78.296,76.38,74.664,71.808,69.18,66.148,62.412,58.736,54.264,50.244,46.252,42.108,38.072,35.46,32.756
0.08000000000000007,0.08000000000000007,91.29625522216797,81.85550569580079,73.224320234375,65.07828432861328,57.50708547607422,50.66148309448242,44.1795609375,38.326229661865234,32.94422982849121,28.046077032470702,23.594869056396483,19.505233928833007,15.845675596313477,12.634079988098145,9.803611962280273,7.362573054504394,5.323613667297363,3.699292738418579,2.5043519538116454,1.6659363137817382,1.1106320215606689,0.7890340390777588,0.5781574660110473,0.4569751594829559,0.4004257801532745,0.3650336016368866,0.3559015964317322,0.3607881497192383,0.3706659366130829,0.3917060131072998,0.4133919257354736,0.4479209536266327,0.492677279920578,0.5326139717292786,0.5780099165344238,0.6479115962219238,0.7077890473175049,0.7926454581069946,0.87147386926651,0.988582639579773,1.1312993537902831,1.3077158821105956,1.5100399715423585,1.7386222376251221,2.054781072921753,2.3978722746276855,2.832663404388428,3.3556198861694337,3.919345776672363,4.582190694885254,5.383325053405762,9.94,9.936,9.94,9.936,9.944,9.944,9.968,10.012,10.104,10.372,10.888,12.04,13.704,16.392,20.052,24.68,31.26,39.78,50.208,60.328,70.204,76.876,81.804,85.076,86.94,88.108,88.412,88.056,87.74,87.412,86.684,85.84,84.44,83.212,82.056,80.712,79.192,76.928,75.248,72.788,70.368,67.044,63.496,60.308,55.96,51.772,47.736,43.608,39.716,36.54,33.54
0.1200000000000001,0.1200000000000001,93.91350702636718,84.37134816894532,75.57386895019532,67.27395626708984,59.660000070800784,52.659978671875,46.163800594482424,40.232857189941406,34.786318841552735,29.772401280517578,25.19231912109375,21.088362677612306,17.32697909484863,14.022005395507813,11.05038545715332,8.482528083496094,6.286450394287109,4.497191812591553,3.1159808092498777,2.0959179401397705,1.4236279418182374,0.9687472013282776,0.6977143922233582,0.5317142974281311,0.44486998569965364,0.3930969759941101,0.36730981824874875,0.3662953210258484,0.3693683340930939,0.38412558980941774,0.41120599630355836,0.4368538859367371,0.47161115892410277,0.5091930077171326,0.5622802262878418,0.6153478402328492,0.6896990082931519,0.7628550409889221,0.8547882489013672,0.961336347732544,1.0852856841278076,1.2468480408477782,1.4421434432983398,1.6688092658996583,1.9311658415222168,2.292540760421753,2.677263037261963,3.1222686448669434,3.6547702852630617,4.278600066070557,4.95914913482666,9.94,9.936,9.936,9.936,9.944,9.944,9.976,10.004,10.076,10.284,10.688,11.38,12.772,14.864,18.1,22.128,27.232,34.768,43.584,53.844,63.896,72.512,78.34,83.056,85.532,87.196,87.992,88.048,87.944,87.276,86.62,85.948,84.992,83.712,82.432,81.028,79.3,77.736,75.512,73.432,71.028,67.856,64.94,60.752,57.024,52.948,48.736,44.908,40.964,37.212,34.272
0.15999999999999992,0.15999999999999992,96.80033462402344,87.04301365722657,78.14714769042969,69.74121678955078,61.978059309082035,54.8813025402832,48.163466267089845,42.14603210205078,36.61249895019531,31.509621628417968,26.891643662719726,22.697349143676757,18.886618215942384,15.469900502624512,12.405447228393555,9.71545230682373,7.390006552429199,5.421650993041992,3.868163044281006,2.6578122386932375,1.7976144184875489,1.2212926818466185,0.8623700349235535,0.6366140038204193,0.511402495546341,0.4310843882751465,0.39338829027175903,0.3834350244998932,0.3754544211578369,0.38406677293777464,0.40461253149986265,0.4292880759429932,0.4619156482315063,0.4922457671928406,0.5431760279273987,0.5964415354537964,0.6627083947181701,0.7342731670188903,0.8314362273216248,0.9310961567687989,1.0506049936294555,1.1878332823562623,1.3740312497329712,1.5872989868927,1.878074295501709,2.1716687166976927,2.5508250357818603,2.977688551940918,3.4846710846710205,4.0556979756164555,4.667302313232422,9.936,9.94,9.936,9.94,9.948,9.96,9.964,10.004,10.104,10.24,10.548,11.204,12.224,13.8,16.44,19.752,24.084,29.668,37.74,47.416,57.648,66.764,74.672,79.96,83.68,85.612,86.88,87.432,87.7,87.42,86.64,86.068,85.06,84.22,82.944,81.636,79.628,77.98,75.74,73.396,71.24,68.344,65.324,61.568,57.58,53.404,49.54,45.164,41.388,37.94,35.056
0.19999999999999996,0.19999999999999996,99.88715997314453,90.02916402832031,80.85181895751953,72.30570587890625,64.41290156982421,57.075881346435544,50.41214876098633,44.19899068359375,38.55680048828125,33.376739051513674,28.68753781616211,24.390915989990233,20.49766278930664,16.993089401855467,13.824824499816895,11.030010014648438,8.564240329284669,6.480194119873047,4.752242150726318,3.3472844596099853,2.308519666976929,1.573587915763855,1.0994859943008424,0.8004268716049194,0.611412977809906,0.4979892619228363,0.43658656549453734,0.4055743917274475,0.397385583319664,0.390543964099884,0.4059123139953613,0.43171452205657956,0.45861846190452576,0.48943120372772214,0.5369163506317138,0.5898053805351258,0.6514442704963684,0.7113713063430787,0.8002542035675049,0.9115993457984924,1.0298338775634766,1.1825661727142334,1.3473334519195557,1.5642676065826415,1.8151653211212158,2.1164566229248045,2.456351689453125,2.850450343399048,3.3693432835388184,3.86622866104126,4.431235400085449,9.94,9.944,9.936,9.94,9.944,9.96,10.0,10.052,10.136,10.252,10.488,10.988,11.784,13.068,14.876,17.636,21.504,26.292,32.304,40.82,50.564,60.44,68.992,75.468,80.448,83.632,85.6,86.512,86.816,87.02,86.484,85.992,85.22,84.412,82.868,81.372,80.028,78.42,75.976,73.984,71.128,68.356,65.304,61.536,57.704,53.98,49.508,45.888,41.56,37.964,35.096
0.24,0.24,103.06642935058593,93.14072916503906,83.7701740649414,75.06198103027344,66.93866487792968,59.572607548828124,52.607258674316405,46.40647645751953,40.647716365966794,35.337586786499024,30.507500037841798,26.180962428588867,22.143579670410155,18.58950110595703,15.313750651245117,12.434955068359375,9.845640773620605,7.6189162075805665,5.721968811187744,4.163756390686035,2.9415613648986816,2.0587421975708007,1.426651226158142,1.0147455994796752,0.752020181312561,0.5970415196990967,0.5046417748451233,0.4518756269836426,0.4303840607357025,0.4162025426387787,0.42000474710464475,0.42875404410362244,0.4520256960105896,0.48999525243759157,0.5395647650909424,0.5868104247379303,0.6342722776985168,0.7121051969337463,0.7853841322517395,0.896599778804779,1.0130000052261352,1.1590632873916626,1.3322680779647826,1.5219201586151123,1.7751494157409669,2.069444684410095,2.3984181678771974,2.800817445449829,3.238280705490112,3.7305427980041506,4.296444447631836,9.944,9.936,9.94,9.96,9.964,9.956,9.992,10.028,10.124,10.204,10.464,10.844,11.48,12.472,14.1,16.264,19.224,22.968,28.244,34.88,43.572,52.844,62.604,70.328,76.66,80.668,83.448,85.12,85.8,86.42,86.196,86.02,85.296,83.992,82.752,81.408,80.168,78.096,76.088,73.768,71.152,68.02,64.928,61.744,57.84,53.312,49.664,45.192,41.436,38.204,34.74
0.28,0.28,106.65126323730469,96.36510272216798,86.79238076171875,77.94833798095704,69.65545876464844,62.12859208251953,55.07081388793945,48.648425881347656,42.77292474365235,37.34688219970703,32.4617150579834,27.96805644104004,23.89227625854492,20.213701638793946,16.8945554107666,13.882404301757813,11.215890773925782,8.867688405609131,6.8303111080932615,5.10607413986206,3.7174687951660155,2.650886938858032,1.8509910198974608,1.307307239112854,0.9527415947341918,0.734235937614441,0.5992800544166565,0.5130807437515259,0.46975308444023134,0.44752499037742616,0.44283719789505005,0.45409648542404174,0.4717277938079834,0.4989361075592041,0.5350081168746949,0.5851288396644593,0.6418057535552979,0.7106467476844788,0.8029238116836548,0.9029178638076782,1.0180743763732911,1.153904371109009,1.3144611808013915,1.5068303736114501,1.737911577835083,2.0458350888061525,2.3593523036193846,2.7159610823059084,3.16177153427124,3.633423497772217,4.177071845703125,9.936,9.944,9.952,9.936,9.956,9.992,10.008,10.064,10.136,10.236,10.468,10.816,11.312,12.008,13.468,15.028,17.52,20.704,24.716,29.984,37.336,45.612,55.224,64.256,71.604,77.024,80.7,82.996,84.344,85.024,85.376,85.168,84.428,83.5,82.516,81.376,79.724,77.772,75.76,73.356,70.692,67.892,64.384,61.38,57.568,53.348,49.116,45.344,41.372,37.7,34.312
0.32000000000000006,0.32000000000000006,110.330727109375,99.9091030078125,90.13506844726562,80.99661362792969,72.58359837402344,64.79636262573243,57.670315385742185,51.06341278198242,45.024173817138674,39.498009765625,34.47624597229004,29.89971842895508,25.69342189819336,21.960692282714845,18.537209908447267,15.440236955871582,12.676620986022948,10.198753479919434,8.038199866790771,6.186855062408447,4.625211899719238,3.3589781663513185,2.4054448248291016,1.71879332736969,1.2413515195465088,0.9220530219268799,0.7268287175273895,0.6028336540794372,0.5329103698158264,0.5001027595901489,0.4812668105506897,0.4819225047492981,0.49317939003944394,0.5125671376037597,0.5446375108432769,0.5934314265060425,0.6456654204177856,0.7171532960700989,0.8018934833908081,0.89696404794693,1.0166731198883057,1.1532276221847535,1.3294887330436707,1.5194403577804565,1.7595947548675537,2.006767028579712,2.33846949760437,2.683788267288208,3.088275885620117,3.572818428955078,4.084628253936768,9.94,9.948,9.96,9.952,9.96,10.008,10.004,10.052,10.144,10.296,10.44,10.74,11.116,11.804,12.828,14.24,16.036,18.696,22.1,26.184,31.988,39.356,47.92,56.732,64.964,72.052,76.912,80.52,82.624,83.552,84.224,83.98,83.808,83.036,82.204,80.948,79.48,77.512,75.256,72.756,70.036,67.504,63.928,60.464,56.272,53.172,49.064,45.112,41.228,37.204,33.684
0.3600000000000001,0.3600000000000001,114.5000536352539,103.65046771484376,93.6388611303711,84.28044831787109,75.69253164916992,67.6442882470703,60.25179271240234,53.549426662597654,47.35142962646484,41.676087904052736,36.52636020751953,31.91166626220703,27.666861293945313,23.755369414672852,20.274768809814454,17.02561253540039,14.162770305175782,11.6012798828125,9.348369060058594,7.353735427398681,5.6361718089294435,4.232741267547607,3.094745461425781,2.238601025619507,1.6226711940765381,1.2005526769638062,0.9232633316802978,0.7453785830497742,0.6350705156135559,0.5601016793632507,0.5311971578979492,0.5158646307373047,0.5200487630653381,0.5372787617301941,0.5685898192596436,0.6120857049179077,0.6606104699134827,0.7287087424850464,0.8121436036872863,0.9079665507698059,1.0341977667617799,1.162570774307251,1.3329698379516601,1.5276316294860839,1.7469236903381347,2.011815661087036,2.3165852603149415,2.67983138381958,3.0741906523132325,3.512336489944458,4.02847174987793,9.94,9.944,9.944,9.964,9.968,9.992,10.036,10.128,10.152,10.328,10.46,10.776,11.1,11.648,12.48,13.42,14.904,17.096,19.824,23.512,27.908,33.8,40.916,49.264,57.8,65.74,71.84,76.368,79.612,81.772,82.416,83.012,83.16,82.26,81.428,80.112,78.928,76.864,74.724,72.24,69.856,66.352,63.324,59.672,56.14,52.088,48.176,43.912,40.2,37.164,33.532
0.40000000000000013,0.40000000000000013,118.80022406738281,107.64076263183594,97.30714505371094,87.69444944824218,78.77515710205078,70.64851967529297,63.10073343261719,56.160843122558596,49.851733974609374,44.055605822753904,38.82605637329102,33.97460729736328,29.617841373291014,25.663191009521483,22.037078888549804,18.742131141357422,15.806049769897461,13.129078144226074,10.754348295288086,8.620723075561523,6.774198175201416,5.209816648101807,3.898800533981323,2.8920700744247436,2.116188327713013,1.5563253024291992,1.1754259283065795,0.9230378048324585,0.7624305177307129,0.6625301999282837,0.604639847869873,0.5773013716125488,0.5649575974655151,0.5762417055130005,0.5997442382431031,0.6282623727416993,0.6874639400291442,0.7547478107452392,0.8406706606864929,0.9275476066017151,1.0433362570762634,1.18061271484375,1.3356208433151244,1.5352118062591553,1.7642519298934936,2.0185282318115236,2.323299522857666,2.6566313274383546,3.0675825338745115,3.4967345994567873,3.966638251800537,9.956,9.94,9.968,9.976,9.992,10.004,10.076,10.108,10.232,10.352,10.404,10.688,10.996,11.568,12.056,13.008,14.096,15.864,18.172,20.892,24.512,29.16,35.492,42.0,50.18,58.56,65.868,71.716,75.82,78.596,80.236,81.256,81.368,80.852,80.608,79.736,77.8,76.396,74.148,71.548,68.636,66.096,62.628,59.144,55.0,51.184,47.052,43.304,39.264,36.084,32.844
0.43999999999999995,0.43999999999999995,123.3265469165039,111.80256720458985,101.19719620605468,91.40738534179688,82.24973501708985,73.81469028076172,66.01839699951172,58.94555004638672,52.43108420043945,46.552852736816405,41.099221776123045,36.17366056762695,31.697897731933594,27.6501115423584,23.92864132446289,20.567201912231447,17.519338662719726,14.716265482788087,12.252002123413085,10.019363374938965,8.039949061584473,6.304488266906739,4.843914121398925,3.675364367828369,2.751715068359375,2.034875934410095,1.528951671333313,1.1769270704460144,0.9479740728950501,0.7965995042800903,0.6998226672744751,0.6510873139190674,0.6276573988723755,0.6239851079940796,0.6447597074317932,0.6739514124679565,0.7245211653232575,0.7839334013366699,0.8617531894493103,0.9632079283523559,1.0811040641784668,1.2180372204208374,1.3760267351531983,1.5659114484405519,1.7887871844863892,2.0411134884643554,2.3524080663299562,2.664651660003662,3.048317154159546,3.45395453125,3.936549468536377,9.944,9.968,9.952,9.98,9.996,10.052,10.08,10.12,10.256,10.348,10.552,10.744,11.028,11.372,11.896,12.692,13.528,14.984,16.552,18.632,21.868,25.568,30.624,36.312,43.384,51.488,58.8,65.632,70.816,74.928,77.34,78.956,79.704,79.68,79.14,78.128,76.596,75.132,73.144,70.388,67.584,64.464,61.476,57.928,54.316,49.932,46.432,42.86,39.132,35.756,32.4
0.48,0.48,128.00738630371094,116.25261241943359,105.28662313476562,95.21571063476563,85.90158967285156,77.16059654785157,69.15954603271484,61.85084341796875,55.18461685668945,49.11959410400391,43.54071896362305,38.47060161132813,33.86706546813965,29.68967184692383,25.862814791870118,22.42310837097168,19.26273741333008,16.434607938842774,13.80038466796875,11.444523154907227,9.355401165466308,7.536362482757569,5.934988760070801,4.585369722595215,3.4780983380889894,2.6238764962005616,1.9760423592376708,1.523302554626465,1.193040884590149,0.9819390364456176,0.8414485991287232,0.7577753601074219,0.7220623809432983,0.700552872390747,0.697153939704895,0.7238215969467163,0.7675554556465148,0.8352797354316711,0.9016693264389039,0.9954383630371094,1.116707055015564,1.2536385249710083,1.4156135978317261,1.6004153494262696,1.8314634255981446,2.0604929782485963,2.356959936828613,2.6788312256622313,3.037354436721802,3.4290907109069826,3.8932973857116697,9.948,9.964,9.968,9.964,9.988,10.036,10.108,10.164,10.26,10.36,10.532,10.768,11.032,11.3,11.788,12.28,13.08,14.116,15.536,17.472,19.7,22.62,26.58,31.488,37.248,44.272,51.744,58.812,65.096,70.092,73.356,75.664,76.804,77.492,77.508,76.8,75.356,73.448,71.684,69.524,66.412,63.432,60.192,56.808,52.9,49.304,45.436,41.868,38.44,34.848,31.844
0.52,0.52,133.13350397460937,120.98372282958984,109.66127904785156,99.26255010253907,89.53055403076172,80.59711630371093,72.38765201904297,64.83994993408203,58.03497387573242,51.72199356689453,46.089885501708984,40.850348225097655,36.117255744628906,31.85230106994629,27.971001923828126,24.392723803710936,21.125975091552736,18.16471392150879,15.467586713256836,13.017689438171386,10.815925863647461,8.865732380981445,7.143377001953125,5.655122995758057,4.391027391357422,3.3565602397155763,2.5564004499816892,1.9667213465881348,1.5323917389678956,1.228483236579895,1.0308318214416503,0.900688730545044,0.8203354284286499,0.7812016448974609,0.7804160791969299,0.7936242638778687,0.8242776631355285,0.8692484283447266,0.9562432722473144,1.0487684329986573,1.156151651725769,1.2914301977729796,1.4595567910385132,1.6399968516540528,1.856435716934204,2.105208070831299,2.3964865230560304,2.7165598221588136,3.028224524307251,3.459313917312622,3.9048054853057863,9.948,9.976,9.976,9.996,10.028,10.04,10.068,10.212,10.316,10.404,10.512,10.804,11.004,11.332,11.592,12.164,12.896,13.656,14.732,16.248,18.156,20.424,23.42,27.184,32.048,37.956,44.6,51.092,58.208,64.296,68.532,71.932,73.888,74.884,74.672,74.72,73.44,72.596,70.208,67.72,65.168,62.304,58.804,55.692,51.704,48.224,44.208,40.728,37.4,34.156,31.028
0.56,0.56,138.23274671875,125.8084533203125,114.25531573730468,103.36203887451173,93.37849358642578,84.25223166259765,75.83739665527344,68.11532079101562,60.979063553466794,54.59935173828125,48.74004909179688,43.38294855957031,38.495169805908205,34.098303220214845,30.0969078717041,26.41683762084961,23.07430799194336,19.997702690429687,17.217021512451172,14.660233139038086,12.359989408569335,10.29411798461914,8.44503143371582,6.788655020904541,5.3958287521362305,4.2414148553466795,3.2719410747528075,2.5241774016952516,1.9702454342269897,1.5626564197921753,1.2856658127212524,1.0851055931854248,0.9664331257629395,0.8991947491073609,0.8763553848648071,0.8795970163536072,0.8984274625205994,0.9462381530761719,1.0232458129692077,1.1036588354873658,1.2165058502578736,1.3610785540390016,1.5085495886993407,1.6955893167495728,1.9156269597625732,2.1673429468154906,2.4162576913452147,2.7527331881713866,3.1102121326446532,3.4567794050598146,3.8838593882751464,9.948,9.972,9.98,10.008,10.02,10.04,10.136,10.212,10.32,10.456,10.568,10.812,11.032,11.348,11.6,11.964,12.528,13.232,14.032,15.216,16.74,18.664,21.092,24.38,28.072,32.528,38.132,44.8,51.212,57.32,62.596,67.152,70.02,71.628,72.324,71.96,71.356,70.072,68.432,66.476,63.468,60.532,57.86,54.072,50.516,46.888,43.224,40.02,36.272,33.32,30.488
0.6000000000000001,0.6000000000000001,143.7949478149414,130.93891095703125,118.78781002441406,107.7576519165039,97.52632300292969,88.0700542919922,79.32334120605469,71.36511377685547,64.18671540039063,57.51495020507812,51.47277760986328,45.99687501708984,40.96613956420899,36.49275282470703,32.31505032470703,28.554461982421874,25.089407299804687,21.90271094177246,19.04152112426758,16.448037072143556,14.006813734130859,11.828760415344238,9.844036725463868,8.06941859954834,6.526311994323731,5.214326666870117,4.112030536193847,3.2072640700531005,2.5007804737854005,1.9914735549545288,1.6102695499420165,1.3539343920516969,1.17063496635437,1.0609892445373534,0.9974291650772095,0.9880649281311035,0.9816809449768067,1.0200029320526123,1.088607208518982,1.1706698344421387,1.282783885345459,1.4133037396240233,1.5789464937973023,1.766170312271118,1.9672868054580688,2.1965990145111083,2.481491994934082,2.7911084046173094,3.114228705444336,3.483343197555542,3.896654948883057,9.96,9.96,9.984,10.028,10.028,10.092,10.136,10.248,10.328,10.508,10.556,10.768,11.064,11.24,11.488,12.02,12.308,12.872,13.68,14.58,15.656,17.216,19.188,21.904,24.768,28.312,33.132,38.408,44.844,50.768,56.452,61.136,65.104,67.44,69.048,68.92,69.104,68.156,66.432,64.288,61.612,58.924,55.996,52.452,49.192,45.928,42.104,38.976,35.58,32.696,29.992
0.6400000000000001,0.6400000000000001,149.63021040527343,136.1850332421875,123.78682536865234,112.34448758300782,101.66231761230469,91.98277114257813,83.0468080859375,74.78002476318359,67.37386091674804,60.57750745361328,54.31567226806641,48.704654494628905,43.53941812133789,38.90722757324219,34.62800857788086,30.779872653808592,27.21534830078125,23.952050248413087,20.967017875976563,18.23700055114746,15.735931173706055,13.451370971984863,11.369904033813476,9.484590683288575,7.809645857086181,6.359365584411621,5.086096796569824,4.032562587432861,3.1829985777282714,2.5326965632629395,2.0305975050354004,1.672394358291626,1.4221035472106933,1.2555583805465698,1.1570002450942993,1.1032805685806275,1.1019788093948364,1.1144970679473878,1.1785781495666503,1.256775487060547,1.360648123474121,1.486686238746643,1.6411442998886108,1.822039077682495,2.0254026573944093,2.2571205909729004,2.528474701156616,2.8283298329162596,3.1515344606018068,3.5365552870178223,3.915483748626709,9.944,9.964,9.968,9.988,10.044,10.076,10.168,10.272,10.304,10.444,10.636,10.824,11.028,11.216,11.448,11.828,12.148,12.588,13.272,13.984,14.868,16.216,17.676,19.428,22.212,25.14,28.72,33.208,38.176,43.9,49.86,54.872,59.468,62.88,65.072,66.136,65.576,65.504,64.236,62.048,59.564,57.34,54.316,51.072,47.808,44.76,41.156,38.056,34.76,32.164,29.62
0.6799999999999999,0.6799999999999999,155.654902734375,141.763191796875,128.90481287109375,117.0975474609375,106.15196819335938,96.11182373046876,86.90026916503906,78.4742757763672,70.7549816040039,63.67936359375,57.34388187255859,51.5492738684082,46.193757175292966,41.426502416992186,37.086712078857424,33.08219765380859,29.430879127197265,26.070916087646484,23.020644216308593,20.14842497680664,17.54455087097168,15.141940466003417,13.003176137390136,11.005058445434571,9.1980872555542,7.586867568664551,6.195175878753662,4.992294757537842,4.002144191436767,3.206182280731201,2.5670130699157716,2.08063528465271,1.7509594819641112,1.507184717979431,1.3652257490730286,1.2773071894454957,1.2436477002716064,1.238077911491394,1.2777073723220824,1.3430853871917725,1.4336355007743835,1.5491575794219972,1.7093500722122192,1.8745383948516845,2.090010649032593,2.321375793304443,2.595805105743408,2.8977821332550047,3.1974634895324705,3.558010899505615,3.954764461517334,9.948,9.976,10.0,10.012,10.064,10.084,10.2,10.256,10.356,10.536,10.66,10.824,11.04,11.2,11.456,11.696,12.036,12.548,12.928,13.56,14.228,15.224,16.272,17.888,20.056,22.22,25.336,28.876,33.044,37.748,43.244,48.8,53.544,57.464,60.536,61.82,62.472,62.44,61.668,59.772,57.968,55.216,52.396,49.688,46.232,43.08,40.048,36.792,33.868,31.208,28.904
0.72,0.72,161.94851971679688,147.60257723632813,134.14275836914064,121.8959792626953,110.71008427490234,100.31836724365235,90.77465626220703,82.1791535180664,74.25395639770508,67.04017709716797,60.43487818603516,54.47320380737305,49.08550900634766,44.08749940063477,39.59535780761719,35.45725962890625,31.728478149414062,28.254898118896485,25.10884660644531,22.172875565185546,19.469452880859375,16.96931482635498,14.688061109008789,12.605991219177247,10.707511135253906,8.960969546203613,7.431453642272949,6.085742919616699,4.951466390075684,3.9816557289123535,3.2171918383789064,2.625597568511963,2.1728060317993165,1.8538574736785889,1.6339646298599244,1.4980936054992675,1.413879582672119,1.3843295029067992,1.4125101428985596,1.4590463999938965,1.5376844746398926,1.6556817728424071,1.7932276942443848,1.963979595565796,2.1670899767303466,2.3797540048980714,2.644229433898926,2.9425120803833007,3.2589815619659426,3.58758588684082,3.9621501126098635,9.944,9.972,9.98,9.98,10.096,10.084,10.164,10.268,10.332,10.54,10.6,10.844,11.008,11.176,11.464,11.648,11.856,12.296,12.74,13.128,13.68,14.524,15.528,16.916,18.152,20.184,22.644,25.44,28.8,32.976,37.636,42.188,47.392,51.54,54.716,57.212,58.684,59.044,58.6,57.18,55.356,53.06,50.624,47.68,44.896,41.868,39.216,36.072,33.18,30.876,28.424
0.76,0.76,168.33908032226563,153.3024384277344,139.72535935058593,127.07472560058594,115.40306458496094,104.7435963671875,94.97085676513672,85.9221020678711,77.82147607910156,70.36828307128906,63.630133522949215,57.46118512207031,51.877236458740235,46.8430486315918,42.220386094970706,38.00193866699219,34.108076767578126,30.56407904418945,27.314580467529296,24.29523917114258,21.454725997314455,18.91824818359375,16.535105495910646,14.313026999511719,12.324055080566406,10.45136064819336,8.784844905395508,7.3189056314086915,6.010900444030762,4.929886826019287,4.013499598846436,3.2727184911346434,2.70332731552124,2.2732122990417483,1.9700262298202516,1.7668919861602783,1.6386470167160034,1.5792392221069336,1.5564033178710937,1.5928321669006347,1.6586749475860596,1.7619697075271605,1.893636651763916,2.051784530105591,2.244581742172241,2.4747441067504883,2.7261109017181395,2.997677370071411,3.301164186935425,3.6467102333068846,4.011925108947754,9.948,9.96,9.976,10.032,10.06,10.092,10.216,10.304,10.344,10.524,10.664,10.888,10.98,11.208,11.364,11.656,11.848,12.184,12.52,12.928,13.3,14.012,14.788,15.772,16.8,18.388,20.46,22.628,25.416,28.568,32.48,36.852,41.52,45.78,49.544,52.532,54.268,55.344,55.324,54.232,52.576,50.572,48.544,46.36,43.404,40.584,37.836,35.412,32.752,30.268,27.9
0.8,0.8,174.95132857910156,159.5423340185547,145.20827920410156,132.24974305664063,120.25223380371094,109.23147387207031,99.07877109863281,89.91539395019531,81.4849383203125,73.91343751464844,66.90230239990234,60.66819514648437,54.85562048706055,49.69174520263672,44.937611697998044,40.546378305664064,36.59483411376953,32.984245899658205,29.57244425415039,26.440100169677734,23.58203439453125,20.944559948120116,18.446676380004885,16.139693079223633,13.993308713684081,12.05455904510498,10.280364473266602,8.672728250427246,7.241715430755615,6.002094672698974,4.937472931823731,4.055017674560547,3.3504835765075685,2.803329349899292,2.392139025192261,2.1145621921157836,1.922362982635498,1.8074537664413453,1.756771176185608,1.7573419811248778,1.8063531956481933,1.8889959535980225,2.0035292166137695,2.1570714948272705,2.339169430809021,2.5657909394836427,2.7878555918884276,3.061628032836914,3.380909658050537,3.695615024871826,4.061021622161865,9.984,9.968,10.008,10.032,10.044,10.104,10.248,10.268,10.396,10.576,10.676,10.896,11.008,11.216,11.42,11.608,11.76,11.956,12.312,12.552,13.048,13.64,14.096,14.904,15.864,17.052,18.604,20.368,22.536,25.2,28.388,31.772,36.092,39.924,44.136,47.108,49.612,50.868,51.668,50.928,50.192,48.532,46.884,44.352,41.772,39.072,36.96,34.292,31.752,29.82,27.74
0.8400000000000001,0.8400000000000001,181.51644537109374,165.64176857421876,151.06211825195314,137.59062243652343,125.15053900146485,113.79395282958984,103.39468400878906,93.9310980493164,85.26153985839844,77.45242919677735,70.24326982666015,63.79996060424805,57.95462326171875,52.60005334716797,47.719075086669925,43.22356106689453,39.12460131958008,35.42891528808594,31.94394148071289,28.752984907836915,25.731723885498045,22.990380888061523,20.457888294677733,18.053692209472658,15.830437901000977,13.748863216552735,11.880443304748535,10.14870029449463,8.602975075378417,7.223624670257569,6.013832674865722,4.957683337097168,4.127467257843017,3.445793049621582,2.922194668960571,2.5504088452911375,2.2720197873687744,2.1018852572631834,1.9950277088928223,1.9595124851226806,1.9809688122940063,2.035491976852417,2.140534571456909,2.279213683242798,2.460742127532959,2.6528246797180177,2.899088865509033,3.149954516143799,3.4493059352111817,3.757738355560303,4.119964467315674,9.984,9.992,9.984,10.044,10.064,10.088,10.2,10.276,10.408,10.612,10.704,10.876,11.0,11.136,11.424,11.504,11.804,11.848,12.228,12.428,12.772,13.264,13.692,14.38,15.1,16.044,17.252,18.704,20.408,22.456,24.968,27.84,31.264,35.036,38.456,41.828,44.832,46.524,47.516,47.552,47.192,45.832,44.288,42.192,39.944,37.892,35.74,33.472,31.304,29.216,27.404
0.8800000000000001,0.8800000000000001,188.62054165039063,172.22522795898436,156.99441833007813,142.9793394189453,130.2104877294922,118.50897366943359,107.82276936279297,98.05076811279297,89.21215107910156,81.12189236572266,73.79357186523437,67.1339953125,61.08080204101562,55.671424373779296,50.603241767578126,45.99095836303711,41.81804924072266,37.94694680908203,34.36640185302734,31.111789717407227,28.00652179199219,25.15790808959961,22.544399112548827,20.056833729858397,17.744688861694335,15.616968135375977,13.601977681274414,11.753054184570313,10.065417639465332,8.549573982086182,7.202325139160156,6.048602645874023,5.06943433883667,4.2314509071350095,3.5952780345153807,3.071301693649292,2.698471894454956,2.4593164978790285,2.3068724366760254,2.222380777244568,2.200558979110718,2.2333072958755493,2.3223024244689943,2.442169363479614,2.587905582046509,2.7860825874328614,3.009362851867676,3.2742372454071047,3.5501435845184326,3.8601616466522217,4.182053359375,9.972,9.98,9.984,10.036,10.06,10.068,10.18,10.328,10.444,10.516,10.74,10.864,11.004,11.088,11.304,11.508,11.656,11.824,12.048,12.488,12.664,12.9,13.328,13.764,14.484,15.168,16.024,17.368,18.588,20.06,22.324,24.684,27.36,30.616,33.744,37.004,40.0,42.184,43.764,44.2,43.7,43.152,41.7,40.488,38.292,36.364,34.112,31.988,30.272,28.416,27.004
0.9199999999999999,0.9199999999999999,195.65702810546875,178.88013298339843,163.03013670898437,148.58703779785156,135.54022278320312,123.32419947265625,112.36642564208984,102.30037114746094,93.21002383544922,84.99018221191406,77.30127781738281,70.66836124267579,64.39603619018554,58.814470207519534,53.63118192993164,48.831120400390624,44.553114527587894,40.580331103515626,36.92816252441406,33.557232185058595,30.401498992919922,27.440663377685546,24.703646013793946,22.143878621826172,19.774819973754884,17.501433814086916,15.427474830322266,13.482359648742676,11.675907170104981,10.023374685668946,8.555394905395508,7.2486210987854,6.121409795074463,5.142332714538575,4.356673921966553,3.71548953125,3.252222163314819,2.906808440246582,2.6654322888183595,2.5237211116409304,2.454111654586792,2.470350382347107,2.515827583694458,2.6136205082702637,2.757874095916748,2.9433326371002195,3.1465522074890138,3.373096585006714,3.637328981170654,3.932840254821777,4.263703353805542,9.98,9.94,9.98,10.024,10.072,10.12,10.264,10.252,10.456,10.544,10.644,10.952,10.968,11.1,11.296,11.44,11.564,11.872,11.948,12.232,12.404,12.804,13.008,13.468,13.788,14.704,15.156,16.224,17.188,18.56,20.112,22.164,24.26,26.636,29.636,32.408,35.228,37.54,39.572,40.612,40.744,40.232,39.168,38.264,36.544,34.72,33.24,31.208,29.62,27.736,26.356
0.96,0.96,203.04243604003906,185.41935881347655,169.15451149414062,154.29743035644532,140.62114386230468,128.26753220947265,116.87519886230469,106.71645605712891,97.32663380371093,88.81527646484375,81.1583189404297,74.04435398925781,67.63634017333985,61.93127376953125,56.62314379760742,51.780062658691406,47.38450859863281,43.27755931274414,39.56662083007812,36.024094439697265,32.82276039428711,29.791914229125975,26.996729295654298,24.339557942504882,21.841452194824218,19.55604743774414,17.34733890625,15.280910339660645,13.388591465454102,11.601332433166505,10.026970833435058,8.589909155578614,7.308645034179688,6.209058996887207,5.2755083625793455,4.519963758087158,3.8856813513183592,3.456822797393799,3.128682318649292,2.914673582611084,2.8009651137542724,2.7272590030670165,2.7736684358215333,2.8394423808288574,2.9527029759979246,3.1056136277770996,3.2916337083435057,3.5274515615081787,3.79571668838501,4.06352476196289,4.374409002609253,9.936,9.996,10.02,10.024,10.104,10.152,10.164,10.284,10.464,10.556,10.744,10.844,10.944,11.144,11.384,11.46,11.528,11.684,11.9,12.044,12.356,12.6,12.808,13.108,13.568,13.968,14.652,15.264,16.304,17.4,18.556,20.112,21.564,23.708,26.072,28.604,31.292,33.404,35.312,36.44,37.064,37.312,36.492,35.504,34.588,33.168,31.856,29.892,28.468,27.08,25.568
1.0,1.0,210.30639573242186,192.0575257861328,175.32225794921874,159.98383911132814,145.995630234375,133.16223936035155,121.56874972900391,110.95225829589843,101.48146461425782,92.77350837158203,84.73788336425781,77.56325853027344,71.01860524902344,65.16361973876953,59.75173556152344,54.74872658203125,50.294535118408206,46.118105494384764,42.32897050048828,38.67123433227539,35.33346724975586,32.2628323840332,29.357987412109374,26.587122626342772,24.05915494995117,21.643643209228514,19.353938115844727,17.205492405090332,15.188311645202637,13.33148520690918,11.618859848327636,10.075002417907715,8.659998052062988,7.395203614501953,6.331007507019043,5.412884117736817,4.696449870147705,4.11901609664917,3.6883462677001955,3.385977805175781,3.1870738023376464,3.0835362315368653,3.0531899373626707,3.081640258178711,3.1848347804260255,3.3104840114593506,3.503055425567627,3.694585962600708,3.935180252685547,4.189259601898193,4.477937563476562,9.976,9.98,10.02,10.056,10.068,10.116,10.18,10.296,10.376,10.56,10.764,10.876,10.988,11.088,11.232,11.4,11.448,11.7,11.78,11.96,12.2,12.376,12.624,12.952,13.212,13.508,13.944,14.572,15.224,16.168,17.24,18.42,19.868,21.516,23.328,25.32,27.524,29.668,31.604,32.932,33.852,34.392,34.284,33.616,32.384,31.252,30.216,29.076,27.652,26.348,25.12


==> figures/vis_landscape/s3/results-14.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,0.46379458780288696,0.4611372067260742,0.46775830397605894,0.47924113872528074,0.5104024799919128,0.544614032535553,0.5918916493034363,0.6580725751495361,0.7460713395500184,0.8526170716094971,0.9908996952056884,1.1591077581214906,1.3721407439422608,1.63939462890625,1.9510535312271118,2.3316360665893554,2.809830858306885,3.383077967681885,4.068665421295166,4.878880368804932,5.81456502243042,6.978501822814941,8.283860561218262,9.799557478942871,11.52146849822998,13.463316447753906,15.730884603881837,18.233245420532228,21.073702734375,24.340445932006837,27.9587191418457,31.990347260742187,36.66100256835937,41.714089434814454,47.580241798095706,54.12201208984375,61.29351250244141,69.26471416870118,78.31763647705078,88.03284055908203,98.64004330566407,110.57982169433593,123.69046704833984,137.97229641601564,153.46446608398438,170.766712890625,189.30371749023436,209.80182589355468,232.18330563476562,256.16830919921875,282.85687423828125,85.1,85.18,85.128,84.884,84.116,83.316,82.3,80.828,78.992,77.0,74.28,71.756,68.528,65.16,61.34,57.352,53.348,48.884,44.908,41.016,37.204,33.54,30.684,27.808,25.9,24.06,22.548,21.468,20.452,19.588,18.624,17.812,16.636,15.836,14.72,13.944,13.136,12.356,11.716,11.184,10.84,10.436,10.256,10.108,9.972,9.96,9.948,9.94,9.94,9.94,9.94
-0.96,-0.96,0.46138328658103944,0.458451918926239,0.4537381398773193,0.4553119480323792,0.47387079612731936,0.5017658259582519,0.5366802466392517,0.5798172475814819,0.6488145166397095,0.7362489738273621,0.8442684792709351,0.9821965880966187,1.1547223508834839,1.355755641746521,1.618201474494934,1.9464289893341065,2.340543141326904,2.8153042980194094,3.387647404937744,4.081209421386719,4.916778067321777,5.890842726287842,7.031590456390381,8.36464903366089,9.924157040100098,11.652217153625488,13.689090356140136,15.911351956176757,18.557488545532227,21.41564236694336,24.704615819091796,28.37862122192383,32.54366875366211,37.16687480224609,42.53801762695313,48.4903754296875,55.147285408935545,62.56100436035156,70.81933877197265,79.90314735839844,89.91919421386719,101.11588881591797,113.27413859863282,126.79817462402343,141.6607235107422,157.37170670898436,175.3440251269531,194.66255978515625,215.6561019140625,238.6861798144531,264.0623305126953,85.132,85.112,85.508,85.36,84.916,84.556,83.352,82.216,80.888,79.292,77.024,74.512,71.9,68.74,65.06,61.488,57.42,53.32,49.032,44.856,40.6,36.712,33.288,30.14,27.6,25.452,23.824,22.516,21.432,20.332,19.356,18.16,17.468,16.528,15.516,14.608,13.864,12.98,12.312,11.676,11.2,10.752,10.34,10.18,10.04,9.956,9.944,9.948,9.936,9.936,9.94
-0.92,-0.92,0.4601480156135559,0.44700799320220946,0.4418193190097809,0.44671934770584104,0.44714097621917726,0.4656181419944763,0.4932081919145584,0.5284665723323823,0.5727541357803345,0.6418549412250519,0.7221610768127441,0.8288318192481995,0.9762853174972534,1.1421667708587646,1.3530952479934693,1.610889781112671,1.9326689942169188,2.323039033088684,2.797176777191162,3.4008771179199218,4.1202860873413085,4.939487131042481,5.926072629852295,7.125372084808349,8.472769620056152,9.992403958129882,11.826558678283691,13.833096452331542,16.17872120513916,18.790446577148437,21.73193277709961,25.08715763000488,28.82021591796875,33.106846149902346,37.912288150634765,43.38416530761719,49.42643930419922,56.16226248901367,63.83508782470703,72.26571097412109,81.71554711425782,92.04166325195312,103.63188831542969,116.28401017822266,130.14016532226563,145.24873916503907,162.1192754248047,180.21926411132813,200.0639152685547,221.9595911767578,246.0095455761719,84.944,85.588,85.636,85.584,85.656,85.212,84.656,83.572,82.648,81.168,79.296,77.352,74.832,72.148,68.864,65.112,61.588,57.248,53.2,48.944,44.408,40.652,36.352,33.004,30.196,27.44,25.336,23.672,22.14,21.236,20.14,19.104,18.308,17.296,16.42,15.404,14.652,13.768,12.972,12.24,11.664,11.072,10.564,10.332,10.128,10.02,9.964,9.96,9.944,9.94,9.936
-0.88,-0.88,0.46457034852027895,0.4503453373146057,0.4412471583366394,0.436849876704216,0.43721184337615965,0.43931450117111204,0.4527841797733307,0.47986296422958374,0.5148677973937988,0.5663664991950988,0.6269846261405945,0.706893424911499,0.8166713544273376,0.9642395992088317,1.1268597560119629,1.3416976831436158,1.5908612538146973,1.9208748310089112,2.333867952194214,2.805123759689331,3.4002108615112303,4.120385488891602,4.979255560913086,5.97981480545044,7.183381839752197,8.577587340087891,10.152779844665528,11.978250722045898,14.065537669067384,16.38756362335205,19.0455732711792,22.131148115234375,25.55873359375,29.36549583618164,33.77694490600586,38.64532657592773,44.20022883056641,50.509797580566406,57.50913180541992,65.29669465698242,74.05970684814453,83.56011676269532,94.36329259765625,106.17862769042969,119.34960545166015,133.61713098632814,149.19215963867188,166.5574328466797,185.45952511230468,206.02707942382813,228.8646308544922,85.124,85.664,85.768,85.832,85.74,85.9,85.548,84.92,84.036,82.8,81.416,79.604,77.656,75.128,72.244,69.164,65.56,61.868,57.676,53.156,48.824,44.408,40.22,36.316,32.664,29.528,27.156,24.964,23.524,22.028,20.892,19.956,18.972,18.012,17.1,16.308,15.264,14.508,13.556,12.732,12.108,11.48,10.984,10.624,10.26,10.124,10.008,9.988,9.944,9.94,9.94
-0.84,-0.84,0.4677913603591919,0.4567827613162994,0.4404807217025757,0.4327460302352905,0.42136474715232847,0.42484356678009033,0.4333081472015381,0.4462672784996033,0.46787955105781553,0.5108423843955994,0.5593753475952148,0.6196859562301635,0.7106791807365418,0.8162425135421753,0.9465574288749695,1.1159425498580933,1.3351132264709473,1.6029114155960082,1.9286377575302125,2.3489357370758057,2.834480595626831,3.430619634094238,4.156230782546997,5.02909335067749,6.040402913665772,7.277151323699951,8.670738374328613,10.303166516113281,12.14251514251709,14.292162634277343,16.6846048638916,19.398555134887694,22.50847944458008,26.024965295410155,29.934565805053712,34.33518834228516,39.48822,45.10670440185547,51.607619523925784,58.76406055908203,66.89964891113281,75.76544309326172,85.80530910888672,96.74391938964844,109.04551406738281,122.46592547851563,137.1575648388672,153.56635981933593,171.28084670898437,191.1170912011719,212.676521796875,84.692,85.336,85.648,86.184,86.316,86.412,86.004,85.824,85.308,84.224,83.068,81.808,79.86,77.804,75.032,72.58,69.036,65.52,61.804,57.38,53.22,48.444,43.9,39.82,36.176,32.216,29.404,26.772,24.852,23.056,21.704,20.76,19.792,18.856,17.804,16.88,16.096,15.256,14.332,13.56,12.716,11.936,11.472,10.86,10.54,10.292,10.108,9.98,9.968,9.932,9.94
-0.8,-0.8,0.47979564374923706,0.46258368116378784,0.4401445451450348,0.42597233894348147,0.4161707616138458,0.41617407644271853,0.4173527083778381,0.4265013527393341,0.4351697829437256,0.4646304017734528,0.5014143300247192,0.5493415358543396,0.6163229111289978,0.6967157186985016,0.8001933732509613,0.9502796409225464,1.109397282485962,1.3320112153625487,1.5958461192321778,1.9286033966064453,2.326539440536499,2.828787732772827,3.4511322185516358,4.183986550598145,5.059839186248779,6.110699912109375,7.361760616149902,8.799174715270997,10.405337906494141,12.319092735290527,14.488751959228516,16.88874374206543,19.76282806274414,22.835989627685546,26.449447369384767,30.469874798583984,35.0712792956543,40.286159636230465,46.16994810913086,52.7021108203125,60.09322527099609,68.44738162109375,77.68410982910156,87.9426980102539,99.46878432128906,111.94827869140624,125.87433667480468,141.18707123046875,158.06231249023438,176.88775645507812,197.08392745605468,84.604,84.924,85.576,86.14,86.272,86.44,86.54,86.448,85.944,85.372,84.472,83.492,81.764,79.956,77.928,75.14,72.484,69.18,65.82,61.656,57.46,52.972,48.28,43.976,39.388,35.6,31.94,29.128,26.66,24.572,22.844,21.492,20.576,19.684,18.72,17.74,16.956,16.056,15.044,14.24,13.476,12.592,11.964,11.22,10.72,10.436,10.2,10.068,9.984,9.944,9.944
-0.76,-0.76,0.4972616689682007,0.47777913120269777,0.45205400645256044,0.43653200323104857,0.4229105898475647,0.41860675494194033,0.4102077711105347,0.41359688548088075,0.4193467708778381,0.431927574300766,0.45951461097717283,0.48940891531944275,0.5450954579734802,0.6063356045913696,0.6954228382873535,0.7938943517494201,0.9419582799720764,1.1054967895126342,1.3282790211486817,1.6049071857452393,1.9214948839569093,2.3500495239257813,2.8478868195343017,3.494730077056885,4.242490848007202,5.119436647033692,6.196744265289307,7.446862391967773,8.930462433776855,10.579218777160644,12.493862431030273,14.74701598815918,17.22030783203125,20.111949994506837,23.35044637145996,26.976208897705078,31.14047111694336,35.82739635864258,41.1519933227539,47.2242694519043,54.0531015246582,61.72317208129883,70.27531033691406,79.72737539794922,90.38162125,102.23128197509766,115.12124729003907,129.59411337890626,145.66537446777343,162.75540916503905,182.26349837890626,84.124,84.668,85.332,85.72,86.248,86.276,86.716,86.616,86.42,86.16,85.408,84.936,83.32,81.992,80.348,77.984,75.388,72.76,69.048,65.596,61.728,57.248,52.748,48.064,43.508,39.312,35.336,31.872,28.796,26.384,24.3,22.788,21.316,20.316,19.424,18.408,17.5,16.76,15.772,14.932,13.86,13.248,12.416,11.704,11.14,10.64,10.34,10.148,10.012,9.972,9.948
-0.72,-0.72,0.5145625008010865,0.4880464134979248,0.45951329259872437,0.4445357695198059,0.42935874305725097,0.4055964710664749,0.4051575522613525,0.4031106461524963,0.40244503267288206,0.41061993988990786,0.42676446465969087,0.44981931143760684,0.4905631463241577,0.5378318180274964,0.6023056669807434,0.6853033372116089,0.7915120088863373,0.9247306798171997,1.1083267781448365,1.3136630966186524,1.5846635998153686,1.9233666330718995,2.352157513923645,2.864346246337891,3.4801367304992676,4.260440385284424,5.164062586975097,6.276660758972168,7.565281761779785,9.059491666870118,10.765896591186523,12.715674353637695,14.970238716430664,17.55338185760498,20.45020796081543,23.771477276000976,27.58091772949219,31.780900493774414,36.651327418212894,42.10551302856445,48.48679639648437,55.278447098388675,63.255745727539065,72.12051198730468,81.9475517163086,93.00955266845703,105.20475349609374,118.66711650634765,133.49932825195313,149.9084557519531,168.27887049804687,83.628,84.256,84.792,85.568,86.268,86.852,86.752,87.04,86.86,86.784,86.272,85.72,84.656,83.628,82.392,80.248,78.384,75.776,72.668,69.672,65.88,61.564,57.248,52.396,47.888,43.292,38.792,34.784,31.356,28.508,25.968,23.94,22.512,21.18,20.216,19.176,18.3,17.412,16.376,15.612,14.624,13.824,13.044,12.264,11.596,11.0,10.504,10.296,10.084,10.0,9.972
-0.6799999999999999,-0.6799999999999999,0.5355747511100769,0.5040115873622895,0.48029411808013917,0.45519135622024537,0.43428822850227355,0.4196624394798279,0.40602404359817507,0.4034361535358429,0.39757864045143126,0.39468333196640015,0.4032464797592163,0.42712849191665647,0.44186736363887785,0.4837315416622162,0.528799038219452,0.5951759411334991,0.6705695000457763,0.7828994387435914,0.9187548311805726,1.0997282194519042,1.318948773880005,1.5933308643341064,1.9356619491958618,2.3552135705566406,2.8815689067077637,3.5420167578887938,4.311148583221436,5.236373814086914,6.364378414459228,7.638306080322265,9.176487898101806,10.929007098999023,12.924151760253906,15.252326623840332,17.894501198120118,20.916391588134765,24.29919143371582,28.132934283447266,32.542019306640626,37.52492523071289,43.226285251464844,49.533384201660155,56.81894184326172,65.02677226074219,74.13909798095703,84.33513611572266,95.62222473876953,108.24311092285156,122.2625894140625,137.85787478515624,154.9919089453125,82.76,83.828,84.32,85.452,85.9,86.368,86.756,86.836,87.16,87.072,87.052,86.268,86.012,85.02,83.92,82.256,80.524,78.468,75.596,72.808,69.492,65.792,61.18,57.064,52.66,47.648,42.908,38.496,34.592,31.152,28.188,25.7,23.624,22.18,20.992,19.944,19.024,18.072,17.28,16.292,15.388,14.412,13.708,12.908,12.088,11.38,10.932,10.5,10.236,10.064,9.996
-0.64,-0.64,0.5563844624233246,0.5216417419815064,0.49226488101959226,0.47003224937438964,0.44070567610740663,0.43126300928115846,0.4094234114646912,0.4021163475322723,0.3897811789512634,0.3892170168590546,0.3931455128288269,0.3982847173881531,0.417077579870224,0.43782814503669737,0.46813766689300534,0.5265665027999878,0.5845140236377716,0.6727275767993927,0.7838903904724122,0.9207955208015441,1.0935100098991395,1.3115087197113038,1.5875119913101197,1.9364269108581542,2.3685981872558592,2.9167300300598145,3.5451606231689454,4.351888713989258,5.305116233673096,6.432791623382569,7.757226447906494,9.325535785217285,11.138853393554687,13.190458118286132,15.537255053405762,18.24447350036621,21.28769403076172,24.798036539916993,28.807962460327147,33.31610303955078,38.44381857421875,44.35886208251953,50.881527352294924,58.43532173583984,66.90278098876954,76.3028645678711,86.83892903808594,98.57325487060547,111.78079034912109,126.15752775390625,142.28613426757812,82.176,83.244,83.856,84.668,85.676,86.012,86.536,86.788,87.388,87.324,87.168,87.048,86.588,86.028,85.272,83.86,82.648,80.732,78.596,75.736,72.888,69.524,65.852,61.664,57.008,51.96,47.508,42.612,38.344,34.268,30.888,27.708,25.38,23.428,21.896,20.88,19.656,19.04,17.792,17.044,16.24,15.236,14.372,13.528,12.696,11.98,11.268,10.736,10.368,10.208,10.048
-0.6,-0.6,0.5840892866134644,0.5473390674209595,0.513141795539856,0.48685280596733094,0.45842663158416747,0.43794632905960085,0.4179617303800583,0.40865756074905396,0.3919481816959381,0.38640182750701907,0.383562195110321,0.38373245205879214,0.39152221245765684,0.4124011608886719,0.4360954493999481,0.46970838857650754,0.5148510160636902,0.5855738147544861,0.6674667380714416,0.7679558667373657,0.9245637106132507,1.088073600616455,1.2975111191940307,1.5923827542877198,1.9388717063903809,2.3731570447540284,2.93433119140625,3.561314335632324,4.4080057647705075,5.3940613708496095,6.540499541931152,7.90241193359375,9.453098098754882,11.307340387573243,13.430010301513672,15.879226677856446,18.60438080505371,21.812528720092775,25.350082689819335,29.455427321777343,34.17743009643555,39.37306995727539,45.51095423217773,52.39173807739258,60.124311192626955,68.7501227709961,78.65077977783203,89.59975025634766,101.83656220458984,115.47751491699219,130.48946075195312,81.324,82.516,83.368,84.212,85.124,85.592,86.46,86.552,86.968,87.448,87.54,87.544,87.432,86.772,86.22,85.392,84.432,82.564,81.024,78.744,75.88,73.056,69.728,65.792,61.192,56.764,51.92,47.148,42.292,37.556,33.636,30.188,27.22,24.876,23.156,21.732,20.452,19.408,18.476,17.724,16.76,15.892,15.06,14.16,13.28,12.436,11.724,11.06,10.596,10.28,10.108
-0.56,-0.56,0.6092558611679078,0.564931934261322,0.5347073142623902,0.5037662544822693,0.47244872393608095,0.44866120644569396,0.43506090259552,0.4185214351129532,0.39582990980148314,0.3860114551544189,0.38523291549682614,0.3825376637816429,0.38033254336357114,0.38762599210739135,0.40312627634048465,0.4301073726463318,0.4647923664855957,0.51777500415802,0.5767069379043579,0.6577902411460876,0.7678720590400696,0.9115093698120117,1.0870193008613587,1.312537787208557,1.5878389833831787,1.961753035697937,2.40760581703186,2.967704595794678,3.6459560919189453,4.448195951080322,5.445245425262451,6.6206340063476565,8.049391632232666,9.681229282531739,11.57571895111084,13.71168683380127,16.222368013916014,19.00954399871826,22.288238575439454,26.011439797973633,30.152087092285157,35.057646009521484,40.53743484741211,46.87021925048828,53.96651787353515,61.727868059082034,70.96028263427735,81.05491785644531,92.40073413330079,105.21656984375,119.21752013671875,80.496,81.904,82.816,83.728,84.652,85.424,85.792,86.476,87.172,87.52,87.076,87.624,87.652,87.552,87.132,86.444,85.392,84.144,82.808,81.128,78.868,76.24,73.08,69.572,65.664,61.336,56.652,51.524,46.54,41.944,37.452,33.412,29.9,26.932,24.72,22.608,21.424,20.2,19.14,18.408,17.304,16.576,15.68,14.852,13.888,13.08,12.376,11.584,10.928,10.564,10.208
-0.52,-0.52,0.6360775684738159,0.6019709268569946,0.5585163186836243,0.5214261332130432,0.49369415850162507,0.46735892711639404,0.44549650045394895,0.4262464421653748,0.4048502690505981,0.39660154004096987,0.388980186882019,0.3844477407550812,0.3766871919822693,0.38011599051475525,0.3889793768310547,0.4069578724765778,0.42723428176879885,0.45972404918670656,0.510150055141449,0.5778531491851807,0.6573391637992859,0.7619087976360321,0.9047953070449829,1.0811453690719603,1.307354719543457,1.6026129190063476,1.9556254348754882,2.4281376484680175,2.9768057164001465,3.6912562061309813,4.518954708099365,5.552639100799561,6.7629514366149905,8.18774665863037,9.866082813720704,11.77265463897705,14.037327896728515,16.523637270507813,19.451713916015624,22.844047630004884,26.657995963134766,31.020969365234375,36.025468829345705,41.65342018188477,48.17311584472656,55.52347150146485,63.73063693359375,73.16779696777344,83.78653243652344,95.44566062744141,108.86420862792968,80.02,80.84,82.032,83.156,84.18,84.852,85.648,86.268,86.82,87.076,87.124,87.38,87.7,87.728,87.488,86.992,86.548,85.796,84.336,82.796,80.988,78.952,76.388,73.248,69.676,65.524,61.16,56.324,51.664,46.308,41.372,37.252,33.0,29.464,26.76,24.324,22.612,21.324,20.016,19.048,18.112,17.324,16.396,15.544,14.56,13.868,12.936,12.024,11.42,10.772,10.42
-0.48,-0.48,0.6818466873168946,0.6206036799812317,0.5845504076576233,0.5558795271873475,0.5176585167694092,0.4830150545120239,0.46329936136245725,0.44141938366889955,0.42010227460861205,0.4066314310836792,0.39017369136810304,0.3769122456550598,0.3718818273735046,0.3723936215639114,0.3763460149002075,0.3841794235992432,0.4011033141708374,0.41939002710342405,0.45787323165893556,0.5060454898643494,0.5695836923599243,0.6496404674911499,0.755840981798172,0.9089844961357116,1.086323268661499,1.3121382991027832,1.599610115261078,1.9628175506591796,2.4333481298065185,3.015290536193848,3.707434787902832,4.570648078918457,5.649001167297364,6.8786149098205565,8.319308136291504,10.034420354919433,12.065231972961426,14.348104485168458,16.92060244934082,19.93818301208496,23.369639615478516,27.342323075561524,31.91482281677246,36.99158560791015,42.898712724609375,49.53221238525391,57.265216748046875,65.86055916259765,75.55697114746094,86.5946492993164,98.88536072753907,78.56,80.368,81.44,82.396,83.144,84.204,85.0,85.524,86.544,86.752,87.2,87.696,87.812,87.728,87.672,87.632,87.22,86.648,85.624,84.488,83.164,81.216,79.232,76.104,73.192,69.748,65.644,60.928,56.18,50.828,46.14,40.888,36.14,32.752,29.228,26.36,23.98,22.16,20.904,19.948,18.988,17.864,17.036,16.032,15.172,14.364,13.484,12.664,11.992,11.104,10.636
-0.43999999999999995,-0.43999999999999995,0.7204655571651458,0.6634660750007629,0.6141146747684478,0.572261702041626,0.5394361416053772,0.5084017297744751,0.48550536131858824,0.4545895986366272,0.4291539268493652,0.4159758542919159,0.39767381846904754,0.3902669454956055,0.37536876459121704,0.3656025484085083,0.36930384241104125,0.37479647428512575,0.38193655021667483,0.39975675189971926,0.41853059136390686,0.45150467376708986,0.5012316154289246,0.5570405663585662,0.645472403087616,0.7534726661300659,0.8903557692337036,1.0847696029853822,1.313969520187378,1.6064102647781373,1.9793057305145263,2.45714081161499,3.0452023484802244,3.7806325435638426,4.65191381362915,5.7133644303894044,6.9994305320739745,8.514318736877442,10.255847581176758,12.299585321044923,14.652916850280763,17.37009855041504,20.467061896362306,24.023670492553713,28.0809898046875,32.75321318115235,38.13350866088867,44.24756424560547,51.21257049804687,59.16962622802735,68.15659645019531,78.24914942138672,89.50682201660156,77.832,79.392,80.836,81.628,82.78,83.596,84.36,85.324,86.084,86.356,87.048,87.064,87.764,88.02,87.944,88.064,87.744,87.156,86.568,85.984,84.468,83.348,81.484,79.16,76.328,73.26,69.636,65.476,60.824,56.06,50.832,45.68,40.62,36.38,32.128,28.664,25.616,23.612,21.988,20.74,19.608,18.532,17.568,16.728,15.872,15.048,14.18,13.2,12.472,11.68,11.072
-0.4,-0.4,0.7685452451133729,0.7095960451507568,0.6501446609830857,0.6000383539581299,0.5641434949874878,0.5297800924015045,0.4968576220703125,0.4765813554191589,0.4480285400867462,0.4295202042198181,0.41363544777870176,0.39449709146499634,0.38229082860946656,0.3713916115379334,0.36548047617912294,0.3647383702659607,0.37114840282440187,0.3801278001022339,0.3899374551010132,0.4157022067737579,0.4493190782737732,0.4987000231742859,0.5612403200149536,0.6421800580883026,0.7565762717819214,0.8934197612190247,1.0821002952957153,1.3067604397392274,1.6175260803985596,2.006076952209473,2.4870308711242677,3.0864529078674314,3.8300884246063234,4.744605644989013,5.827063917541504,7.123525890045166,8.683501612243653,10.519586138305664,12.615073020324708,15.024739682006835,17.84063239807129,21.018190927124024,24.677244838256836,28.907609272460938,33.75845094116211,39.322088364257816,45.63863954223633,52.9049542211914,61.209720106201175,70.44535946289062,80.96542883056641,76.424,78.108,79.692,80.996,81.964,82.776,83.9,84.752,85.412,86.088,86.404,86.896,87.472,87.88,88.024,88.092,87.968,87.736,87.544,86.944,86.088,84.56,83.36,81.58,79.188,76.272,73.532,69.548,65.396,60.66,55.384,50.516,45.068,40.176,35.48,31.596,28.18,25.46,23.208,21.736,20.196,19.328,18.424,17.456,16.444,15.612,14.884,13.984,13.06,12.288,11.436
-0.36,-0.36,0.8274318160820008,0.7598624337768555,0.6970254147338867,0.6449612906455994,0.5936086235141754,0.5575959067344666,0.5293975603675842,0.5025608866882324,0.4657799965286255,0.44675275936126707,0.4320278321075439,0.408075386505127,0.3909410375118256,0.380199502696991,0.36692172503471376,0.3611532639503479,0.36622848685264586,0.36451273807525636,0.3767160447692871,0.39260207537174224,0.412894757604599,0.44458511254310606,0.5022221331977844,0.5529446844673157,0.6373998662376403,0.7526962881851196,0.9022254017829895,1.0821989827537537,1.3181791059684753,1.6312771071624756,2.019120333175659,2.519816790008545,3.130308921546936,3.866363242263794,4.83381421661377,5.944015009613037,7.304910094909668,8.880303902893067,10.768988946228028,12.946245100402832,15.398324693603515,18.29543033630371,21.617583068237305,25.459868423461913,29.806543978881837,34.78779768310547,40.63226137573242,47.22702610961914,54.67730849609375,63.412331982421875,73.0171076196289,75.264,76.476,78.372,79.608,81.18,82.284,83.072,83.868,85.132,85.444,86.224,86.636,87.308,87.676,87.94,88.212,88.216,88.26,87.88,87.352,86.968,86.1,84.676,83.524,81.688,79.336,76.176,73.408,69.488,65.136,60.284,55.016,50.18,44.728,39.692,35.196,31.04,27.864,25.036,23.028,21.304,20.06,18.996,18.056,17.196,16.348,15.464,14.628,13.804,12.796,12.016
-0.31999999999999995,-0.31999999999999995,0.8964988171768189,0.8174139942741394,0.7469755800056458,0.6841619285392762,0.6396320750045776,0.5890673466682435,0.5530359480857849,0.5193439536476135,0.48721451831817625,0.4615212222862244,0.4349865773105621,0.41878234785079954,0.40371053535461426,0.3922900604248047,0.37857108283042906,0.37020666877746583,0.3659275041484833,0.36092166317939756,0.36591483697891236,0.37122844379901887,0.39090931131362916,0.40985133706092836,0.4448159530258179,0.4953568888473511,0.5528495796203613,0.6382848813056946,0.7428009183883667,0.8958873154258729,1.08087053565979,1.3273062042999269,1.6422675857543945,2.026888862609863,2.546095451965332,3.1790933016967773,3.9557847439575196,4.8991756300354,6.079373412628174,7.432013515625,9.098638838500976,11.033732009277344,13.296992111206055,15.868305614013671,18.82446820007324,22.258874305419923,26.192624951171876,30.734622709960938,35.939803280029295,41.90938781982422,48.86703805541992,56.674718193359375,65.59022454223633,73.824,75.16,77.148,78.704,79.692,81.42,82.248,83.448,84.372,85.32,85.84,86.444,86.9,87.228,87.828,87.772,87.924,88.288,88.072,88.044,87.512,86.896,86.076,84.832,83.496,81.752,79.636,76.312,73.464,69.32,65.288,60.316,55.048,49.728,44.212,39.216,34.404,30.34,27.152,24.548,22.6,20.94,19.716,18.76,17.748,17.012,16.052,15.304,14.224,13.404,12.476
-0.28,-0.28,0.9747315683746338,0.8896615372085571,0.8049174969863891,0.7321814318656922,0.6697843350982666,0.6237189848518372,0.5836748427581787,0.543928830652237,0.5139795969963074,0.48792479301452635,0.45494346378326417,0.4347599656534195,0.41852279892921446,0.39783158485412595,0.383770234811306,0.37506298053741455,0.3658882451057434,0.35557190685272216,0.3557490361118317,0.3649022754621506,0.37417113464355467,0.3846738066768646,0.410155989112854,0.44378076926231386,0.49429127561569214,0.5555428046607971,0.642092557888031,0.7576359461784363,0.9005780028915406,1.0897005464363099,1.3222366297912598,1.6477230072021485,2.059871593704224,2.5854611837005614,3.2300216732025144,4.044455015792846,5.0066433494567875,6.206036823425293,7.6369310516357425,9.369790196838379,11.349891159667969,13.621628779907226,16.316338892822266,19.384469176635744,22.947220166015626,27.043963574829103,31.78142383239746,37.16910531005859,43.386349434814456,50.594629294433595,58.90535862060547,72.26,73.76,75.98,77.468,79.176,80.052,81.376,82.528,83.388,84.292,85.312,85.768,86.528,87.12,87.468,87.68,87.98,88.468,88.46,88.136,87.944,87.64,87.008,86.056,85.008,83.58,81.56,79.124,76.428,73.104,69.38,64.596,59.616,54.616,49.22,43.64,38.74,33.996,30.116,26.608,24.056,22.336,20.68,19.548,18.436,17.676,16.716,15.736,14.9,14.04,13.18
-0.24,-0.24,1.0890892329216004,0.9672958209228516,0.8707684242630005,0.7803198744392394,0.7262334225654602,0.6669619675064087,0.6156275699234008,0.5724454679489136,0.5440318636989594,0.51247651014328,0.48311981320381164,0.45368749035835265,0.4330159661579132,0.4113911279249191,0.3963835383987427,0.3863358944702148,0.3721625214958191,0.361871548576355,0.3585189454460144,0.36264823993206025,0.36263358810424806,0.36860733888626096,0.38308691066741946,0.4040085061740875,0.4459736115550995,0.4913895197105408,0.5515036708068848,0.6347298385238648,0.746659029712677,0.8984911246109009,1.0874595604515076,1.355261370868683,1.6700982625579834,2.073662376785278,2.613888190765381,3.2635131506347657,4.089593385620117,5.127729927825928,6.385897447509766,7.83287942779541,9.564886411132813,11.639728620910645,14.031077150878906,16.759245967407228,19.993035701904297,23.655482380371094,27.86277463745117,32.82874501220703,38.533446813964844,44.98925207519531,52.38017596557617,69.948,72.428,74.1,76.58,77.88,79.084,80.692,81.804,82.484,83.564,84.568,85.344,86.112,86.732,87.256,87.404,87.828,88.072,88.18,88.376,88.068,87.956,87.732,87.312,86.164,84.96,83.616,81.968,79.212,76.44,72.988,69.1,64.748,59.976,54.232,49.0,43.416,37.876,33.408,29.548,26.308,23.704,21.832,20.384,19.336,18.248,17.364,16.6,15.632,14.62,13.76
-0.19999999999999996,-0.19999999999999996,1.1920651020050048,1.0656899040031433,0.9538201898384094,0.8628893164443969,0.783728819770813,0.7091971653366089,0.6545980997848511,0.6105758657836914,0.5678056833839417,0.5336130523872376,0.506049884185791,0.4758926886367798,0.4525866355228424,0.43055267466545105,0.4179724656295776,0.39614432531356814,0.38313291125297544,0.3740063605690002,0.36109561697006226,0.3572918310070038,0.3521301255941391,0.35691377628326415,0.37153538833141325,0.3856047870063782,0.4062658939743042,0.43611623300552366,0.4862544718456268,0.5541749896240235,0.6429315438842773,0.7473926398468017,0.904783217163086,1.0997234400177003,1.3641884746932984,1.6754549712371827,2.1010037296295168,2.655836436920166,3.357151915969849,4.182817448272705,5.243137102813721,6.50401537689209,8.029480708618165,9.869703907470702,11.986772752075195,14.46260376159668,17.28445343383789,20.66617141418457,24.44862069213867,28.843692294311523,33.98587927368164,39.94715718505859,46.73961712890625,67.6,70.004,72.9,74.584,76.364,78.264,79.48,80.696,81.892,83.044,83.68,84.768,85.4,86.072,86.38,87.168,87.44,87.888,88.06,88.268,88.564,88.244,88.092,87.608,87.12,86.352,85.2,83.728,81.464,79.352,76.372,73.04,68.94,64.368,59.32,53.944,48.116,42.696,37.528,32.984,29.1,25.672,23.376,21.408,20.16,18.992,18.068,17.088,16.148,15.332,14.4
-0.16000000000000003,-0.16000000000000003,1.3231841997528075,1.1708339386367799,1.0468546644210814,0.9361104927825927,0.8474768127822876,0.7668550528049469,0.7003845846557617,0.6426729970645905,0.6102683424949646,0.5660978029727936,0.5340943377304077,0.4992362873840332,0.4756614354419708,0.4477411446762085,0.4267252272605896,0.4105885052680969,0.38940897963523863,0.38539302059173586,0.3688218355369568,0.36295316345214845,0.3560803228187561,0.35092201519489286,0.3587095931434631,0.3649585590362549,0.3843513645362854,0.40221059942245485,0.4400445841598511,0.4869977712440491,0.5523434158039093,0.6379151768112182,0.7621952114677429,0.9174396014785766,1.104284592628479,1.3700002647018432,1.7047157627868652,2.1403692209625245,2.712925211791992,3.41644556640625,4.26467338104248,5.371089050140381,6.716140193939209,8.292980678405762,10.13594024230957,12.375051240844726,14.937298026123047,17.862848845825194,21.307052979736326,25.356816763916015,29.916038759155274,35.282705181884765,41.41087176147461,65.544,68.656,70.664,73.14,74.88,76.816,78.572,80.048,80.948,82.164,83.084,83.952,84.772,85.388,86.132,86.588,87.36,87.296,87.876,88.06,88.424,88.532,88.392,88.036,87.668,87.204,86.276,85.112,83.604,81.712,79.172,76.204,72.924,68.868,64.38,59.068,53.236,47.512,42.208,36.844,32.144,28.172,25.34,22.86,21.272,19.82,18.768,17.836,16.764,15.736,15.008
-0.12,-0.12,1.493486587753296,1.3002982106018066,1.1608945567321778,1.0438674938583374,0.9304322270584107,0.8342837349700928,0.7615421991348267,0.6964139075088501,0.6410739269256592,0.6013847107124328,0.558008494234085,0.5227602357196808,0.4935493330478668,0.47367212797164915,0.44477165447235106,0.4282127877140045,0.4101272802734375,0.3936524760341644,0.37635174751281736,0.36943812211990357,0.35791032288551333,0.35689771697878836,0.35101904300689696,0.36039206203460694,0.3634056556510925,0.38525640750408174,0.4079612608814239,0.43455914390563966,0.49068268662452696,0.5545219703197479,0.636631689529419,0.7532780021476746,0.9131699176979065,1.113770781326294,1.3850859698104858,1.7309649038696289,2.1913056313323973,2.782056887817383,3.5062829470825196,4.406817511749267,5.511830499267578,6.901478242797851,8.525864320373536,10.453586059875489,12.758032593383788,15.423079313354492,18.49261083984375,22.098255157470703,26.24095110900879,31.0175089465332,36.605268385009765,62.848,65.932,68.168,70.88,73.232,75.172,77.268,78.652,79.864,80.836,82.332,83.224,84.012,84.828,85.54,86.168,86.748,87.292,87.804,87.992,88.236,88.612,88.508,88.336,88.192,87.784,87.096,86.504,85.264,83.696,81.68,79.164,76.152,72.62,68.64,64.004,58.396,52.584,46.988,41.52,36.084,31.712,27.768,24.7,22.588,20.952,19.528,18.532,17.48,16.524,15.572
-0.07999999999999996,-0.07999999999999996,1.6743000815200806,1.472779496459961,1.2921939418029784,1.1397465339660644,1.0271921981811523,0.9117108770656586,0.8374309916687012,0.7522472946548462,0.6843850650978088,0.6377951084136962,0.5913735336875916,0.5560953461647034,0.521777721118927,0.4905768244934082,0.47037015637397767,0.4536794228744507,0.425828175201416,0.4061503535079956,0.3936406555175781,0.38198462584495546,0.3661286429023743,0.36117799149513247,0.3522545359420776,0.3490472811126709,0.3593589025878906,0.3621918232822418,0.3782007625579834,0.40593164638519286,0.4432755051422119,0.4908863966941833,0.5512706953907013,0.6541709759521485,0.7590729606056213,0.9200909708404541,1.1386784971237183,1.4019760403442383,1.7614591839218139,2.222745797729492,2.8362382766723635,3.591637675476074,4.513424425201416,5.687150192260742,7.082910025939942,8.808498174438476,10.86203608581543,13.168009364624023,15.971736930541992,19.117967729492186,22.94774594970703,27.20102710083008,32.27271675537109,59.816,63.276,66.196,68.96,71.132,73.484,75.352,77.012,78.908,80.12,81.576,82.236,83.26,84.108,85.04,85.208,86.176,86.864,87.02,87.424,88.148,88.184,88.576,88.836,88.4,88.364,87.824,87.2,86.284,85.252,83.696,81.352,79.084,76.016,72.492,68.376,63.24,58.268,52.16,46.452,40.436,35.284,30.908,27.156,24.224,22.152,20.396,19.296,18.064,17.172,16.156
-0.040000000000000036,-0.040000000000000036,1.8853797888565063,1.6507047061920166,1.4591261422538757,1.2936213966560364,1.1323666296386719,1.0071693007278442,0.9127752587890625,0.8215723720550537,0.749836523065567,0.6872891112327576,0.6357346900558472,0.5850192729377747,0.5515508993530274,0.5188063525485992,0.49359256532669066,0.4687173061180115,0.4378806008338928,0.43184907484054563,0.4059951287937164,0.39211921703338626,0.3746798254442215,0.36760512976646426,0.35959260845184327,0.355054657125473,0.35261674385547637,0.35819675485610963,0.3659706837463379,0.38051350964546204,0.4067186444282532,0.4389969528579712,0.4864509893608093,0.5565872466373444,0.648912751865387,0.7653044917297364,0.9282508750915527,1.14347684923172,1.4266093580627441,1.7904434954833985,2.260542640914917,2.8928767552185057,3.6728971991729735,4.653254458618164,5.817696461334228,7.350028872375488,9.109306730651856,11.199715745239258,13.676022065124512,16.581882536010742,19.8624090222168,23.788721854248045,28.295464140625,57.448,60.94,64.036,66.572,69.224,71.772,73.812,75.668,77.228,78.644,80.076,81.564,82.448,83.672,84.356,84.784,85.776,86.168,86.772,87.248,87.692,87.916,88.44,88.46,88.476,88.508,88.236,87.74,87.288,86.596,85.28,83.592,81.676,78.924,75.948,72.264,68.06,62.764,57.468,51.408,45.94,39.8,34.816,30.116,26.592,23.876,21.756,20.104,18.932,17.88,16.82
0.0,0.0,2.134931866836548,1.8737450943756104,1.6375402865219115,1.4410545905685426,1.2694086192703247,1.1292522583389282,0.9966004908561706,0.8964119296646118,0.8214805198669434,0.7408950050735473,0.6812742580795288,0.6235812338638306,0.5837741857337951,0.5552451614665985,0.5174968289279938,0.4912456122970581,0.46493777196884156,0.4389495600318909,0.4204226001167297,0.40392897037506104,0.38989280953407285,0.3745590154266357,0.3642630510520935,0.35894516386032105,0.3543256562805176,0.35113530681610106,0.3555400347137451,0.35963971573352815,0.38099904803276063,0.406877420129776,0.4417177806663513,0.49276766078948975,0.5670330242156982,0.6508861616706848,0.7685792490577698,0.9352690339660644,1.154873711090088,1.4448447799682618,1.8239645235824584,2.3154966436767577,2.9537707779693605,3.782000652923584,4.755300377044677,6.0500381619262695,7.620000887451172,9.447381190795898,11.633789806213379,14.182615012817383,17.21032848022461,20.6626492565918,24.73659514099121,54.332,57.884,61.184,63.856,66.928,69.304,71.904,73.944,75.664,77.556,79.02,80.656,81.496,82.712,83.564,84.316,84.96,85.84,86.312,87.012,87.328,87.812,88.092,88.36,88.612,88.9,88.372,88.392,87.888,87.216,86.256,84.908,83.292,81.332,79.324,75.928,72.196,67.54,62.64,57.056,51.3,45.22,39.22,33.82,29.396,25.964,23.428,21.344,19.804,18.644,17.512
0.040000000000000036,0.040000000000000036,2.4141388069152834,2.1042573139953613,1.8392574292755126,1.627189034500122,1.427245200996399,1.2632737202072144,1.1237376745510101,0.9967219212722779,0.894974578704834,0.8056950632858276,0.7314065505218506,0.6796631425857544,0.6250775063133239,0.589156556301117,0.5507518539619446,0.5136265757083893,0.49201267731666565,0.4667284335899353,0.4398202962493897,0.42001178399086,0.40636552220344546,0.3952733780860901,0.37616527173995973,0.3669795021438599,0.3624238257789612,0.35345326575279234,0.353548211517334,0.35281981002807616,0.3682541096878052,0.38128746212005615,0.41256505717277525,0.4426827395057678,0.496292410697937,0.5691187326049805,0.6516819059753418,0.7835157418441773,0.947249549369812,1.1771282397842406,1.4696085883331298,1.8772401503753662,2.3826085773468018,3.032261061859131,3.892836083984375,4.94819232635498,6.282456095123291,7.8311088430786135,9.774903084411621,12.061897185363769,14.739825412902832,17.802847380371094,21.4754597265625,51.344,55.096,58.448,61.176,64.292,67.608,69.92,72.02,74.348,76.128,77.86,79.316,80.58,81.364,82.512,83.776,84.22,85.124,85.7,86.408,86.804,87.204,87.748,88.168,88.208,88.444,88.676,88.54,88.204,87.84,87.192,86.18,85.188,83.36,81.412,78.8,75.792,71.748,67.48,61.96,56.772,50.504,43.936,38.328,33.252,29.004,25.42,22.784,21.052,19.584,18.268
0.08000000000000007,0.08000000000000007,2.71175477394104,2.3837846656799315,2.09693513671875,1.8380209783554078,1.6285346633911133,1.4186657809829712,1.252825155105591,1.1191673241043092,0.9981062413406372,0.8938218976211548,0.8061756623458862,0.7373147795677185,0.673944175081253,0.6284624580383301,0.5824721185112,0.5511970348548889,0.5143253400611878,0.4872569306564331,0.46267361183166505,0.4412229057884216,0.42421844820976257,0.41149178266525266,0.3970837583351135,0.3752907019233704,0.36462875341415407,0.36102228090286254,0.35358779554367065,0.3502012537479401,0.35940080551147463,0.3643189112854004,0.3869425105762482,0.40664857896804807,0.4472720921134949,0.4943803599834442,0.5592591444778442,0.6627544296073914,0.7896970912837982,0.9618057648086548,1.2000187772750854,1.5071149060058593,1.9085140227508546,2.424400687255859,3.125906645889282,4.033813226776123,5.123273823928833,6.508325756988525,8.157664456481934,10.221785048217773,12.548674313354493,15.333963222045899,18.54806169189453,48.224,52.032,55.064,58.096,61.56,64.844,67.58,70.016,72.292,74.132,76.164,77.556,79.228,80.696,81.728,82.432,83.548,84.592,85.128,85.448,86.38,86.804,87.244,87.688,88.08,88.264,88.548,88.628,88.252,88.292,87.524,87.116,86.264,85.196,83.54,81.248,78.708,75.568,71.484,66.864,61.472,55.772,49.432,43.532,37.356,32.356,28.088,24.736,22.336,20.492,18.924
0.1200000000000001,0.1200000000000001,3.072688580169678,2.718877492141724,2.372677162017822,2.1047648988342287,1.8289785411453248,1.5968414250946046,1.4078928059005738,1.2341772480773925,1.1081998936080932,0.9971231898307801,0.8962952952957153,0.8065036193656921,0.7286960406112671,0.6690939329147338,0.6252102042770386,0.58293786693573,0.5514734682655335,0.5130480702209472,0.4851225347137451,0.47041285245895387,0.44184339504241943,0.42600155129432676,0.40322375782012937,0.3892015624809265,0.3846757582759857,0.36478206436634064,0.35671035710334775,0.35807582220077516,0.3555469801902771,0.35890848762512206,0.3655802374076843,0.38593174529075625,0.40955554914474485,0.4471041396903992,0.4991694897079468,0.5706064957618714,0.6639965580368042,0.7974418524169922,0.9861530718231201,1.2180736013031006,1.5388105796813965,1.9479003764343261,2.517455965270996,3.2401477641296386,4.157244533081054,5.307614257507324,6.803709110870361,8.540954194030762,10.585993019714355,13.004003353271484,15.976401256713867,45.144,48.488,52.212,55.18,58.544,62.052,65.112,67.872,70.224,72.304,74.332,76.04,78.008,79.524,80.644,81.668,82.764,83.58,84.564,85.076,85.808,86.212,86.944,87.208,87.668,88.02,88.48,88.388,88.464,88.48,88.248,87.756,87.232,86.164,85.08,83.216,81.12,78.46,75.072,71.136,66.248,61.096,54.828,48.836,42.468,36.6,31.264,27.42,24.444,22.092,20.204
0.15999999999999992,0.15999999999999992,3.458956427154541,3.066799721450806,2.691615579071045,2.390942698364258,2.0891259508514404,1.825256989212036,1.6053500819015503,1.422887395477295,1.2461968181037903,1.1059356457710265,1.0011869748306275,0.8915918894195557,0.7997846035385132,0.7389046401786804,0.6669931824874878,0.6253124383735656,0.5850274721622467,0.5493533636283875,0.5183856025886535,0.5001812570762634,0.46862695934295656,0.4457233519840241,0.421465991101265,0.40697042236328124,0.3908418798160553,0.375358888130188,0.3699836825942993,0.36321601985931395,0.3580584671354294,0.3573985581302643,0.36394398394584654,0.3665286512374878,0.3861897435760498,0.4146311249923706,0.45289134270191195,0.5087969724273682,0.5761315666961669,0.6826226497268677,0.8063690379524231,1.0018075161170958,1.2413961448287965,1.5760617321777344,2.0209166415405275,2.591893355026245,3.364819847717285,4.324994332580566,5.531428333129883,7.046110156860352,8.869531729736329,11.077774528198242,13.601081371154786,41.672,44.9,48.876,52.052,55.176,59.02,62.12,64.82,67.712,70.028,72.264,74.504,76.468,77.888,79.3,80.56,81.752,82.688,83.748,84.156,84.828,85.764,86.408,86.86,87.336,87.848,87.9,88.104,88.352,88.396,88.416,88.34,87.676,87.176,85.936,84.888,83.208,80.804,78.32,74.756,70.652,65.684,60.284,54.116,47.52,41.388,35.612,30.68,26.68,23.652,21.628
0.19999999999999996,0.19999999999999996,3.882835066833496,3.481521324310303,3.082399237976074,2.6959951027679443,2.3593124474334717,2.0827485621643067,1.8313718144226074,1.5994248841094971,1.409825771369934,1.2407289482879638,1.0991487779998779,0.9834491459846496,0.883193532371521,0.8069089646148682,0.7302844959640503,0.6810124032974243,0.6293668284988403,0.5895106434440612,0.5532994967651367,0.5254504242515564,0.48967367025375363,0.46145363111495974,0.448830312538147,0.42828347831726077,0.41124493799209594,0.39335252782821656,0.3832635446929932,0.36978551462173465,0.3654296948337555,0.36028995732307434,0.35793397289276124,0.37012983213424683,0.3726420583629608,0.3863299028396606,0.42327098196983337,0.46020829044342043,0.5041546377182007,0.5851875955963135,0.6915821500968933,0.8286210375213623,1.0250568896865844,1.2690402843475341,1.6363135207366943,2.0768030504989623,2.698876144866943,3.482197024154663,4.513395615692139,5.803658068695069,7.354670652008057,9.246059557495117,11.507964839172363,38.784,41.616,45.108,48.848,52.504,55.648,58.912,62.408,64.88,67.74,70.288,72.552,74.548,76.236,77.988,79.304,80.38,81.496,82.584,83.428,84.432,85.068,85.416,86.2,86.712,87.372,87.672,87.9,88.18,88.452,88.256,88.088,88.196,87.824,87.008,85.972,84.92,82.868,80.484,78.044,74.524,70.432,65.048,59.504,53.08,46.524,40.396,34.624,30.044,26.3,23.08
0.24,0.24,4.308577528991699,3.874474758605957,3.4350796725463866,3.0567903269195558,2.7182886500549315,2.373490444030762,2.0965760205841066,1.851380894393921,1.6144695820617676,1.4192449709320067,1.2600972685241698,1.1161587439346314,0.9938570477676392,0.8945538576889038,0.8070688661766052,0.7379769284057617,0.6751135052871704,0.6262122734451294,0.5858778913497925,0.5577704220676422,0.5150843010807037,0.5038829146003723,0.46942828184127805,0.4480224984550476,0.42658675262451173,0.4098729981803894,0.3926507377624512,0.38180984219551084,0.3741246698474884,0.36831187085151673,0.3656349978542328,0.3626874528026581,0.367463621969223,0.37460164445877076,0.3998878374671936,0.42471842366218565,0.4637047372627258,0.5166709015464783,0.5942466926574707,0.702118599948883,0.8485959784889221,1.0425289192771912,1.3085117708206178,1.6772492008972169,2.160051747894287,2.804490545425415,3.6390219162750244,4.690592083892822,6.059447835083008,7.711151930847168,9.70119660369873,35.992,38.96,42.468,45.536,48.708,52.676,56.132,58.736,61.988,65.316,67.936,69.804,72.528,74.092,76.132,77.76,79.352,80.676,81.924,82.616,83.336,84.092,84.884,85.656,86.208,86.712,87.244,87.652,87.868,88.212,88.332,88.196,88.308,88.24,87.26,86.808,85.904,84.62,82.94,80.572,77.612,74.256,69.492,64.536,58.648,52.128,45.448,39.428,33.676,28.756,25.16
0.28,0.28,4.890633952789306,4.373529891052246,3.921884366455078,3.4598334211730957,3.074478670349121,2.7011343688201905,2.3803323415374757,2.087561898498535,1.8327515800094605,1.609478868408203,1.4089410146331787,1.246940711288452,1.1174022891235351,0.996229871749878,0.8927416360092163,0.8030602638244629,0.7481734567832947,0.6797933323287964,0.6300016181373597,0.5900944817352295,0.549242980480194,0.5236719001579284,0.49539306301593783,0.4734425268268585,0.45435110695838926,0.43095415734291076,0.41400075949668885,0.40129965945243834,0.3865497361850739,0.37994274757385255,0.3626273959732056,0.3649633423423767,0.3630638400745392,0.36701332173585893,0.3818342005825043,0.399031349067688,0.42240755651474,0.4689373028182983,0.5273978384399414,0.6092501899051667,0.7133330566215516,0.8662242137813568,1.0649764091300964,1.3517051245880127,1.7323034344863892,2.2509297941207884,2.9068680941772462,3.7836823069763184,4.916461401824951,6.335465627288818,8.063657889709473,32.824,35.684,38.712,42.456,45.996,49.136,52.868,56.104,59.36,62.628,65.068,67.796,70.192,72.192,74.608,76.528,77.836,79.2,80.368,81.276,82.816,83.392,84.232,85.072,85.544,86.152,86.748,87.072,87.732,87.808,88.192,88.272,88.36,88.22,87.828,87.648,86.816,85.616,84.412,82.62,80.128,77.436,73.496,69.096,63.432,57.428,51.244,44.508,38.06,32.66,28.104
0.32000000000000006,0.32000000000000006,5.358782608032227,4.90801290222168,4.3651294418334965,3.9116403132629394,3.4911402615356444,3.0689360150909426,2.724590983352661,2.416511360015869,2.0977036930084227,1.8499636891937257,1.6208581776428224,1.41369408744812,1.2573834426498414,1.1095129628372193,0.9970208060836792,0.8992049704551697,0.8100465742588043,0.7406382733535767,0.6706537723541259,0.6311312155723572,0.5902526578521728,0.554101654472351,0.5272586769485473,0.5088128198432922,0.47630708475112915,0.454728907995224,0.43760981079101563,0.41897672546863557,0.39510208114624024,0.38945513226509093,0.3827814800953865,0.3749395487499237,0.3675936213874817,0.3713332432663441,0.37234826379776004,0.3806035500335693,0.40770051438331606,0.4322963192367554,0.4756024727344513,0.5385114374160767,0.6252853086662292,0.7348204047203064,0.8876182712173462,1.1069999214935302,1.4096496990585328,1.7938875050735474,2.332080560684204,3.027473171005249,3.9796233477020264,5.169184610595703,6.636408596954346,30.224,32.7,35.852,38.908,42.46,45.864,49.436,52.448,56.032,59.216,62.312,65.348,67.78,70.484,72.448,74.456,76.36,77.752,79.592,80.74,81.644,82.652,83.204,83.816,84.612,85.408,86.02,86.556,87.332,87.584,87.792,87.944,88.412,87.972,88.112,87.836,87.2,86.636,85.608,84.228,82.124,79.924,76.772,72.796,67.892,62.852,56.892,50.188,43.368,37.22,31.632
0.3600000000000001,0.3600000000000001,6.016565195159912,5.392381174621582,4.882153555908203,4.388987693939209,3.9368582695007324,3.4761120406341552,3.1076129852294923,2.7363910106658937,2.3930029467010496,2.1273770205688476,1.8608460577392578,1.6320906434631348,1.4420699160003663,1.2703273524093628,1.1270412847137452,1.0078654720306397,0.8954576612854004,0.8226236485671997,0.7427792601108552,0.6840801235961914,0.6366539714050293,0.6024965688991547,0.5636501089286804,0.5300149487686158,0.5024153385734558,0.4785025343036652,0.45938502630233763,0.4411957230043411,0.41892605763435364,0.40384681175231935,0.39044641086101534,0.37854089926719664,0.3755621330833435,0.3737369853639603,0.36710245238780975,0.37414939145088194,0.3924184652709961,0.40821487415313723,0.4387954026222229,0.48334214069366455,0.5488902710819245,0.6306556942749023,0.7535695949172974,0.9271241101074219,1.1407247079467773,1.4538082370376586,1.8935921643447875,2.4255064598846436,3.1841800045776365,4.192962797546387,5.420677686462402,27.7,30.268,33.076,36.548,39.184,42.676,46.116,49.316,52.58,55.796,59.316,62.112,65.18,67.908,70.192,72.264,74.464,76.056,77.904,79.368,80.344,81.26,82.444,83.232,84.028,84.76,85.48,86.016,86.672,86.928,87.604,87.724,87.92,88.032,88.208,88.104,87.628,87.288,86.5,85.524,83.9,82.184,79.64,76.008,72.352,67.628,61.836,55.776,48.924,42.0,36.308
0.40000000000000013,0.40000000000000013,6.5633009538269045,5.984213150177002,5.425230509185791,4.894393241119385,4.4056241942596435,3.9308713983154298,3.521674745941162,3.1183943519592283,2.749784203567505,2.425353461303711,2.117566305847168,1.873467230567932,1.6482768955993652,1.4495053019332886,1.283442560043335,1.1340629258728028,1.016742106590271,0.9087352959060669,0.8179411567687989,0.7470805434036255,0.6868597270393372,0.639888031835556,0.5952227070999145,0.5654777356910705,0.5316798910713196,0.5024645938301087,0.4878153080368042,0.4586649954223633,0.43593276032447814,0.41315432275772096,0.40312756985664366,0.3930928942680359,0.37991826700210574,0.37459280115127563,0.3691043581390381,0.371776711025238,0.3884060070323944,0.3909078423309326,0.4183467568397522,0.44794085562705993,0.4975875806713104,0.5649401168060303,0.6520863466644287,0.7761519541931152,0.9571027394294739,1.1995099564361573,1.5167670706939698,1.9605701187515259,2.5735895389556886,3.368662247772217,4.377494588165283,25.556,28.144,30.44,33.62,35.94,39.488,42.204,45.976,49.196,52.652,56.048,59.088,61.828,64.78,67.616,70.056,72.384,74.176,76.14,77.696,79.0,80.412,81.752,82.092,83.368,84.208,84.536,85.152,86.016,86.684,87.076,87.452,87.784,88.068,88.12,88.22,88.048,87.76,86.996,86.26,85.052,83.44,81.444,78.936,75.612,71.352,66.444,60.732,54.16,47.508,41.036
0.43999999999999995,0.43999999999999995,7.203729616699219,6.622171157531739,6.011817393341064,5.45107115600586,4.94057835144043,4.46253461517334,3.978785233001709,3.5250935343170164,3.1376393547058106,2.7784131385040283,2.4611440311431885,2.126216300010681,1.8908127086639404,1.6630673293304443,1.4596964981079101,1.2960221925735473,1.1287458651542663,1.0182941830825805,0.9166865014648438,0.8297759959030151,0.7511798962020874,0.6982578155899047,0.6489116008186341,0.6085054640960693,0.571317074804306,0.5383404108524322,0.5037578143310547,0.48753158878326414,0.46458515188217164,0.4398922129249573,0.4250498363018036,0.41312917499542234,0.3926864099216461,0.39287975271224973,0.3871775940513611,0.3784228584098816,0.381584702129364,0.3890602126693726,0.40386819324493406,0.42669762018203733,0.459000157251358,0.5114518278336525,0.5714837796211243,0.667822631855011,0.8011446991539002,0.9932852709770202,1.237601877746582,1.5756746295928956,2.0447492082977297,2.703315190048218,3.563163659591675,23.628,25.768,27.492,30.128,32.84,36.256,39.436,42.46,45.928,49.328,52.136,56.296,59.34,61.66,64.752,67.632,70.22,71.852,74.156,75.968,77.664,78.956,80.196,81.356,82.204,83.104,83.912,84.668,85.432,85.924,86.644,86.724,87.38,87.524,87.796,87.808,88.012,87.692,87.364,86.856,85.948,84.724,83.376,81.424,78.564,74.948,70.82,65.864,59.488,53.208,45.812
0.48,0.48,7.841564433441162,7.22500557647705,6.618798269958496,6.049189289245605,5.506077177886963,4.979142750549316,4.45146085647583,3.978892086868286,3.5568553941345216,3.1906074836730958,2.776957183303833,2.489049493751526,2.1633134757995607,1.908612922897339,1.678285648651123,1.483690069885254,1.2992398871994018,1.152554308013916,1.018566457233429,0.9244380741882324,0.8353971493530273,0.7638388835525513,0.7072348920440674,0.661481757774353,0.6107043157196045,0.5722055839538575,0.5400513757705688,0.5175859973049164,0.49046270704269407,0.4672721118545532,0.4453287968826294,0.4362553692865372,0.4125073873806,0.40370975538253784,0.3979725740146637,0.39023049563407897,0.38927615262985227,0.38725626945495606,0.3995155030632019,0.41085088079452514,0.43054598960876467,0.4666114311170578,0.5178319605827332,0.5920075355339051,0.6967865484809875,0.838630308971405,1.0205432678604125,1.288304553489685,1.6666974773406982,2.162719606399536,2.8659316722106936,21.596,23.768,26.072,28.196,30.816,32.836,36.112,39.452,42.82,45.072,49.424,52.528,55.824,58.824,61.836,64.684,67.304,69.96,72.072,74.164,76.068,77.796,78.656,80.044,81.172,82.096,82.98,83.976,84.696,85.264,85.8,86.26,86.952,87.128,87.364,87.552,87.604,87.7,87.616,87.22,86.752,86.032,84.768,82.924,80.584,77.68,74.384,70.216,64.308,57.96,51.304
0.52,0.52,8.580068298950195,7.964392252197266,7.297951038208008,6.690770005950927,6.127417255859375,5.575468539733887,5.042515910034179,4.540206678771972,4.037739596557617,3.6052741387176512,3.2001883546447756,2.8104387234497072,2.5006275527191164,2.1997555223083496,1.917283681411743,1.6819703574371339,1.491044901046753,1.3001898694992065,1.1752976137161255,1.0478752588272096,0.9404230620956421,0.8484015332221985,0.7774805373382568,0.7140652074813842,0.6592015537548065,0.6088829686450958,0.5783193579292297,0.5492374133968353,0.5194516101646424,0.4964881924533844,0.46894502138137817,0.45136790979385377,0.44207903478622435,0.4155985570430756,0.4093701415348053,0.3991346702671051,0.39351246401786805,0.39283096092224123,0.39851135629653933,0.40723942043304445,0.4185532665157318,0.44546738256454466,0.48166775676727297,0.5325225348472595,0.6149958227539063,0.7171927066802979,0.872137286491394,1.0769662810134888,1.3544216128158568,1.7446369004058837,2.3053327403259276,20.692,21.996,23.68,25.932,28.152,30.076,32.728,35.872,39.612,42.084,45.48,49.124,52.22,55.544,59.0,61.96,64.392,67.56,69.908,71.592,73.604,75.744,77.276,78.676,79.684,81.328,82.228,82.976,84.0,84.704,85.28,85.628,85.996,86.644,86.94,87.504,87.568,87.536,87.536,87.324,87.064,86.248,85.572,84.368,82.54,80.024,77.276,73.272,68.792,63.384,57.024
0.56,0.56,9.393604347839355,8.645859488220214,7.999846697387695,7.349010716400146,6.788038112640381,6.145886542358398,5.62279974029541,5.0582718539428715,4.5824035092163085,4.075949717712402,3.6656242180633547,3.2510436303710937,2.859968615875244,2.5306177657318116,2.2248520542907713,1.959627618637085,1.7094094845199586,1.5126881870651245,1.3352268700408936,1.1829797660064698,1.0594608599090576,0.9362665914535523,0.8472028066635132,0.7798110179328919,0.7208625188064575,0.6736724871826172,0.6136790324211121,0.5859534235000611,0.5565369855117798,0.5249795263671875,0.5048470261764526,0.47775422332763673,0.4581438383102417,0.4437208749198914,0.42437587356567386,0.41784585178375244,0.40753760480880735,0.40850357721328734,0.4036680251979828,0.39856064309120176,0.40888613874435425,0.428190283908844,0.4542177834510803,0.4977215053653717,0.5550133164978027,0.6381061347579956,0.7594930127334595,0.9002244076538086,1.1229734020233155,1.427737763710022,1.855752695350647,18.336,20.24,21.832,23.52,25.488,27.804,30.288,33.152,36.044,39.116,41.84,45.408,48.792,52.06,55.724,58.46,61.508,64.22,67.168,69.584,71.64,73.776,75.696,77.5,78.84,79.708,81.248,81.948,82.944,83.652,84.252,84.792,85.416,85.92,86.428,86.904,87.108,87.356,87.268,87.432,87.208,86.868,86.368,85.188,83.968,82.008,79.476,76.648,72.88,67.856,61.9
0.6000000000000001,0.6000000000000001,10.27434830657959,9.44653369857788,8.755413720092774,8.035172971191406,7.3587429855346675,6.799129149017334,6.240331532745361,5.6524373556518555,5.113409581604004,4.584786614837647,4.121102565460205,3.701045441131592,3.259810382003784,2.8774883068847656,2.5338970272064207,2.246579387283325,1.9702477632141113,1.749758101272583,1.5107417444992066,1.3419068760299682,1.19509346118927,1.0588214410400392,0.9663018702697754,0.875285534324646,0.7860695800209045,0.7283149513053894,0.6742669641685486,0.6296004545211792,0.5943496857833862,0.5545747778320312,0.5276990374946594,0.5094959196281433,0.48407330201148985,0.46288214210510253,0.45099720529556275,0.43827771606445315,0.4169118294334412,0.41810703020095824,0.40895772702217104,0.40624865839004515,0.40953245319366455,0.4272859093952179,0.43982627506256106,0.4718301272010803,0.5151132538986206,0.5724583606338501,0.6617973185157776,0.7796244589996338,0.9521769418334961,1.1793714817428589,1.5202908799362183,17.264,18.548,20.008,21.876,23.66,25.608,27.704,30.348,33.088,35.96,38.836,41.916,45.728,48.932,52.072,54.888,58.252,61.212,64.344,66.724,69.268,71.632,73.396,75.236,76.984,78.156,80.024,80.976,81.672,82.912,83.368,84.2,84.652,85.272,85.74,86.3,86.988,86.824,87.092,87.308,87.352,86.736,86.616,85.844,84.976,83.328,81.336,78.892,75.708,71.744,66.336
0.6400000000000001,0.6400000000000001,11.164286860046387,10.313460713500977,9.466454956359863,8.74574226135254,8.09527052597046,7.446475384521484,6.843644045410156,6.292429927215577,5.74061503326416,5.1765190615844725,4.716364972686768,4.192531650543213,3.7503163247680664,3.350781477355957,2.931849557647705,2.6176325967407226,2.2823009562683105,2.021325676345825,1.7477713498687744,1.5419958350372314,1.361767589893341,1.2113293033599855,1.0845488965034484,0.9701985243225097,0.8776910711860657,0.792199411277771,0.7391452035713196,0.6939730788421631,0.6405100100135803,0.6056512765407562,0.5633887141036987,0.5355061471557617,0.5114576358222962,0.4813765730476379,0.477202847867012,0.45229953063964845,0.43665650480270385,0.43011948693275454,0.418467777557373,0.41459481832504275,0.42088726819992067,0.42419891576766966,0.43708848311424253,0.4557427893447876,0.4850466303062439,0.5316481624603272,0.5987790032196045,0.692962665309906,0.8137827245140076,0.9971435792922974,1.2477535007095337,15.984,17.26,18.928,20.352,21.64,23.352,25.724,27.48,30.22,32.792,35.112,38.58,41.912,44.692,48.184,51.244,54.748,57.628,61.332,63.82,66.708,69.028,71.04,73.428,74.94,77.096,78.18,79.212,80.52,81.664,82.696,83.196,84.104,84.968,85.052,85.864,86.284,86.452,86.724,87.256,86.932,87.076,86.58,86.308,85.456,84.584,82.82,80.836,78.18,74.688,70.632
0.6799999999999999,0.6799999999999999,12.125011119995117,11.175257585449218,10.384567210998535,9.540403209838868,8.85477756286621,8.17032175643921,7.543170903320313,6.961801313629151,6.332794279937744,5.775296170501709,5.252825286560059,4.720327593078613,4.259447981872559,3.8148384016418455,3.397105917510986,2.999369702987671,2.648936503677368,2.320513911590576,2.025938690109253,1.7925461422729492,1.5823571463012696,1.3872203423309326,1.2377871034240722,1.0899157856750488,0.9796396541404724,0.8979153392410278,0.8235762954711914,0.7470019937515259,0.691740728302002,0.6512101432800294,0.6078318288803101,0.5702320219230652,0.5475854748344421,0.5210985342407226,0.4992328860664368,0.47895904432296754,0.465234211769104,0.4435415608215332,0.43460694853782655,0.43412582584381104,0.4292076614189148,0.4215032911968231,0.43151747953414915,0.44549622354507445,0.46942312885284426,0.504739025630951,0.5514263599395752,0.6192336653518676,0.7121370846748352,0.8677774423408509,1.0637197204208375,14.892,16.488,17.276,18.592,20.3,21.88,23.492,25.404,27.464,29.632,32.364,35.232,38.172,41.5,44.696,47.92,51.368,54.66,57.676,60.976,63.452,66.056,68.664,71.284,73.08,74.84,76.524,77.796,79.552,80.28,81.58,82.328,83.272,83.752,84.64,85.036,85.54,85.964,86.352,86.536,86.744,87.028,86.68,86.272,85.884,85.316,83.784,82.188,80.524,77.44,73.68
0.72,0.72,13.299016845397949,12.217142764282226,11.275660396118164,10.503729215698241,9.65775205810547,8.908260430297851,8.200120011138916,7.605736277160645,6.984309020996093,6.446815277099609,5.854054318847656,5.315881148529053,4.799767209167481,4.32736185913086,3.864523876647949,3.396548349380493,3.0369767979431153,2.7048006769561765,2.3605237287902834,2.0629147050476075,1.8252881937408447,1.622006357498169,1.4365407606887817,1.2486946354293824,1.1215548167991638,1.0087245935058593,0.9036297805404663,0.8305078211212158,0.7562243207550049,0.7098086532974243,0.6641811127853393,0.6165292524337769,0.5808388674926758,0.5550540326118469,0.5358548675441742,0.5003776256179809,0.48721027915000914,0.4640085451221466,0.46001661232948304,0.44187132537841795,0.4347483101177216,0.43489530732154846,0.4420719331359863,0.44134263330459594,0.45845184844493864,0.4877249323654175,0.5242170498275757,0.5793927876853943,0.6595853174972535,0.7603742643356324,0.925827293586731,14.156,15.056,16.168,17.236,18.748,19.956,21.456,23.164,25.216,27.244,29.704,32.624,35.06,38.116,41.252,44.78,47.404,50.888,54.368,57.28,60.452,62.988,65.74,68.616,70.676,72.608,74.784,76.232,78.024,78.896,80.42,81.148,82.152,82.844,83.472,84.484,85.016,85.676,85.576,86.22,86.592,86.636,86.376,86.592,86.196,85.356,84.632,83.224,81.596,79.564,76.096
0.76,0.76,14.66559706817627,13.500764020385741,12.342933946228028,11.379767517089844,10.525355755615234,9.757083157653808,9.009425149536133,8.289395453796386,7.70304584197998,7.039567456359864,6.492325680847168,5.946371205444336,5.3763092672729496,4.874148499298096,4.408993754425049,3.9143683602905273,3.494027497253418,3.0903669425964355,2.73012194480896,2.411019773788452,2.13356885055542,1.8514386743927003,1.6400662615203858,1.4244338068389892,1.2849890409088134,1.1346015058326722,1.0316650473022462,0.9230377323913574,0.8363696033859253,0.7745986926078796,0.7221788999176025,0.6639380074501038,0.636444709739685,0.5932775103569031,0.5686142906856537,0.5417472630786896,0.5126986472320557,0.4935023383426666,0.475921127948761,0.465813833861351,0.4496476255607605,0.4513231460952759,0.45489074695587156,0.4507958008480072,0.4557438837051392,0.475046127986908,0.5101369150161743,0.5466635547208786,0.6004607858657837,0.6828657192611695,0.813428572692871,13.232,14.112,15.1,16.196,17.212,18.464,20.36,21.584,23.332,25.196,27.056,29.648,32.436,34.728,37.416,41.148,43.844,47.12,50.404,53.82,56.676,60.044,63.02,66.128,68.18,70.736,72.468,74.312,75.956,77.464,78.72,80.248,80.872,82.14,82.636,83.472,84.296,84.62,85.496,85.552,86.064,86.04,86.096,86.208,86.132,85.892,84.924,84.236,83.0,81.284,78.288
0.8,0.8,16.134758659057617,14.761294349975586,13.605651220703125,12.4507628125,11.448763117370605,10.658433015136719,9.745229383392333,9.078157031860352,8.445788774719238,7.778068538513184,7.130458127288819,6.56163107208252,5.954491241149903,5.486381812133789,4.9126080868530275,4.4383315190124515,3.9571446347045898,3.5381229962158205,3.14672665435791,2.7690683201599122,2.4553629222869873,2.1516227937316894,1.8852623307800294,1.6538396324157716,1.4808791521453857,1.2901654232025146,1.159033024711609,1.0396919221019745,0.9375954419708252,0.8598424297523498,0.7797666848182678,0.7263732539749146,0.6851376548194885,0.6436006881427765,0.6003600525856018,0.572404351272583,0.5470939593172074,0.5240667515039444,0.5059130756664276,0.4951460128593445,0.4722071829032898,0.4676120113563538,0.4590260118198395,0.45855660081863403,0.47243442955970766,0.4715086262512207,0.49496581755638125,0.5326466553497314,0.5749404340362548,0.6412844746589661,0.7239596392154694,12.6,13.26,14.108,14.708,16.024,17.344,18.52,20.072,21.516,23.04,25.06,27.224,29.716,31.512,35.072,37.48,40.816,43.548,46.788,50.516,53.376,56.496,59.584,62.84,65.292,67.74,70.344,72.336,73.944,75.4,77.532,78.692,79.76,80.532,81.968,82.556,83.152,83.976,84.38,84.8,85.572,85.392,86.004,85.936,85.752,85.748,85.3,84.628,83.312,82.044,80.172
0.8400000000000001,0.8400000000000001,17.85370095703125,16.31215911315918,14.925170505981445,13.662178645629883,12.546789566955566,11.630041367492677,10.740413194885253,9.883232659301758,9.2115190524292,8.491249412841796,7.8593702526855465,7.276236286926269,6.66088376739502,6.1186467022705076,5.541113239440918,5.026405649871826,4.504881388092041,4.066522039642334,3.6143972732543945,3.187364535751343,2.8473614025115968,2.5082289362335204,2.204651897506714,1.9176134185028075,1.7048659772109986,1.5063096072769164,1.3229883617401124,1.181509027442932,1.0701057191467285,0.9601402807426452,0.8717951159858703,0.8091599011230469,0.7417748852920533,0.6961624071693421,0.6489104747581482,0.6079112600708008,0.5805987308502197,0.5623960401153565,0.5305437913894653,0.5067338639831543,0.49812215822219846,0.49046387689590454,0.4805765284347534,0.48128050300598146,0.4784935970115662,0.4834677286243439,0.4991235434246063,0.5142077961349487,0.5547320140838623,0.5975903091812134,0.6686866329574584,12.188,12.568,13.112,14.064,15.308,16.012,17.128,18.62,19.6,21.272,22.948,24.86,27.092,29.304,31.88,34.264,37.52,40.06,43.16,46.352,50.072,53.448,56.356,59.388,62.112,64.916,67.916,69.616,71.564,73.64,75.132,77.212,78.396,79.6,80.544,81.62,82.304,82.788,83.704,84.584,84.58,85.024,85.252,85.54,85.62,85.468,85.256,84.932,83.876,82.808,81.536
0.8800000000000001,0.8800000000000001,20.015027834472658,18.239792309570312,16.53432170288086,15.08619260559082,13.856348353881836,12.745769598388671,11.812293056640625,10.82912277770996,10.010462520141601,9.236611893615722,8.562623408203125,7.896659130859375,7.3508816445922855,6.743087824859619,6.2113837231445315,5.644140533294678,5.128978257293701,4.626140849304199,4.139083579177856,3.680580326385498,3.246444828643799,2.9226768476867675,2.5374095634460447,2.2525685985565187,1.9782579873657227,1.7340287726974488,1.5246275581359863,1.3681957640075684,1.2032323536682128,1.0829652797317504,0.9770395649337769,0.8977114330291748,0.8201694119644165,0.7564865657043457,0.6978681436538696,0.6631904013442993,0.6230865510940552,0.5893049763965607,0.5762479207229614,0.5455109063053131,0.5254221403217315,0.5095680663108826,0.4947490646266937,0.48970305629730226,0.49642085698127747,0.4853332653236389,0.502002241692543,0.516973765411377,0.5384379840660095,0.5684608379077911,0.6239915532684326,11.46,11.872,12.684,13.04,13.944,14.756,15.992,16.968,18.404,19.892,21.492,23.152,24.74,26.492,28.704,31.036,34.224,36.524,39.776,42.808,46.388,49.216,52.92,56.088,58.98,61.948,64.88,67.056,69.656,71.612,73.464,74.964,76.452,78.136,79.356,80.444,81.128,82.288,82.632,83.52,83.912,84.468,84.684,85.084,84.996,85.516,85.028,84.724,84.264,83.608,82.376
0.9199999999999999,0.9199999999999999,22.34498369873047,20.277199259643556,18.351720543212892,16.715684650878906,15.307193987426757,13.909303698730469,12.80196697692871,11.842169057312011,10.926767206420898,10.071726684265137,9.38754912902832,8.705381947631835,8.05079325088501,7.4408078515625,6.8613787120056156,6.253123182220459,5.721036594390869,5.178649387359619,4.67399901473999,4.2102503063964845,3.7614103287506104,3.3350189300537108,2.967330682678223,2.6033157581329345,2.3189813962554933,2.0104932747650146,1.7940230562591553,1.5650711087799072,1.3815968830871581,1.231678900642395,1.1050384699249267,1.0051644760513305,0.9087773173141479,0.8378541398620606,0.7598135815429687,0.7193575107955933,0.680556051826477,0.6405834199714661,0.6063860028648377,0.5783150927257538,0.5623937125778198,0.5424143173027038,0.5297531961727142,0.516997330198288,0.5103629075431824,0.5084916899299622,0.5053243703269958,0.5316589081573486,0.5423082005786896,0.570686300315857,0.6106906931304932,11.012,11.584,12.008,12.5,13.132,14.16,14.748,15.772,17.136,18.316,19.78,21.164,23.004,24.884,26.472,28.58,30.836,33.66,36.46,39.416,42.44,45.816,48.824,51.896,55.004,58.488,61.456,64.276,66.848,69.04,71.268,72.74,74.62,76.608,77.804,78.996,79.832,80.812,81.792,82.568,82.812,83.82,84.116,84.272,84.44,84.588,84.892,84.26,84.06,83.404,82.844
0.96,0.96,24.892943424072264,22.574771348876954,20.475554721069336,18.57215921875,16.855660512695312,15.412024926147462,14.083580442504882,12.964910698547364,11.915692943725587,10.954990183410645,10.179076860351563,9.421018130493165,8.777743106079102,8.123278758239746,7.549863432769776,6.97193898071289,6.352977784729004,5.825158988494873,5.273586640777588,4.7780254852294926,4.30227586883545,3.840886131668091,3.4029255226135255,3.0095608827209475,2.67186409866333,2.347967854690552,2.0646160136413574,1.7952026699829102,1.5926645170211793,1.4204144427108765,1.2611412512207032,1.135651724052429,1.0126417823791505,0.9308594562530518,0.8453825933647156,0.7922424154090881,0.7363898549461365,0.6907354908275605,0.6557641534137726,0.6178979652404785,0.5940251160430908,0.5731256624650956,0.552424975643158,0.5472546753883362,0.5369424704933167,0.5272485158729553,0.5291785841941834,0.5275794463348389,0.5473952975273132,0.5669305442428589,0.5985018950080871,10.848,11.196,11.492,11.976,12.276,13.152,13.656,14.772,15.736,16.944,18.072,19.696,21.216,22.804,24.488,26.424,28.364,30.312,33.596,36.0,39.216,41.98,45.036,48.644,51.672,54.836,58.024,61.268,63.432,66.2,68.7,70.756,72.928,74.436,75.888,77.228,78.68,79.728,80.612,81.628,82.112,82.844,83.636,83.68,84.032,84.044,84.308,84.5,84.0,83.528,82.964
1.0,1.0,27.857835078735352,25.20121115661621,22.943603490600587,20.624044587402345,18.668056438598633,17.007213675231935,15.574949821777343,14.139906005554199,13.078229500732421,11.996024397583009,11.146635090637208,10.341911071777345,9.555404511413574,8.894365021820068,8.244132090148925,7.66506071899414,7.061304845581055,6.492440953216553,5.897578520355225,5.396440126953125,4.880271973266602,4.395234157409668,3.923955157623291,3.4828090174865722,3.070705199508667,2.7206199653625487,2.3887303511810303,2.1161788372802732,1.857430371131897,1.6380988661956788,1.4436983424758911,1.2939731350898742,1.1587153666496277,1.0502535975456238,0.9533288200378418,0.8758988409233093,0.7945668949127197,0.7538905633926392,0.7056587570762635,0.6701600726699829,0.6345261653518677,0.6164316975021362,0.5936583072471618,0.5711309347963334,0.5668345886230469,0.5563362811660767,0.5409033540725708,0.5431433483219147,0.557185390586853,0.5708632742881775,0.5965915624380111,10.744,10.964,11.228,11.548,11.996,12.164,12.836,13.936,14.8,16.06,16.844,18.1,19.468,21.0,22.228,24.5,26.208,28.232,30.744,32.556,35.488,38.876,41.496,44.496,48.364,51.536,54.532,57.608,60.52,63.18,65.888,68.216,70.416,72.164,73.88,75.504,77.404,78.3,79.272,80.412,81.32,81.66,82.264,82.804,83.26,83.652,83.836,83.976,83.888,83.596,82.984


==> figures/vis_landscape/s3/results-15.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,72.34206012695313,68.79747192138672,65.38348359130859,62.018126513671874,58.89470912231445,55.86115501098633,52.917220928955075,50.12165993041992,47.387628924560545,44.73282731567383,42.10946352294922,39.57862369384765,37.09564978759766,34.67664063964844,32.29099807067871,29.924958304443358,27.608762739868165,25.311702896118163,23.087994036865233,20.912100533447266,18.771658901367186,16.69311802734375,14.687082006530762,12.767897037658692,11.074084035644532,9.509112020568848,8.206499110412597,7.081123262786865,6.176086223297119,5.474611880340576,4.8749645985412595,4.383712326507569,3.9919167962646482,3.6589218463897706,3.3400552124023437,3.0931068368530275,2.8561699433898924,2.645809843521118,2.4530912725067138,2.2817948771667482,2.123517365951538,1.9869987563323974,1.8523687630081176,1.7417843597793579,1.6297454110336305,1.5439563791656494,1.4733676279449464,1.4123882974243165,1.3699501918029786,1.338875453453064,1.3458163171005249,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.932,9.932,9.936,9.984,10.0,10.132,10.156,10.38,10.68,11.136,12.008,13.26,15.432,18.264,21.132,23.992,26.34,28.468,30.308,31.668,33.576,35.628,37.92,40.14,42.776,45.152,47.44,49.692,51.72,54.088,55.924,57.5,58.704,60.3,61.216,62.152,62.768,62.5
-0.96,-0.96,68.98225488037109,65.5992756262207,62.278746369628905,59.121250881347656,56.052588892822264,53.18573711181641,50.34670549560547,47.6159976550293,44.944240588378904,42.380607799072266,39.858192579345705,37.409753095703124,34.98425198974609,32.56539017700195,30.215734087524414,27.908732324829103,25.623604212646484,23.381665592651366,21.170815148925783,19.00681445587158,16.897680241088867,14.880444999389649,12.972377641601563,11.20809788848877,9.600451813964844,8.229301653442382,7.082449521484375,6.145558110961914,5.404132172241211,4.7989500866699215,4.302639705276489,3.8738460372924806,3.5244723262023925,3.237725898284912,2.9803526301574705,2.740502541351318,2.5263796771240234,2.3455730005645754,2.1612690197753905,2.000660981903076,1.8652566425704955,1.7439983110046386,1.6251732913970947,1.5214514221954345,1.4300193701171875,1.3494180256271362,1.2898107316589356,1.2398959840774537,1.2084554524612428,1.2096758995437622,1.2296169271087647,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.932,9.928,9.932,9.936,9.936,9.948,9.968,9.996,10.04,10.096,10.212,10.336,10.64,11.156,11.992,13.204,15.312,17.964,21.416,24.292,26.764,28.88,30.772,32.648,34.44,36.972,39.236,41.548,44.048,46.64,49.184,51.56,53.808,56.032,57.704,59.592,60.828,62.472,63.428,64.572,65.132,65.74,65.132
-0.92,-0.92,65.76169825683594,62.45428965576172,59.29347463378906,56.24595184814453,53.29227901489258,50.49882864013672,47.76930098876953,45.140074040527345,42.56350468017578,40.08002431640625,37.63769924194336,35.24088885498047,32.84652413696289,30.494551337890623,28.193333793945314,25.8920991998291,23.65929340698242,21.42808406677246,19.282465744628905,17.128655892333985,15.103914423828124,13.124934700317382,11.337854239807129,9.692747725219727,8.284246580963135,7.0850372560119625,6.117695673522949,5.328981371917725,4.722087373352051,4.189861967697143,3.7760364375305175,3.414683910675049,3.1231856651306154,2.8478876893615723,2.6167970892333985,2.4106933603668215,2.22111415763855,2.0519162846374512,1.9085869926834107,1.7556968274307252,1.6306871620941161,1.5109584355163574,1.4090039465713502,1.3272632126617432,1.2412661948776245,1.183185611038208,1.134337264175415,1.087539012336731,1.0941185570526124,1.1011749936294555,1.1532075646591187,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.928,9.932,9.928,9.936,9.936,9.948,9.948,9.988,10.028,10.092,10.28,10.4,10.692,11.028,12.012,13.416,15.264,18.06,21.488,24.504,27.232,29.48,31.492,33.392,35.56,37.748,40.344,43.496,45.844,48.308,50.984,53.316,55.672,57.76,59.592,61.488,62.992,64.676,65.684,66.94,67.684,67.6,67.4,66.864
-0.88,-0.88,62.55557704589844,59.42800292724609,56.419077888183594,53.46637587890625,50.66106772216797,47.93716121826172,45.33373053100586,42.72881698486328,40.239973820800785,37.81773026855469,35.410421029663084,33.084446955566406,30.76725162536621,28.459324896850585,26.14551079223633,23.897250049438476,21.67100413208008,19.507037170410158,17.375746785888673,15.303564241333008,13.315100608215332,11.494797828063964,9.791106058349609,8.343911926879883,7.120915988464356,6.120704792633057,5.299719197387695,4.652109257507324,4.1327129442596435,3.6885728803253173,3.326805122833252,3.0212691215515135,2.745531058654785,2.5168783961486816,2.3081344522857665,2.1206615521621703,1.9550052048492432,1.7953764250183106,1.6534025356674193,1.5395720482254027,1.4170351341247558,1.3059377211761474,1.2214926189041138,1.1444430639266967,1.0824264035224915,1.0254049647521972,0.9974900604438782,0.9863576122665405,0.9964358572769165,1.0354654965019225,1.1143309901428222,9.928,9.928,9.932,9.928,9.928,9.932,9.932,9.932,9.928,9.94,9.944,9.948,9.988,9.996,10.052,10.144,10.272,10.412,10.648,11.204,11.832,13.264,15.192,17.996,21.204,24.4,27.624,30.0,32.156,34.216,36.6,38.94,41.916,44.732,47.5,49.992,52.656,55.084,57.648,59.624,61.828,63.62,65.18,66.484,68.124,69.188,69.732,70.224,70.212,69.196,67.924
-0.84,-0.84,59.497132260742184,56.497626096191404,53.549686390380856,50.777677567138674,48.05758109375,45.46325443481445,42.891254831542966,40.45517852172851,38.01686322875977,35.583683918457034,33.27643217346191,30.97889847595215,28.667940487060548,26.42606858886719,24.180461704101564,21.954086641235353,19.744511499633788,17.611833224487306,15.525431701660157,13.515335604248047,11.6635625680542,9.932039442443848,8.437961609802246,7.159163145904541,6.119547471008301,5.260375956268311,4.585903422393799,4.062203274536133,3.6003182598876955,3.2347151667785643,2.9263869094848634,2.6644560474395753,2.425740909805298,2.2075808631134035,2.0315045409011843,1.8579851655578614,1.7018743955230713,1.5579309287643432,1.4382491733169556,1.3281518154144287,1.2202871943473816,1.138178625679016,1.0560365619659424,0.9926878874969483,0.9413604418182373,0.9089012013149261,0.8969906091499329,0.8932948608016967,0.9296566223526,1.008622542629242,1.1076628715133667,9.928,9.928,9.932,9.932,9.928,9.936,9.932,9.932,9.936,9.944,9.964,9.992,10.02,10.064,10.192,10.204,10.456,10.764,11.196,11.96,13.1,15.02,17.772,21.14,24.252,27.692,30.4,32.712,35.024,37.78,40.156,43.064,45.864,49.128,51.496,54.532,57.016,59.216,61.404,63.508,65.296,67.136,68.652,70.108,71.264,71.984,72.364,72.508,71.64,69.972,68.004
-0.8,-0.8,56.57359330322266,53.643927432861325,50.86386643432617,48.18542723999023,45.531723397216794,43.03321469726563,40.57143225585938,38.15542033691406,35.76311895507813,33.45529436767578,31.15251362854004,28.88321121520996,26.632011723022462,24.403133590698243,22.182366107788084,19.993766543579103,17.841442421875,15.729688391418456,13.703860944213867,11.798226442871094,10.073721646118164,8.528501784057617,7.203946611328125,6.122616072540283,5.272759053039551,4.548407785339355,3.987557317199707,3.542371462249756,3.1364488078308104,2.8446058528137206,2.5619308128356932,2.3302044201660155,2.1240993003082274,1.9398678298187255,1.7605010488891601,1.6249395778656006,1.4824894158172608,1.3596892725372314,1.2412560591888429,1.1415150230026245,1.053541750907898,0.9729808801651001,0.9125136043548584,0.8743607246398926,0.8250825767517089,0.8155726784133911,0.8211483528137207,0.8513960979270935,0.9094491724967957,1.006814753894806,1.1500389139175415,9.932,9.928,9.928,9.928,9.94,9.932,9.932,9.936,9.956,9.972,9.988,10.048,10.084,10.192,10.272,10.436,10.704,11.176,12.1,13.24,15.028,17.608,20.968,24.608,28.028,30.988,33.708,35.94,38.672,41.356,44.576,47.724,50.436,53.176,56.152,58.496,61.16,63.28,65.356,67.22,69.12,70.656,72.024,72.944,74.34,74.432,74.364,73.624,72.26,70.116,67.376
-0.76,-0.76,53.74854516357422,50.939520390625,48.24978711669922,45.59978763305664,43.07183367553711,40.645600285644534,38.30389281982422,35.9193207421875,33.63430459716797,31.33251139099121,29.07052966430664,26.85714717651367,24.625167243652342,22.399546875,20.22505180053711,18.065274602661134,15.940981927490235,13.932961885375976,11.996907276000977,10.224151785888672,8.624931944580078,7.270791089935303,6.14943402267456,5.245974953308106,4.5083617527771,3.9519016486358645,3.4748658174133302,3.0724142765808105,2.7615865464782714,2.477104310836792,2.2464039850234987,2.0438226916122435,1.8484877351379394,1.6952765702438355,1.5395326764297486,1.398142177619934,1.2784063166046142,1.169393224029541,1.0718357101249696,0.9838493241500854,0.903464744682312,0.8501881485366821,0.7998325378036499,0.761672531375885,0.7397523915672303,0.7487089881515503,0.774736998462677,0.8338213311004639,0.9262778648567199,1.0629886497879029,1.253714094810486,9.928,9.928,9.932,9.936,9.932,9.944,9.952,9.968,9.988,10.0,10.08,10.068,10.208,10.384,10.528,10.768,11.332,12.024,13.132,14.96,17.748,20.844,24.52,28.14,31.236,33.724,36.66,39.588,42.536,45.916,48.7,51.748,54.844,57.632,60.544,62.824,65.108,67.12,68.82,70.788,72.34,73.844,74.992,75.868,76.344,76.112,75.852,73.984,72.22,69.268,65.784
-0.72,-0.72,50.99036469360352,48.27051223754883,45.69127685180664,43.1917784375,40.70762731079102,38.4020380078125,36.04564347167969,33.754690469360355,31.50865295349121,29.279460858154298,27.045668951416015,24.84078233581543,22.626880238647463,20.428116763916016,18.307568416748047,16.16213900115967,14.140411769714355,12.17567858734131,10.361755982055664,8.76446627319336,7.3318733493042,6.2065517352294926,5.240945669250488,4.489034253082275,3.8955294102478026,3.40802812210083,3.020165869598389,2.68460578086853,2.406139351272583,2.1683389598083496,1.9594205504989624,1.77489633644104,1.6160701718521118,1.4663694104003906,1.3287065784072876,1.1991933394622802,1.0983848982238769,1.006441796951294,0.9244108705711365,0.8444103248214722,0.7847101432418824,0.730782711315155,0.6980868089675903,0.6795521970558166,0.684201883983612,0.7075537293434143,0.758248934211731,0.8541170882415772,0.9739888725090027,1.1664625328063964,1.4125687698364258,9.928,9.932,9.936,9.94,9.944,9.964,9.972,10.0,10.032,10.088,10.148,10.276,10.392,10.548,10.796,11.228,12.092,13.18,14.984,17.52,20.588,24.408,28.372,31.38,34.428,37.268,39.948,43.372,47.028,50.148,53.552,56.824,59.36,61.768,64.456,66.832,68.56,70.508,72.168,74.08,75.556,76.996,77.648,78.068,77.824,77.252,76.228,73.648,71.156,67.332,63.676
-0.6799999999999999,-0.6799999999999999,48.301258797607424,45.73082323730469,43.204174019775394,40.801381485595705,38.446396538085935,36.10841874023438,33.834676138916016,31.598826196899413,29.41338092651367,27.170809237060546,25.003337251586913,22.796954917602537,20.645359708862305,18.497339282226562,16.39011345275879,14.353858515014648,12.385835884094238,10.532764845581054,8.849549820861816,7.439196173095703,6.235079232940674,5.2439456558227535,4.491694193725586,3.859879188537598,3.356711294631958,2.9555319077301023,2.6123192152404786,2.339708769073486,2.0989148471069337,1.891775152130127,1.7053569180679322,1.5469606578826904,1.393407804031372,1.2632956548309326,1.1381782497406006,1.0401711766052246,0.9458644005203247,0.8620914569091797,0.7899069401550293,0.7250361731719971,0.6840121412754059,0.6463686026573181,0.6339790507698059,0.6312234169197083,0.6550245002365113,0.7141529909133911,0.7985979403495789,0.9135320710372925,1.0961638835906982,1.3247741104888917,1.6272881935882568,9.932,9.948,9.944,9.94,9.952,9.984,10.028,10.06,10.104,10.24,10.34,10.472,10.66,10.888,11.352,11.86,13.18,14.94,17.244,20.608,24.32,28.256,31.608,34.572,37.912,40.892,44.636,48.076,51.34,54.72,58.004,60.724,63.412,65.828,68.204,70.16,72.132,73.688,75.808,77.168,77.928,78.972,79.424,79.492,78.692,77.456,75.228,72.612,68.888,65.16,60.356
-0.64,-0.64,45.77896834838867,43.26727066162109,40.85685768066406,38.492287631835936,36.19707953735352,33.956759478149415,31.717958131103515,29.534495337524415,27.387807485961915,25.168691180419923,23.00428193786621,20.867657735595703,18.7489953137207,16.629688198852538,14.549297929077149,12.589284020080566,10.738697942504883,9.0226098046875,7.536083758392334,6.3016111125183105,5.2847206051635744,4.469731010131836,3.8464428852844237,3.3202870597839356,2.900189314804077,2.5671152265930175,2.2757534075927732,2.033145277938843,1.823497808074951,1.6464299172973633,1.4806000732040405,1.3325851015853882,1.1984319558906555,1.0851746175003052,0.9763286368370057,0.8926605099868774,0.8016565755844116,0.7441951510429382,0.6753911999702453,0.6329414609718322,0.6021401362991333,0.5905656301307678,0.5907482043075561,0.6076636066818237,0.6648508072566987,0.748863820400238,0.8659465779495239,1.0353529935073853,1.2571806471252442,1.5346558849334717,1.9005944024658203,9.944,9.952,9.968,9.984,10.0,10.052,10.088,10.184,10.24,10.36,10.48,10.688,10.952,11.392,12.04,13.092,14.82,17.296,20.38,24.2,27.992,31.732,34.916,38.452,41.78,45.292,48.9,52.648,56.248,59.004,62.028,64.888,67.504,69.768,71.78,73.276,75.484,77.012,78.596,79.788,80.488,81.004,80.688,80.284,78.808,76.568,73.916,70.272,66.168,61.996,57.016
-0.6,-0.6,43.31347127929688,40.918778504638674,38.57529650024414,36.2215489855957,34.017334842529294,31.82981938964844,29.657873622436522,27.494174559936525,25.36410310180664,23.221325810546876,21.075094114379883,18.944357731323244,16.837021724853514,14.782786831665039,12.784219628295899,10.908713391723634,9.178792447814942,7.661408443908692,6.386675451049805,5.319987247314453,4.484547143859864,3.805200678024292,3.275705905151367,2.859759242630005,2.5051170554351807,2.223595708770752,1.9715089247131348,1.7649340506744384,1.5854023337554932,1.4163932675933837,1.2884538021087646,1.1397819536972047,1.0422795295333862,0.9298799898147583,0.8396057760238648,0.7685204261398315,0.6925157156181335,0.6339982773590088,0.5918398271942139,0.5606808798599243,0.5446110230636597,0.5492011904907227,0.5600341329956054,0.6182159101009369,0.7022026885604858,0.8111739921569824,0.9866359878730774,1.2043374730300904,1.4732247130966187,1.830154180984497,2.2673587405395508,9.972,9.968,10.004,10.044,10.104,10.152,10.26,10.332,10.48,10.604,10.856,11.108,11.552,12.044,13.172,14.66,16.8,20.068,23.78,28.032,31.74,35.468,38.768,42.38,46.492,49.788,53.572,57.26,60.112,63.464,65.928,68.72,70.948,73.032,75.048,76.82,78.332,80.208,80.796,81.648,82.128,82.048,81.716,80.276,77.792,75.272,71.372,66.964,62.716,57.56,52.78
-0.56,-0.56,40.916455139160156,38.57630852783203,36.30819942504883,34.077295252685545,31.949094654541014,29.76937906738281,27.61691308654785,25.49038914123535,23.376768868408202,21.27770871459961,19.151115626220705,17.07547064178467,15.016581596374511,13.016727584228516,11.108589245605469,9.32751862915039,7.7918629151916505,6.479302942810059,5.36902625289917,4.493666195678711,3.794195167312622,3.2615384214019776,2.8013139468383788,2.4681735344696043,2.1666397141265867,1.925007644958496,1.6977089990234375,1.5344416726875305,1.3789548519134522,1.2289479037857056,1.1022127742004395,0.9850591605949401,0.8972036564636231,0.8008564363479614,0.7215903950500488,0.6563460319137573,0.6014130882072449,0.557195550107956,0.5316103849220276,0.5143778701877594,0.5198903004837037,0.54101668551445,0.584044891319275,0.6702447420692443,0.775296248035431,0.9325187935638428,1.142047876663208,1.4128308759307862,1.7573909719085694,2.1977968952941893,2.735261425552368,9.988,10.052,10.104,10.216,10.212,10.256,10.388,10.516,10.712,10.996,11.132,11.692,12.308,13.168,14.692,17.128,19.948,23.512,27.916,31.604,35.788,39.176,42.792,46.548,50.808,54.572,58.308,61.244,64.148,67.3,69.924,72.52,74.184,75.928,78.088,79.596,80.784,81.86,82.492,83.208,82.912,82.444,80.932,78.62,76.02,72.228,68.512,63.488,58.808,53.416,48.156
-0.52,-0.52,38.638482869873044,36.36361039672852,34.15217390869141,31.998949559936523,29.87559965332031,27.73573768432617,25.612260698852538,23.561516961669923,21.453645372314455,19.34469522949219,17.289590740966798,15.23343162109375,13.234931708374024,11.309574616394043,9.531058591003418,7.919309627685547,6.564868325195312,5.437688303985595,4.534511833648682,3.8009202490234375,3.231378403778076,2.7799504874038696,2.422907360458374,2.1263036291503905,1.8807144248962402,1.6754576808357238,1.485410228805542,1.3241353840446473,1.1834840842819214,1.053560730266571,0.9475682225131988,0.8448088341331482,0.763966821269989,0.6887915301418305,0.6205946537590027,0.5711987315559387,0.5244922459030151,0.5033671475028991,0.48857217079639437,0.4873423726272583,0.5121880964279175,0.5627928632736207,0.6427435062026977,0.7537616978073121,0.9011266079330444,1.0986368942070008,1.3691258213424682,1.7059053413009644,2.1146500843811036,2.643484527435303,3.2984981694030764,10.092,10.164,10.212,10.32,10.412,10.56,10.668,10.908,11.1,11.412,11.74,12.228,13.328,14.716,16.556,19.776,23.46,27.548,31.632,35.776,39.664,43.428,47.476,51.316,55.404,59.076,62.744,65.48,68.584,71.088,73.328,75.552,77.22,79.14,80.648,81.852,82.868,83.76,83.92,83.924,83.408,81.86,79.576,76.984,73.256,69.088,64.572,59.292,54.2,49.104,43.552
-0.48,-0.48,36.46108123901367,34.26599102416992,32.06756957580566,29.963642572021485,27.883251470336916,25.77156390258789,23.7100126965332,21.627199140625,19.594792380981445,17.509012696533205,15.493875231933593,13.469636278076171,11.52797764465332,9.746953532104492,8.103512034759522,6.682907384338379,5.521414476623535,4.572581912689209,3.832338342208862,3.2371674629211427,2.769101798324585,2.399748240699768,2.0861665158843996,1.8483851852798463,1.6341956004333495,1.4489005780029296,1.281019168624878,1.146129400367737,1.0185290975570678,0.9182469083023072,0.81897872838974,0.7358140933227539,0.6580723055458069,0.5899980417823791,0.5410235134410858,0.49651432004928586,0.4746872653388977,0.4630603713798523,0.4633366837692261,0.48939732789993284,0.5392270300865173,0.6107887466812134,0.7281280878067017,0.8730936520385743,1.0644346801757814,1.3203987948608398,1.6419700957107544,2.0451022650146484,2.545776314544678,3.1886627150726317,3.983316059417725,10.24,10.304,10.452,10.56,10.68,10.84,10.968,11.2,11.42,11.884,12.548,13.316,14.648,16.676,19.208,23.228,27.44,31.296,35.48,39.48,43.796,47.888,52.168,56.124,59.652,63.0,66.668,69.512,72.02,74.452,76.56,77.892,79.688,81.448,82.76,83.86,84.524,85.044,84.724,84.0,82.404,80.5,77.548,74.04,70.132,65.544,60.46,55.096,49.836,44.34,39.092
-0.43999999999999995,-0.43999999999999995,34.29354997192383,32.12852369140625,30.044656619873045,27.970023865966798,25.91583211303711,23.86936970275879,21.808021166992187,19.78679554321289,17.74750304321289,15.697933544311523,13.717651616516113,11.774715596008301,9.953011642456055,8.285608780517578,6.816003803405762,5.604579294586181,4.634461204376221,3.8635903246307373,3.241029813156128,2.760785203704834,2.386645663909912,2.0565322438049316,1.8103583671569825,1.5985645788574219,1.4095693240356446,1.2457606185150147,1.1194704884338378,0.9901089684295654,0.8821839207077027,0.7853055767440796,0.6998119457817078,0.6259799789810181,0.5615343106174469,0.508546561703682,0.4776602933502197,0.4505696737384796,0.43801556854248047,0.44434602432250975,0.47149091552734373,0.5207840940570831,0.6002940795326233,0.7058018526077271,0.8464958848190307,1.04246854888916,1.2907978844451904,1.5929783130264281,1.9890460829925538,2.4891668063735963,3.1006827072143555,3.8776134710693357,4.788097053985596,10.4,10.544,10.696,10.792,11.028,11.196,11.368,11.74,11.852,12.724,13.256,14.696,16.488,19.312,22.768,26.692,30.956,35.372,39.692,43.784,48.14,52.632,56.66,60.392,64.096,67.868,70.132,72.844,75.056,77.088,79.16,80.764,82.26,83.44,84.48,85.396,85.784,85.292,84.68,83.168,81.084,78.184,74.732,70.88,65.968,61.436,56.008,50.524,45.184,39.832,35.192
-0.4,-0.4,32.25300890380859,30.16941012084961,28.093596505737306,26.067923256225587,24.061441622314454,22.010801588134765,19.99060449584961,17.9884586529541,15.961107585754394,13.955248916625976,12.026569427490234,10.184665650024414,8.497228038635255,7.004723139343262,5.743588202667237,4.722166425170898,3.8972204902648926,3.2469089131164552,2.7494676499176025,2.368676816520691,2.040843585205078,1.7889641160202026,1.5684207343673706,1.3868572731399536,1.2224752071380616,1.0834673179244996,0.9625222986412049,0.8562320402145386,0.7573885077667236,0.6792104343795776,0.6005140649414062,0.5436295525360108,0.4914743606376648,0.45786062668800354,0.4253104260444641,0.4205288874435425,0.4315297497177124,0.45441266506195066,0.5026330130958557,0.5804082315254211,0.6858373598098755,0.8317335443687439,1.014191408996582,1.2569926676177978,1.5667028537750245,1.9434524210357667,2.408638056945801,3.0172475959777834,3.7575142872619627,4.659665373840332,5.726685989532471,10.812,10.928,11.164,11.2,11.416,11.64,11.82,12.148,12.736,13.504,14.6,16.364,18.86,22.028,26.172,30.62,34.824,39.76,44.116,48.268,53.024,57.028,61.2,64.824,68.076,71.092,73.632,75.8,77.904,79.832,81.676,82.952,84.2,85.128,86.176,86.136,85.84,85.228,83.9,81.704,78.972,75.388,71.42,66.592,61.868,56.548,51.536,45.796,40.504,35.732,31.524
-0.36,-0.36,30.288035213623047,28.264275961914063,26.199140444946288,24.232577555541994,22.223538232421873,20.217124732055662,18.229457632446287,16.225432639770506,14.242327312011719,12.298153753967284,10.437841233215332,8.726926840209961,7.171545186920166,5.859377748870849,4.799713141479492,3.9601796990966798,3.286301028442383,2.7658550913238527,2.358003496322632,2.02795918636322,1.7745087659072876,1.5501619191741944,1.3603047360229492,1.2034647305297852,1.0632722874069214,0.9367592227172852,0.8238312870073319,0.7386630686283111,0.6474826117801666,0.5784893079948425,0.5186962602329254,0.47087231706619265,0.4382814874076843,0.411982141122818,0.4027310827445984,0.41613107222557066,0.4408734383869171,0.4910155893135071,0.5595854313659668,0.6633393966770172,0.8085909634780883,0.9957803924942017,1.2386572735977173,1.5206325900268556,1.8858405072784423,2.35164490852356,2.924256770324707,3.629385898361206,4.5243077998352055,5.591423215026856,6.846628819732666,11.14,11.348,11.46,11.708,11.808,12.196,12.428,12.852,13.512,14.62,16.212,18.512,21.788,25.648,30.248,34.548,39.344,43.656,48.508,52.928,57.368,61.604,65.456,68.84,71.52,74.34,76.608,78.804,80.672,82.284,83.548,84.736,85.888,86.336,86.912,86.672,85.924,84.22,82.468,79.584,76.436,72.164,67.468,62.76,57.556,52.052,46.512,41.396,36.44,31.776,28.188
-0.31999999999999995,-0.31999999999999995,28.38129921875,26.42496278808594,24.397664627685547,22.458719279785157,20.4833100189209,18.469356446533205,16.50711952697754,14.53944605041504,12.611892971191406,10.734931032714844,8.979304110717774,7.416105010681152,6.050627509460449,4.936527663421631,4.01850999633789,3.346541134490967,2.786562215576172,2.354955366363525,2.0253519232177735,1.751687872428894,1.533489783821106,1.344661969833374,1.1807510593986512,1.0357614299392701,0.9187392534255981,0.8122354546165467,0.7222380461120605,0.6385051093101501,0.5619588339996338,0.5021403287124634,0.46002485107421875,0.42146390855789184,0.39504394315719604,0.3967457457923889,0.40552270025253295,0.43092630142211913,0.4718316934967041,0.5521960666656495,0.65319238986969,0.8033935213661194,0.9761977891921997,1.2107991868591308,1.491323763961792,1.8476981620025634,2.2926706639862062,2.8499120387268064,3.551911749725342,4.398007478790284,5.4762025100708005,6.643455877990722,8.008766766662598,11.732,11.912,12.008,12.244,12.408,12.672,13.016,13.544,14.576,15.864,18.144,21.26,24.968,29.384,34.276,38.688,43.684,48.212,53.184,57.824,61.888,66.04,69.144,72.172,74.644,77.072,79.188,80.972,82.612,84.388,84.996,86.416,87.212,87.08,86.836,85.964,84.796,82.624,80.124,76.416,72.592,68.192,63.364,58.296,52.792,47.172,42.14,37.152,32.396,28.324,25.348
-0.28,-0.28,26.577346397705078,24.64949677368164,22.6789965612793,20.725738740844726,18.755791971435546,16.808148411865233,14.856087944030762,12.918440132751465,11.01591663269043,9.268752484436035,7.649928737487793,6.245628603363037,5.0880764389038085,4.134344641418457,3.406596496734619,2.8181502240753176,2.3741194147491456,2.0303754788208006,1.7450240760040283,1.5259250904083252,1.3246957123184204,1.1715767780303956,1.0234168266677857,0.903074133644104,0.7913635032272339,0.6924107930850982,0.6184892691040039,0.5494438674068451,0.48494247215270997,0.440682725982666,0.40447666810035704,0.38980858815193176,0.384946048746109,0.3908454630947113,0.42098291849136354,0.4692871028995514,0.5421644728851318,0.6489376318740845,0.7892003354072571,0.9652515575027466,1.183358574256897,1.4695184077453614,1.8223104914855957,2.240612300491333,2.7956117784118653,3.448195534210205,4.284899120178222,5.294015697784424,6.483765130310059,7.828707559661865,9.331252152709961,12.292,12.288,12.416,12.576,13.02,13.228,13.776,14.476,15.888,17.732,20.764,24.396,28.636,33.412,38.008,42.848,48.38,52.888,57.52,62.112,66.212,69.384,72.524,75.092,77.524,79.788,81.592,83.06,84.576,85.88,86.776,87.168,87.46,87.276,86.508,84.916,83.128,80.46,77.18,73.22,68.844,64.348,58.748,53.8,47.964,43.08,37.696,33.152,28.908,25.888,23.112
-0.24,-0.24,24.895113739013674,22.969657078857423,20.984278827514647,19.07814314819336,17.094064328308104,15.173984936828614,13.238300834655762,11.370135044250489,9.576740548706054,7.932057472534179,6.475926943359375,5.253621311187744,4.260368652038574,3.475730174407959,2.8758574357604982,2.406630643386841,2.0357149085235595,1.754668374786377,1.5194678985214234,1.320901101951599,1.1539053270721435,1.0166716800689697,0.8917487293624878,0.778691622467041,0.6920211190128326,0.6025091396713257,0.5289398762893677,0.47588573850631716,0.43035833024978637,0.39835515417099,0.3748619956684113,0.37201346197128293,0.37861127891540525,0.40609733167648315,0.4631624806404114,0.5348029087638855,0.6360148291397095,0.7737179163742065,0.9480676377487183,1.1711066932296752,1.4386834854888917,1.772524811782837,2.1981052939605714,2.7179595081329344,3.378271463470459,4.183456681060791,5.161378506622315,6.3242548001098635,7.653811332702637,9.115060555419921,10.696882780151368,12.66,12.896,13.168,13.212,13.46,13.848,14.588,15.76,17.376,19.964,23.396,27.668,32.412,37.472,42.436,47.608,52.86,57.908,62.176,66.084,69.736,72.992,75.652,77.724,80.072,82.22,83.656,85.02,86.152,87.036,87.688,87.86,87.644,86.96,85.192,83.252,80.896,77.592,73.704,69.52,64.704,59.784,54.432,48.9,43.776,38.552,33.828,29.6,26.232,23.656,21.332
-0.19999999999999996,-0.19999999999999996,23.24934819946289,21.29514872253418,19.40246018371582,17.46553129272461,15.503394389953613,13.59900254638672,11.71462702331543,9.93624157409668,8.240183416900635,6.764554532318115,5.4763271311950685,4.412796698913574,3.5922631407928467,2.946341721496582,2.4580005177307127,2.0617572951889036,1.7593636246490478,1.5143425074005128,1.317841974105835,1.1502107929611205,1.0075137190246581,0.8731866126251221,0.7732099059581756,0.6728635880279541,0.5964614692687988,0.5230182397651673,0.4635460103416443,0.4185026188659668,0.38923306909561156,0.3690313335418701,0.3646147263336182,0.3713217081594467,0.4041949219894409,0.45565892060279845,0.528807359046936,0.6339966618919373,0.7645072202682495,0.9423246349906922,1.167779453239441,1.425767740020752,1.7490993618011474,2.154374310684204,2.6771103873443605,3.311396351699829,4.081592136917115,5.037506942749023,6.1453048779296875,7.440969470214844,8.909490924682617,10.488529946289063,12.24207251159668,13.232,13.292,13.412,13.78,14.1,14.584,15.616,17.136,19.372,22.512,26.672,31.244,36.616,41.856,46.824,52.472,57.348,62.252,66.18,69.928,72.936,75.8,78.068,80.372,82.168,83.876,85.416,86.724,87.5,88.236,88.156,87.968,87.124,85.572,83.716,81.364,78.148,74.408,69.656,65.52,60.296,54.948,49.82,44.34,39.144,34.636,30.54,26.808,24.212,21.736,19.956
-0.16000000000000003,-0.16000000000000003,21.674510044555664,19.757932041015625,17.83134359680176,15.873974783325195,13.991897595520019,12.09121680267334,10.274447167663574,8.596888161010742,7.068279308166504,5.722548320007324,4.63509357711792,3.7311512297058105,3.0407616645812987,2.523827676963806,2.0958482624053953,1.7930442472839356,1.534322149810791,1.3233051696014404,1.145760493030548,0.9962617392730713,0.8707310592651367,0.7652870361328125,0.6670064958953857,0.5873781294441223,0.5194697585391999,0.45413414278030395,0.41139838546752927,0.3795545619392395,0.3629346081113815,0.35499744384765625,0.37266729192733766,0.3978024889755249,0.4483452233123779,0.5223121684837342,0.6174720002365113,0.7558086944198609,0.9273531572341919,1.1383421166992187,1.4046837537384034,1.7286639863586426,2.113720028152466,2.5902729008483885,3.237289641113281,3.987114208526611,4.925597071228028,6.002538341369629,7.245940618438721,8.702448002319336,10.264569274291992,11.947124187316895,13.80177908996582,13.728,13.6,13.8,14.284,14.64,15.356,16.712,18.848,21.644,25.6,29.964,35.54,40.756,46.324,51.828,56.976,61.392,65.928,69.748,73.24,75.908,78.368,80.88,82.52,84.272,85.704,86.668,87.788,88.36,88.48,87.828,87.136,85.98,84.056,81.712,78.42,74.904,70.824,66.272,61.028,55.804,50.908,45.12,40.328,35.296,30.896,27.436,24.36,22.232,20.156,18.24
-0.12,-0.12,20.142265771484375,18.218106686401367,16.296702626342775,14.408947877807616,12.514649631347655,10.713298475341796,9.010510465393066,7.423712725219726,6.03176132019043,4.839868405914307,3.9071856478881837,3.1881742475891115,2.5995353257751463,2.1561012909698487,1.8145989346313476,1.5592939923477174,1.3323675970458984,1.1532459331130982,1.0112682500839234,0.873567127418518,0.7637141896057129,0.6646700067329406,0.5809850706100463,0.512008931941986,0.4554630128288269,0.41076543745040894,0.3751525561237335,0.35362926506519315,0.34915714960098265,0.36287059032440183,0.3932536872816086,0.4425172105026245,0.5265912657928467,0.6195679046583176,0.754931538696289,0.926100048904419,1.127925871887207,1.3929240382003785,1.6996744659805298,2.0785788928985593,2.5618987619018556,3.1595421556854246,3.9057604225158693,4.7768325776672365,5.858155980834961,7.110461172485351,8.490960633544923,10.02767548034668,11.698152096557617,13.524089641418456,15.523885449829102,13.932,14.236,14.452,14.836,15.388,16.496,18.252,20.776,24.408,29.036,33.836,39.376,45.54,50.864,56.104,61.12,65.892,69.436,72.52,76.012,78.536,80.672,82.8,84.068,85.936,86.936,87.964,88.572,88.668,88.268,87.432,86.092,84.236,81.828,78.92,75.364,71.292,66.64,61.868,56.792,51.42,45.96,40.704,36.06,31.8,28.0,25.152,22.448,20.512,18.716,17.124
-0.07999999999999996,-0.07999999999999996,18.63119936767578,16.719328220825194,14.846300917663575,12.974576525573731,11.147182174682618,9.412613655395507,7.78779411026001,6.372121752471924,5.1119308776855465,4.1000271446228025,3.31551444229126,2.707502835006714,2.2279833967590332,1.855814534111023,1.5918091705703736,1.3521866394805908,1.1736457657623292,1.0224552613067628,0.8776407976913452,0.7624701079559326,0.6675400413513184,0.5819367781352996,0.5050458526515961,0.4498495076751709,0.40696263872146604,0.3683818786907196,0.34977729968070986,0.34895839957237246,0.3619096878051758,0.39410016397476194,0.44382299951553345,0.5153554182052612,0.6165584204864502,0.7517392774581909,0.9167678388214111,1.1242194453430177,1.3796132880020142,1.6705183977508544,2.0396883208465577,2.515018597793579,3.077211057434082,3.810088018722534,4.683042306671142,5.728787275238037,6.912290206604004,8.298511512145996,9.81719596862793,11.470796315917969,13.265707755126954,15.258964479980468,17.292514580078127,14.448,14.696,14.916,15.432,16.308,17.604,20.008,23.128,27.548,32.744,38.396,43.868,49.836,55.544,60.652,65.356,68.984,72.34,75.648,78.308,80.7,82.704,84.428,85.82,87.148,88.092,88.864,88.716,88.44,87.332,86.036,84.24,82.0,79.168,75.588,71.592,67.296,62.656,57.704,52.116,47.032,41.692,36.784,32.7,29.164,25.772,22.952,20.832,18.848,17.336,16.048
-0.040000000000000036,-0.040000000000000036,17.208020208129884,15.346279736022948,13.465850161132812,11.61960268737793,9.870770546569824,8.231381929321289,6.740140888671875,5.426009723052979,4.348599176330566,3.517008034286499,2.834237953948975,2.3347837163543703,1.933484871673584,1.6275655516815186,1.3960585566711425,1.1872616069793702,1.0278585918045045,0.8876200283813477,0.7738603374099732,0.6632807417297363,0.5866731926345825,0.5100373812294007,0.4520438521003723,0.4041472897529602,0.3675529008674622,0.35330353647232055,0.34752014174461365,0.36179160705566404,0.39145920483589175,0.43742665980815887,0.5151410056114196,0.6128194922065735,0.7485166785049439,0.9104466640090942,1.1150388218307494,1.3619821120071411,1.657255668296814,2.028471998901367,2.46941731552124,3.0223376582336425,3.7204726654052735,4.579120210723877,5.599196781005859,6.771695437316895,8.105529162597657,9.593088782653808,11.209495628051759,12.979828017578125,14.932662236328126,16.99838326049805,19.30501780029297,14.752,14.948,15.316,15.988,17.368,19.272,22.152,26.0,30.968,36.524,42.536,48.164,54.224,59.788,64.236,68.608,72.056,75.432,77.988,80.552,82.54,84.444,85.908,87.152,88.352,88.572,88.7,88.364,87.692,86.296,84.44,82.208,79.416,76.12,72.064,67.944,63.128,58.112,53.132,47.72,42.664,37.628,33.116,29.204,26.28,23.316,21.236,19.232,17.864,16.372,14.94
0.0,0.0,15.81818637939453,13.983658225097656,12.17574397705078,10.41495655456543,8.727574256591797,7.175201859436035,5.8303079885864255,4.650584422607422,3.7429170352172854,2.9949465354919433,2.4504569701766967,2.002819956436157,1.6955963680267334,1.42324614112854,1.2155225002098085,1.0485259419250488,0.8968309406852722,0.7800808600616455,0.6739458595275879,0.5872814353752136,0.5075734763240815,0.4487203086471558,0.40440088872909546,0.37205766040802,0.3501736872577667,0.34921820777893064,0.3638499189758301,0.3911638137435913,0.4474788897800446,0.5154706111240387,0.6195932406616211,0.7485604415512085,0.9155873740005493,1.1050440549850464,1.3427412984848022,1.632012456855774,2.0039093254470823,2.428794454879761,2.9638600694274904,3.665260399169922,4.493549604797363,5.467245452728272,6.620659947814941,7.949190983276367,9.41177686340332,10.975653301696777,12.75779594177246,14.681301188659669,16.672691771240235,18.96862875366211,21.437283213500976,15.108,15.464,15.988,16.88,18.492,21.004,24.48,29.184,34.732,40.664,46.748,52.976,58.172,63.476,67.708,71.572,74.908,77.72,80.276,82.356,84.384,85.984,87.04,87.968,88.72,88.924,88.532,87.768,86.304,84.604,82.396,79.504,75.932,72.788,68.62,63.888,58.88,53.64,48.768,43.436,38.244,33.888,29.996,26.644,23.932,21.596,19.54,17.86,16.492,15.1,14.016
0.040000000000000036,0.040000000000000036,14.541602497558594,12.693267908935546,10.928084675903321,9.22545131286621,7.67205469329834,6.256736691741944,5.02365078201294,4.033110308151245,3.2203714347076415,2.607627547836304,2.13125474357605,1.7592662452697754,1.4725313906478883,1.2576068185424805,1.076308313407898,0.930055298614502,0.7955813380813599,0.6817162643051148,0.5938701062965394,0.515443784790039,0.449595214471817,0.40533411748886106,0.3748620914077759,0.35454145773887635,0.3492070459270477,0.3622327036857605,0.3954445132255554,0.44330703653335574,0.5130841626262664,0.6124632788276673,0.7499209875106811,0.9063792886352539,1.1078447162055969,1.333244006843567,1.6156825270843507,1.9734230109405517,2.3976044156646728,2.923199009780884,3.572424867553711,4.38276283279419,5.329944533691406,6.466325757293701,7.769015001373291,9.210607182617187,10.768744172973634,12.490667290649414,14.368372254638672,16.47528699432373,18.615584127197266,21.05103731323242,23.729205204467775,15.444,15.98,16.576,17.808,19.976,23.096,27.392,32.496,38.684,45.012,51.048,56.936,62.32,66.652,70.852,73.96,77.236,80.12,82.32,84.18,85.796,86.94,87.828,88.316,88.876,88.616,87.68,86.472,84.752,82.444,79.812,76.64,73.156,69.252,64.776,59.416,54.816,49.288,44.46,39.416,35.072,30.816,27.256,24.36,22.176,20.116,18.26,16.768,15.116,14.216,13.128
0.08000000000000007,0.08000000000000007,13.27256375793457,11.533662891845703,9.823473276062012,8.190432795715331,6.728814212341309,5.451713619537354,4.369383678894043,3.489135397644043,2.796839768829346,2.2687801055145265,1.861984637260437,1.553392261428833,1.3052750325775146,1.1115879337120056,0.9528031898117065,0.820629354171753,0.7068341816711425,0.6033024023246765,0.529931866760254,0.4649792908668518,0.4081722209072113,0.37967055274009703,0.36241185143470767,0.35577327214717863,0.36365723958969115,0.399505471534729,0.44070863136291505,0.5229628923225402,0.6187110906791687,0.7516848774814606,0.9086624452209473,1.0891667623519898,1.3364876906585694,1.6076654883575439,1.9561279969787597,2.3745787357330324,2.8872430535888673,3.519430071105957,4.290496446838379,5.241472730407715,6.333441555480957,7.588095500793457,9.048430003967285,10.577549821472168,12.227616932373047,14.097604954223632,16.076142051391603,18.286199987182616,20.771874137573242,23.364927967529297,26.23729625793457,15.88,16.468,17.12,19.036,21.62,25.536,30.8,36.244,42.624,49.076,55.156,60.776,65.704,69.772,73.484,76.608,79.26,81.756,83.764,85.552,87.348,87.9,88.356,88.568,88.628,87.512,86.432,84.496,82.692,79.764,76.744,73.356,69.292,64.888,60.304,55.052,50.196,45.096,40.26,35.752,31.312,27.944,25.212,22.608,20.556,18.636,16.972,15.408,14.272,13.26,12.176
0.1200000000000001,0.1200000000000001,12.137055469970703,10.42745901702881,8.79128819946289,7.271206602783203,5.893124259338379,4.761299572143555,3.8009005796813966,3.04051193611145,2.4577712173461914,2.0093329885101316,1.6518514141082763,1.378593067703247,1.1647055131912232,0.9798890440750122,0.8433791840744018,0.7209409666061402,0.6208381051540375,0.5438013594245911,0.4725353162193298,0.4267313028526306,0.38657940999031065,0.3705563346481323,0.36471434359550475,0.3736722445487976,0.4018770915031433,0.4547600832748413,0.5257840376281738,0.6249644204616547,0.7479304652786255,0.9051919987964631,1.0947913687324524,1.3242179227828978,1.5935682595062255,1.932936739883423,2.3275238605499267,2.8497613345336914,3.448299434890747,4.23123238494873,5.143575142669678,6.229213293762207,7.4544055926513675,8.820110549621582,10.339992315673829,12.005175518188477,13.879870066833496,15.78226678527832,17.948435357055665,20.36636897338867,23.00790859802246,25.822255244140624,28.97736683166504,16.068,16.864,18.084,20.276,23.776,28.38,33.916,40.644,46.768,52.756,58.836,64.104,68.696,72.464,75.78,78.616,81.372,83.48,85.096,86.372,87.676,88.18,88.36,88.028,87.444,86.46,84.596,82.752,80.012,77.084,73.84,69.916,65.684,60.776,56.076,50.92,46.024,40.656,36.328,32.144,28.572,25.6,23.212,20.848,19.112,17.176,15.792,14.436,13.372,12.584,11.728
0.15999999999999992,0.15999999999999992,11.076507037963868,9.420554894104004,7.8622465281677245,6.43733676940918,5.242254929809571,4.189467608032227,3.332132384185791,2.685515354156494,2.178816259765625,1.7676120752716065,1.4637599670791626,1.2332193050765992,1.0340044982910157,0.8930097013092041,0.7547689520645141,0.6518663891220092,0.5597444236183167,0.48956032196044924,0.441428646774292,0.39944312085151673,0.38129569878578184,0.3850109854984283,0.3866627157020569,0.4127027986526489,0.465823459610939,0.5307593208122253,0.6260239025306702,0.7471184435272217,0.9075044066047668,1.0956905840492248,1.3258316144180298,1.584130047492981,1.9098110314559937,2.3235167246246338,2.8096095365142824,3.4137287846374513,4.147277200546265,5.029608502502441,6.106373604736328,7.325461012268066,8.653389139404297,10.142239209899902,11.803094279785157,13.600621962280274,15.513549826965333,17.64181421875,20.01541267578125,22.559138361816405,25.442000919189454,28.55302975036621,31.952603303222656,16.512,17.508,19.216,22.14,26.28,31.476,37.544,44.1,50.332,56.628,62.196,67.012,71.156,74.464,77.948,80.48,82.72,84.748,85.98,87.28,88.0,87.972,88.0,87.148,86.184,84.54,82.72,80.224,77.212,73.856,70.192,66.232,61.628,56.7,51.876,46.924,41.616,37.228,32.876,29.488,26.304,23.712,21.512,19.504,17.668,16.2,14.648,13.468,12.444,11.832,11.228
0.19999999999999996,0.19999999999999996,10.100753449401855,8.497899642333984,7.0735918316650395,5.741519866943359,4.628429580383301,3.705470912475586,2.9506343451690675,2.361238819503784,1.9476047648620605,1.5803002465057372,1.3247860771560669,1.1099658099365235,0.9347433873558044,0.7971081624221802,0.6830118367385865,0.5932930084037781,0.5143304749107361,0.45685679786682126,0.42285204082489014,0.40008692655563355,0.3910188672876358,0.39968664556503297,0.4195233913421631,0.4715233579444885,0.5365523185157776,0.6353289732551575,0.7490241217041016,0.9084326802062989,1.100041430091858,1.3097903102874755,1.5796462260055542,1.911504553794861,2.3023758906555174,2.779242652206421,3.348113139038086,4.0864180043029785,4.958694116668701,5.970315237731934,7.174152404022217,8.492527854614258,9.980272840881348,11.606528884887695,13.355300056762696,15.27813667755127,17.381401358642577,19.670720408325195,22.23398684387207,25.03011553100586,28.029061212158204,31.43153443725586,35.1598915814209,16.944,18.392,20.416,23.908,28.98,34.616,40.98,47.876,53.68,60.2,65.124,69.568,73.48,76.692,79.46,81.784,84.18,85.46,86.572,87.312,87.688,87.512,87.252,86.004,84.292,82.412,80.192,77.228,74.328,70.676,66.784,62.284,57.288,52.332,47.476,42.512,37.784,34.044,29.992,27.192,23.992,21.876,19.832,18.204,16.504,14.94,13.716,12.86,11.9,11.272,10.784
0.24,0.24,9.19871719329834,7.714297619476318,6.364131123352051,5.13943637084961,4.133437355957032,3.313182336883545,2.652628550796509,2.1358552458190916,1.7410356993484497,1.4291701161575316,1.1931861693572998,1.0140052976226808,0.8526585834121704,0.7236206575584412,0.6305074618339539,0.5449639017486573,0.47796860773086547,0.43967343927383423,0.4214095188331604,0.4081179755020142,0.4155444767665863,0.44172811462402345,0.4878922955226898,0.5559372082996369,0.6465243096923828,0.7562842428779603,0.912192806224823,1.0997158138465881,1.3178861073875427,1.571186201400757,1.8880493202590942,2.2814011086273194,2.75644315574646,3.3128954832458497,4.0155486108398435,4.875157868652344,5.883822584991455,7.027897447357177,8.36817597290039,9.800704393005372,11.365493988342285,13.12162130432129,15.032215131225586,17.08835385131836,19.35309436645508,21.81497028289795,24.556963143310547,27.651063261108398,30.881744935302734,34.580885314941405,38.454610028076175,17.62,19.3,22.036,26.152,31.744,37.832,44.344,51.196,57.26,62.744,67.64,71.724,75.268,78.388,80.772,83.228,85.028,86.22,86.84,87.324,87.344,86.44,85.516,84.204,82.108,80.048,77.324,74.472,70.728,67.048,62.68,57.976,53.1,47.976,43.364,38.528,34.424,30.904,27.524,24.924,22.412,19.992,18.44,16.872,15.412,14.032,12.864,11.86,11.32,10.912,10.528
0.28,0.28,8.397774719543458,7.005687049713135,5.726707412719726,4.634486285095215,3.711408353347778,2.9714782112884524,2.4035733695983885,1.9346640797424317,1.5784279364776612,1.30161883228302,1.0990025940322876,0.918758624420166,0.7893827823638916,0.6748853162765502,0.5836240119171142,0.5152261441040039,0.4676089561080933,0.4385507637119293,0.4295981861782074,0.44346272621154786,0.4535615821456909,0.49842397883415224,0.5725996714019775,0.6695874588775634,0.7793407711029052,0.9265793382835388,1.1088844208908082,1.3098916929244995,1.5862964902496337,1.8811259162139893,2.2474901287841798,2.7222900012969973,3.2776984197998047,3.984377758636475,4.8118676086425785,5.7999555271911625,6.927659982299804,8.219818235778808,9.602130970153809,11.227529602355958,12.895412523498536,14.769531610717774,16.814419323120116,19.064496784057617,21.508269767456056,24.19222658630371,27.15777493774414,30.48297034729004,34.03258277832031,37.9991010522461,42.25170461669922,18.292,20.332,23.932,28.632,34.608,41.004,47.788,54.208,60.056,65.512,69.52,73.832,76.704,79.552,82.084,83.8,85.24,86.424,86.78,86.3,86.136,85.288,83.892,81.656,79.724,77.312,74.312,71.428,67.488,63.424,58.508,53.896,48.92,44.116,39.316,35.088,31.596,28.14,25.62,22.884,20.792,18.976,17.156,15.544,14.136,12.968,12.244,11.48,10.88,10.616,10.352
0.32000000000000006,0.32000000000000006,7.694165196838379,6.373718833312989,5.201323830261231,4.204257087554931,3.393639400405884,2.6958287733459474,2.170480449066162,1.77640987033844,1.4611096120071412,1.2109900262832642,1.0069808672714233,0.8517532601547241,0.7306044122886658,0.6373443486690521,0.5633467356491089,0.5106278017425537,0.4711591043567657,0.4579533211708069,0.4646680221986771,0.4883231471824646,0.5285225054550171,0.5901826250267029,0.6805222787857056,0.792988035736084,0.9537429641342163,1.1084895566940307,1.328572262992859,1.5862536061859132,1.8909016091537476,2.252207163925171,2.714553871307373,3.267215301513672,3.924137188873291,4.755325716400146,5.711011999969482,6.835335019226074,8.034924829711914,9.525893591918946,11.01344516784668,12.68752445159912,14.543995974731445,16.578938721313477,18.739982288208008,21.118171329345703,23.807413333740236,26.795902241821288,29.96054214904785,33.51968307373047,37.30594759033203,41.642620964355466,46.116055631103514,19.208,21.956,25.88,30.944,37.028,44.208,50.576,56.828,62.392,67.308,71.404,75.252,78.316,80.676,82.636,84.24,85.34,85.868,85.676,85.384,84.716,83.296,81.776,79.788,76.996,74.288,71.268,67.44,63.404,59.012,54.048,49.268,44.804,40.144,36.076,32.18,29.048,25.836,23.568,21.228,19.312,17.204,15.992,14.484,13.296,12.256,11.584,10.96,10.704,10.408,10.256
0.3600000000000001,0.3600000000000001,7.0938200579833985,5.8454259739685055,4.7595587676239015,3.851868210296631,3.081417732620239,2.494619980316162,2.0175783708190917,1.6520927392959595,1.3551534169006347,1.1263564477348327,0.9531732676887512,0.8059163699531555,0.6990595583724976,0.6097515546035767,0.5615336208724976,0.522821367969513,0.5050804628753662,0.5023309976768494,0.5158634553146362,0.5608701010656357,0.6183666554641724,0.7094932109260559,0.8182285892295837,0.9601948870849609,1.131686404132843,1.351516780719757,1.5798716928100587,1.8833955670928955,2.235844997291565,2.706800549468994,3.223011533203125,3.893633527069092,4.697260449829102,5.620609062194824,6.74275747177124,7.962993028564453,9.327350740356446,10.855758155212403,12.475260615844727,14.309484046020508,16.27379928985596,18.471726658935548,20.825519453125,23.497061029052734,26.353376427001955,29.502448958740235,33.01561516174316,36.805467855224606,40.937873404541016,45.39271162841797,50.379460700683595,20.212,23.752,27.984,33.676,40.064,46.636,53.272,58.892,64.496,69.0,72.916,76.288,79.268,81.544,83.06,83.92,84.712,84.836,84.932,83.944,82.752,80.932,79.168,77.092,74.356,71.236,67.944,63.812,59.568,55.024,50.096,45.688,40.88,36.824,32.808,29.524,26.696,24.416,21.976,19.864,18.016,16.544,14.732,13.516,12.524,11.728,11.068,10.692,10.444,10.236,10.192
0.40000000000000013,0.40000000000000013,6.507166514892578,5.371469997558593,4.368808020019531,3.530582502441406,2.8400287953948973,2.309281928253174,1.8650054968261718,1.5412110089874267,1.2850508842468262,1.063118790397644,0.9065270252418518,0.779005577249527,0.6826297281646728,0.6109511790466309,0.5737911961364746,0.5455512473869324,0.537885584640503,0.5547025587844848,0.5928426095581054,0.6501163063430786,0.7399562792015075,0.8488822533416748,0.9778710177993775,1.1513221857452394,1.3642819561767578,1.6129242305374145,1.9137001600646972,2.2618494203186037,2.6908923942565917,3.2200146627807618,3.885190871887207,4.667452383422852,5.588826269836426,6.662603383483887,7.850783524475098,9.225008551635742,10.710200611877442,12.300461701049805,14.090261831665039,16.025741273193358,18.170102525634764,20.45021760131836,23.116381644897462,25.93658635864258,29.06780557739258,32.53488930297851,36.291895432128904,40.3427488293457,44.808315352783204,49.663257620849606,54.82666658203125,21.336,25.1,30.228,35.94,43.136,49.192,55.56,60.944,65.956,70.224,73.988,77.192,79.648,81.568,82.732,83.356,83.96,83.544,83.244,82.012,80.464,78.796,76.756,74.012,71.036,67.484,64.072,59.796,55.488,50.784,45.852,41.536,37.544,33.568,30.128,27.24,24.764,22.364,20.208,18.32,16.7,15.28,13.656,12.744,11.928,11.252,10.788,10.508,10.224,10.176,10.144
0.43999999999999995,0.43999999999999995,6.050411924133301,4.983774698181152,4.049883999633789,3.2673788926696776,2.6687332123565675,2.1703031761932374,1.7617993253326416,1.4725198695373536,1.2189010287857056,1.0379045875740052,0.8840100386619568,0.7727896253871918,0.7024532516098022,0.6411102809906006,0.6013470058059692,0.5899776432418823,0.6075183358478546,0.6370486567497253,0.6951808217430114,0.7652314865303039,0.8763849629211425,1.0171203819656371,1.1867284616851808,1.385122635936737,1.632955073814392,1.9344037490463257,2.2670160750961306,2.703688579940796,3.2272159330749512,3.85442914642334,4.624533724822998,5.545831990051269,6.583769849853516,7.78638466293335,9.09333648071289,10.566995926208497,12.117012761535644,13.911047256469727,15.805634379882813,17.927768471069335,20.195520467529295,22.7898509954834,25.56913926879883,28.572333690795897,32.035153220214845,35.78632833374024,39.75300165771485,44.10356056640625,48.873428852539064,54.18356517456055,59.64188162841797,22.844,26.932,32.324,38.768,44.944,51.2,57.6,62.364,67.304,71.312,74.736,77.432,79.468,81.112,82.204,82.572,82.344,82.04,81.132,80.004,78.18,76.092,73.608,71.02,67.948,64.128,60.328,55.6,51.136,46.6,42.188,38.268,34.144,30.94,28.228,25.324,23.032,20.74,19.004,16.988,15.468,14.18,12.872,12.268,11.284,10.792,10.532,10.324,10.236,10.1,10.072
0.48,0.48,5.66048855682373,4.639196282196045,3.7824515662384033,3.1124588654327394,2.527237904510498,2.049184924621582,1.707938346939087,1.41521301902771,1.20001189496994,1.025425011177063,0.8823380627441406,0.7877975225448608,0.720970870399475,0.671579729423523,0.6624576956367493,0.6623193433380127,0.701327310371399,0.7449362462234497,0.8227605294609069,0.9307220416641235,1.0551636307144165,1.2230231076812743,1.409885969467163,1.6535949267196655,1.9507828240966796,2.2990864418029786,2.7156354412078856,3.2316101905822756,3.8740483375549317,4.633629123077393,5.511321093597412,6.529472500152588,7.739146336669922,8.992162747192383,10.446246727294922,12.006242320861816,13.686612734985351,15.544678805541992,17.625705552368164,19.967434555664063,22.464646341552733,25.137080342407227,28.26166572143555,31.476220047607423,35.224396572265626,39.19494602172851,43.42663525756836,48.146272270507815,53.27325594848633,58.89635175537109,64.92191032958985,24.384,28.98,34.516,40.244,46.828,53.068,58.636,63.732,68.032,71.692,75.036,77.416,79.0,80.448,81.144,80.972,80.816,79.936,79.112,77.192,75.388,73.376,70.696,67.648,63.844,60.02,55.904,51.688,46.992,42.716,38.444,34.932,31.452,28.98,25.972,23.528,21.276,19.416,17.6,15.692,14.38,13.208,12.156,11.404,10.956,10.528,10.336,10.252,10.156,10.068,10.068
0.52,0.52,5.32390770904541,4.376076307525635,3.586777767944336,2.943523854522705,2.413098624916077,1.9929828937149048,1.6558726024246215,1.388216162033081,1.1856733701705933,1.035197847213745,0.9270615872573853,0.8256413220214843,0.7711151988410949,0.7445030261230469,0.7428214807701111,0.7675823071289063,0.8055433749389649,0.8758770875930786,0.9815703155708313,1.1032696812820435,1.2754224782943726,1.4634269949340821,1.6981947644805908,1.9789962815093993,2.326356438751221,2.7358379234313963,3.2659845081329344,3.880224269943237,4.628435894851685,5.510776403656006,6.495589097595214,7.638408514099121,8.910725688781739,10.330486464233399,11.879395308227538,13.55102058380127,15.371470825195313,17.379543172607423,19.63298843383789,22.0512528704834,24.87721350830078,27.7837571875,31.11151772583008,34.70085432861328,38.612501229248046,42.77973053466797,47.4931376171875,52.575073134765624,58.0829441796875,63.94958357666015,70.40727963378906,25.696,30.652,36.476,42.128,48.5,53.932,59.544,64.34,68.644,71.884,74.336,76.672,78.064,78.996,79.124,79.364,78.86,77.92,76.48,74.896,72.752,70.212,67.052,63.876,60.332,56.32,51.888,47.308,43.096,39.292,35.748,32.436,29.464,26.572,24.312,22.056,19.884,18.164,16.424,14.912,13.352,12.388,11.876,11.032,10.684,10.384,10.272,10.156,10.092,10.064,10.06
0.56,0.56,5.022141433410645,4.197176002349853,3.456576367034912,2.85003195930481,2.363535222320557,1.9583800481414795,1.6351521205139161,1.394924351234436,1.2114265451431274,1.0722219585037231,0.9595902566719056,0.8853657466316223,0.8476578257751465,0.8385293900871277,0.8511725338745117,0.8895910316467285,0.9609093098449707,1.0403302396011354,1.1784235662460327,1.3103666784286498,1.5180984005737306,1.7508670372009278,2.0270213354110718,2.3621500007629392,2.7915867790222166,3.2795688732910158,3.880181904602051,4.637106846313476,5.527488884429932,6.48696600189209,7.595676833496094,8.837305961608887,10.247417171325683,11.748432516479491,13.422093866577148,15.220916450500487,17.172569577636718,19.362002595214843,21.84163486694336,24.54073469848633,27.432062510375978,30.73597822143555,34.18503286987305,38.14321446533203,42.340574223632814,46.89086893188477,51.87207959960938,57.223123764648435,63.0018139831543,69.38208427490234,76.42797188964843,26.94,31.984,37.784,43.256,49.372,54.884,59.796,65.072,68.232,71.164,73.804,75.492,76.544,77.216,77.284,76.728,76.18,75.056,73.716,71.908,69.368,66.848,63.636,59.792,56.272,52.048,47.756,43.42,39.74,36.032,32.808,29.884,27.652,24.872,22.724,20.592,18.852,16.796,15.092,13.772,12.628,11.684,11.124,10.808,10.46,10.324,10.216,10.12,10.092,10.048,10.044
0.6000000000000001,0.6000000000000001,4.8428891900634765,4.029655804748535,3.3366955795288087,2.7726293949127196,2.318711033935547,1.9528285968780517,1.6429018570709228,1.440559288711548,1.2664268670082093,1.1039264080810547,1.0435338063049315,0.9808555477523804,0.9617356705474853,0.9695013744926453,0.9870089967727661,1.041992277507782,1.1391374549484252,1.2520925881958007,1.4001477381896972,1.5784751070404053,1.8259895345687867,2.0889092553710937,2.4398695024108887,2.8494443753814696,3.334685296020508,3.9468150239562987,4.684160433197022,5.507658299865723,6.50170814163208,7.58766746307373,8.814823528137207,10.132748838500977,11.630973997192383,13.247575759582519,15.065905424804688,17.030939967041014,19.149182955932616,21.5254697076416,24.125200809326174,27.10137451477051,30.325511549072267,33.80187227905274,37.56053177978516,41.744033125,46.18517608398437,51.11177424072265,56.52551629638672,62.123126495361326,68.40548471923829,75.29871591064453,82.60549901611328,28.42,33.148,38.972,44.64,49.956,55.316,60.064,64.372,67.4,70.824,72.056,73.9,74.796,75.016,75.468,74.56,73.828,72.296,70.476,68.624,65.904,62.948,59.548,55.944,51.9,47.928,43.632,40.244,36.712,33.664,30.724,28.072,25.628,23.18,21.128,19.188,17.328,15.432,14.168,12.948,12.024,11.3,10.944,10.568,10.356,10.268,10.176,10.112,10.044,10.072,10.036
0.6400000000000001,0.6400000000000001,4.653390057525635,3.93339395614624,3.283209122314453,2.758607433395386,2.3329626852798464,1.9811388781738282,1.7145147958755493,1.4971251606750489,1.3299855046463012,1.2145620686149596,1.1374504426193237,1.1107060470962524,1.0886496557998657,1.107126523914337,1.1515075640869141,1.2333758277130127,1.3512851535415649,1.4845848468017577,1.6801848987579346,1.8964025836181642,2.1798375342559813,2.520488628692627,2.928012981338501,3.41180578125,4.014332227478027,4.708462180480957,5.556451689605713,6.528549332122803,7.59951185333252,8.788313371887208,10.135212528686523,11.568716697387694,13.147759853515625,14.870238881225585,16.827908433227538,18.92542475769043,21.326129022216797,23.855514932250976,26.68160931274414,29.758840494384767,33.31366518676758,36.9600821459961,41.13201745239258,45.570113598632815,50.487906339111326,55.64875431762695,61.43505473876953,67.57706466308593,74.3142848828125,81.50326279785156,89.50433918457031,29.52,34.484,40.1,44.984,50.908,55.42,59.716,63.64,66.788,69.112,70.936,71.932,72.568,72.9,72.724,72.16,70.788,69.256,67.152,65.132,62.352,59.08,55.492,51.652,47.924,44.156,40.516,37.04,34.18,31.2,28.628,26.308,23.608,21.62,19.828,17.816,15.952,14.452,13.096,12.332,11.46,11.076,10.652,10.436,10.252,10.184,10.112,10.044,10.084,10.036,10.048
0.6799999999999999,0.6799999999999999,4.571067117614746,3.8444229985046388,3.256590023956299,2.775965761642456,2.36965552986145,2.042594622154236,1.7824655142211914,1.594771653251648,1.4425044400405884,1.3220127077484132,1.2822360063934326,1.249560325088501,1.2462698742675782,1.2969725434875488,1.3538289749908448,1.466255227661133,1.603653653755188,1.7793131156158448,1.9975197409820558,2.267971301651001,2.6040123303222655,3.0197140869140626,3.50535336517334,4.1192311668396,4.77389387802124,5.618526142272949,6.522854014587402,7.588138992614746,8.784410758361817,10.054954932556152,11.484339153442383,13.095776330871582,14.763117124633789,16.66550649291992,18.715764583740235,20.954884720458985,23.51417073486328,26.377937003173827,29.45039534301758,32.92674275146484,36.49944663818359,40.51862427612305,44.96835598388672,49.7416941796875,54.90177959838867,60.54278134765625,66.50932747070313,73.1317376928711,80.44765080566407,88.32623172363282,96.82340406738281,30.912,35.44,40.536,45.636,50.568,54.828,58.74,62.14,65.204,67.504,68.532,69.664,70.452,70.112,69.792,69.048,67.532,66.124,63.768,61.312,58.432,55.008,51.576,47.604,44.4,40.756,37.652,34.684,31.948,29.18,26.888,24.532,22.392,20.156,18.452,16.448,14.924,13.588,12.36,11.608,11.08,10.824,10.456,10.324,10.216,10.132,10.128,10.1,10.056,10.1,10.056
0.72,0.72,4.514484708404541,3.838113779449463,3.286890210418701,2.8243145510482788,2.445524826049805,2.1445273609924316,1.8941999591445924,1.7107657592773438,1.5684940128326417,1.503045876159668,1.4361771836090087,1.429593854598999,1.465168920135498,1.5119757328414918,1.60504789188385,1.7387956983184814,1.9155810372161866,2.124133497390747,2.4188297147369386,2.742757096633911,3.131671734275818,3.6178198728179933,4.194012928390503,4.90200042678833,5.705588391723633,6.602735288085937,7.659780620727539,8.81410559677124,10.058611940002441,11.487644693908692,13.013575387573242,14.650123932189942,16.50017166748047,18.480915048828123,20.77671565307617,23.274828671875,26.015198914794922,29.009050616455077,32.38439952392578,36.03462982910156,40.06372522094726,44.35141079223633,49.13288525146484,54.30870959960937,59.77685926635742,65.73323984375,72.38917900878906,79.39086330566407,87.13285052246094,95.58616940185547,104.39920703613281,31.312,35.704,40.52,45.584,49.876,54.472,57.888,60.948,63.472,64.952,66.624,67.556,67.9,67.484,66.82,65.596,64.12,62.32,59.76,57.116,54.42,51.024,47.632,44.036,40.676,37.808,35.212,32.24,29.8,27.636,25.336,23.18,20.992,18.956,16.992,15.208,14.004,12.752,11.892,11.292,10.832,10.528,10.408,10.228,10.14,10.124,10.088,10.104,10.064,10.06,10.076
0.76,0.76,4.53024523727417,3.903307473602295,3.347700140533447,2.9207371615600586,2.5567391162109376,2.2713530751800537,2.0501546186065673,1.8686197117614747,1.7609569561004639,1.6954374277496338,1.6435169393157958,1.666469518661499,1.7029821174240112,1.7775445407104493,1.9105732872772216,2.0732909951019285,2.306321282234192,2.5441554667663575,2.88088739402771,3.282884430923462,3.773601099777222,4.309932279663086,5.033815368652344,5.801373680419922,6.716270791320801,7.7192115982055665,8.845497172241211,10.110718647460937,11.523427136230469,12.965477184448241,14.599584691162109,16.365389746398925,18.403132427978516,20.61787618347168,22.979525606689453,25.770792510375976,28.784003939819335,31.986440482177734,35.59806515136719,39.61252628417969,43.84710170410156,48.42918859985352,53.57646182617187,58.95308219482422,64.92786309326172,71.26509322753907,78.32446921386719,85.959172578125,94.1567703076172,103.08234124511719,112.87464210693359,31.7,35.824,40.608,44.86,49.396,53.148,56.3,59.344,61.356,62.924,63.896,64.58,64.688,64.428,63.86,62.208,60.532,58.704,56.076,53.24,50.416,47.416,43.964,40.564,38.292,35.3,32.596,30.204,27.992,25.78,23.744,21.892,19.532,17.628,15.876,14.564,13.136,12.1,11.336,10.896,10.604,10.4,10.328,10.252,10.12,10.116,10.112,10.128,10.096,10.16,10.172
0.8,0.8,4.5900165753173825,3.969555025482178,3.489648956604004,3.0551506161499025,2.720714092941284,2.444923331375122,2.2455890952301027,2.0779340755462647,1.984036421585083,1.927327989654541,1.9257210430145264,1.9545612052154542,2.0011112213134767,2.12185110370636,2.2885016646575926,2.491986693687439,2.7307185203552247,3.0627357038879395,3.4561638943481445,3.9328851983642577,4.507913763122558,5.157646121673584,5.941269683380127,6.839708396606445,7.8415476962280275,8.95692566772461,10.172039092407227,11.526155459899902,12.948540597839356,14.562270409851074,16.30533081604004,18.26213074157715,20.41870540649414,22.787730281982423,25.478806220703124,28.389616665649413,31.6480737701416,35.163249576416014,39.09105502685547,43.34406748779297,47.8537807019043,52.84962348022461,58.28225074951172,64.22718668701172,70.54367934814454,77.2901182006836,84.98155849365234,92.88358582763672,101.69309622558593,111.2637381640625,121.73693660644531,31.768,36.172,39.896,44.132,47.992,51.444,54.56,56.904,59.072,60.22,61.016,61.272,61.592,61.156,59.908,58.328,56.84,54.812,52.172,49.264,46.4,43.76,40.676,37.912,35.46,32.76,30.928,28.704,26.54,24.388,22.488,20.232,18.288,16.5,14.664,13.324,12.296,11.66,11.064,10.768,10.5,10.368,10.256,10.244,10.204,10.152,10.136,10.124,10.164,10.184,10.212
0.8400000000000001,0.8400000000000001,4.675053347473145,4.1132743096923825,3.6429965460205076,3.2457040824890138,2.9317597505950928,2.6777553936004637,2.4757814185333253,2.3482461405944823,2.2498267485809325,2.2232394371795654,2.2287541400909423,2.2673939208221436,2.393800581359863,2.506638424911499,2.719498847732544,2.9639342670440674,3.3010717570495607,3.659620097961426,4.139592558517456,4.704309854736328,5.382597501983643,6.138011355133057,7.039264955749512,7.9838079861450195,9.100980284118652,10.27828815612793,11.58156022491455,13.011629010009766,14.596554829406738,16.265822401123046,18.195654920043946,20.30592788696289,22.60899496887207,25.291437821044923,28.10207499938965,31.31603771484375,34.81714800415039,38.530186164550784,42.84006296142578,47.34872504638672,52.192920419921876,57.57329545043945,63.281991682128904,69.71468183837891,76.40612331787109,83.85839404541015,91.85428943847656,100.59156780273437,110.030109296875,119.90507515625,130.83484294433595,31.78,35.564,39.504,43.192,46.52,49.656,52.316,54.416,56.248,57.468,57.956,58.268,57.856,57.28,56.388,54.716,52.612,50.612,48.696,45.328,42.956,40.36,37.864,35.564,33.1,31.256,29.0,26.64,25.244,23.032,20.872,18.448,16.892,15.156,13.748,12.768,11.976,11.284,10.74,10.576,10.396,10.32,10.212,10.176,10.168,10.132,10.156,10.148,10.216,10.204,10.308
0.8800000000000001,0.8800000000000001,4.824387750167847,4.326934517669677,3.857160618209839,3.48870735748291,3.1718071967315673,2.9552646718597413,2.759943571624756,2.6608000465393067,2.5796396464538573,2.556120037612915,2.615903907623291,2.6681858614349365,2.8266877639770507,2.983727755126953,3.2487064881134033,3.561243907470703,3.9180787077331543,4.379430406951904,4.934496526947021,5.594397501068115,6.366760471801758,7.2242871826171875,8.16629130432129,9.254110600585937,10.425368204956055,11.684973792114258,13.099730684204102,14.627348760375977,16.2794030368042,18.213445151977538,20.137496431274414,22.440316773071288,24.99059787475586,27.852368046875,30.95268081176758,34.306460625,38.16423506103516,42.267311774902346,46.79305348876953,51.55927205322266,56.895459724121096,62.594553370361325,68.7439432080078,75.49364552734374,82.95480241455078,90.76351329589843,99.48461828613281,108.55022342041016,118.648531484375,129.36679711425782,141.118606171875,31.388,34.712,38.1,41.768,44.84,47.548,50.224,51.732,53.544,54.424,54.512,55.024,54.424,53.944,52.4,50.696,49.12,46.504,44.812,42.152,39.728,37.684,35.52,33.148,31.232,29.652,27.516,25.456,23.632,21.392,19.576,17.404,15.688,14.292,13.188,12.2,11.452,10.956,10.628,10.568,10.372,10.248,10.212,10.212,10.16,10.224,10.156,10.256,10.32,10.328,10.472
0.9199999999999999,0.9199999999999999,5.077674613189697,4.555084485778808,4.138888679962158,3.7769409571838377,3.482692020187378,3.3035873816680907,3.127556088027954,3.023673051147461,2.9708773542785645,2.9835607383728027,3.058612660713196,3.1540593505859373,3.3159228038024904,3.570127987060547,3.892121035308838,4.249827287826538,4.712146635284424,5.2542549676513675,5.897519223937988,6.616647616729736,7.4967891331481935,8.409650710449219,9.4872176171875,10.609837436828613,11.835607889099121,13.240737636108399,14.727089643554688,16.334170401611328,18.163427485046387,20.124950576782226,22.32367221435547,24.77128091308594,27.599246673583984,30.660550501708986,34.060129345703125,37.702275716552734,41.825617717285155,46.21666696044922,50.99420444091797,56.28974754638672,61.894061062011716,67.92775745605469,74.56773055908204,81.85729440429688,89.74995885253907,98.25563884765624,107.14080056396485,117.20290708496094,127.82912267089844,139.4815479248047,151.62520314941406,30.632,33.932,36.924,39.868,42.964,45.068,47.28,49.136,50.412,51.04,51.428,51.52,50.772,49.868,48.5,46.992,45.04,43.136,41.28,39.276,37.072,34.964,33.092,31.528,29.552,27.828,25.98,24.076,22.16,20.184,18.164,16.28,14.564,13.308,12.284,11.496,11.264,10.832,10.592,10.396,10.256,10.208,10.276,10.22,10.212,10.244,10.3,10.244,10.368,10.408,10.488
0.96,0.96,5.3543566030883785,4.885435751037598,4.47179908744812,4.1204777584838865,3.8705085702514648,3.6855560734558104,3.5481381056213377,3.4601054278564454,3.4408442932891847,3.4802261897277833,3.5696271536254884,3.7452705097961427,3.942534210510254,4.228421339035034,4.592470434875488,5.068069593658447,5.595771847229004,6.246620623626709,6.940432140808105,7.788910280609131,8.688424147644042,9.738839482116699,10.846990111694335,12.06403908630371,13.390929145507812,14.855721616516114,16.43372818725586,18.168879880981446,20.025471310424805,22.322936638183595,24.653930479736328,27.345099075927735,30.38227182067871,33.681578522949216,37.42226469116211,41.44480185791016,45.71911747558594,50.47771506347656,55.6850668347168,61.22870307495117,67.33325701904297,73.86447396972656,80.96329360839843,88.66590510009766,97.08914387939453,106.01368586181641,115.87936434082032,126.27981590820312,137.6259005078125,149.90586792480468,163.0561695703125,30.06,32.696,35.564,38.184,40.62,42.848,44.704,46.296,46.964,47.868,47.62,47.456,47.024,46.224,44.936,42.956,41.556,39.804,37.976,36.208,34.948,33.276,31.464,29.78,28.076,26.164,24.352,22.68,20.732,18.696,16.792,15.44,13.828,12.752,12.044,11.348,10.932,10.66,10.52,10.388,10.316,10.256,10.308,10.26,10.284,10.284,10.34,10.4,10.42,10.584,10.672
1.0,1.0,5.725940515289307,5.271688003997803,4.877531778869629,4.571311476593017,4.339038851623535,4.146894173431397,4.0315575994873045,3.9814275813293456,3.990545804901123,4.077404374847412,4.209841634216309,4.414160799636841,4.682550054321289,5.017880463943482,5.472320908813477,6.006586399230957,6.652045656738281,7.3233901931762695,8.168484370117188,9.045066845092773,10.07964837310791,11.148732395629883,12.348006743774414,13.642441625061036,15.056485740356445,16.597545652465822,18.288501136474608,20.182553913269043,22.251985380859374,24.64253242553711,27.235490568847656,30.146407291259766,33.34382501098633,37.02396653320312,40.99839687988281,45.29295649536133,49.983645137939455,55.06250870239258,60.74128149536133,66.60467046875,73.12458770507813,80.15077451660156,87.76670442871094,95.981102578125,104.96993547363282,114.6132390185547,124.84478384521485,136.33229489746094,148.2915499609375,161.31538541015624,175.40948228027344,28.868,31.232,33.84,36.296,38.604,40.084,41.676,43.136,43.888,43.94,44.288,43.748,43.292,42.348,41.208,40.056,38.456,36.992,35.48,34.432,32.824,31.376,29.844,28.304,26.316,24.528,23.164,21.18,19.432,17.436,15.788,14.528,13.1,12.376,11.676,11.132,10.824,10.636,10.428,10.392,10.264,10.308,10.32,10.292,10.376,10.348,10.464,10.488,10.576,10.664,10.772


==> figures/vis_landscape/s3/results-16.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,0.6564235065078735,0.6443280093765259,0.6384652354812622,0.633395617465973,0.6312435388565063,0.623143277053833,0.6173547594642639,0.6210641181373596,0.6103771477890014,0.6077764090538025,0.6045164546203613,0.5964008944702148,0.5951345397949219,0.592382376651764,0.5946705815315246,0.5900399564933777,0.5959126610946656,0.5998614423370361,0.5981007342720032,0.6009127800941467,0.6045292055130005,0.6034483124542236,0.6065844487953186,0.6102382215881348,0.616231057510376,0.6125730252838135,0.6295044170951843,0.631258762588501,0.6409192634010314,0.6356088795089722,0.6463020806884766,0.6546942784118652,0.6614870806884766,0.6745608971595765,0.6806355193710327,0.6989391689300537,0.7078177866363525,0.7201690386581421,0.7301771265983582,0.7372101078224182,0.7492504713821411,0.7757416647338867,0.7865170154953003,0.8095455972671509,0.8221939059352875,0.8431973649215698,0.8683612814998627,0.8853322727966308,0.9171081508636475,0.9510511029243469,0.9623210603332519,78.12,78.54,78.896,79.008,79.132,79.32,79.252,79.252,79.736,79.468,79.768,80.048,80.048,80.092,79.976,80.156,79.8,79.824,79.992,79.568,79.588,79.76,79.72,79.816,79.548,79.576,78.848,78.92,78.832,78.84,78.364,78.368,78.396,77.984,77.74,77.136,77.14,76.564,76.396,76.34,75.984,74.972,75.192,74.412,74.16,73.62,73.244,72.896,72.012,71.288,71.176
-0.96,-0.96,0.6392006470680237,0.6311702111434937,0.6258410080337524,0.6215482440757751,0.6125131140899658,0.6076030070018769,0.5995859065437317,0.5972471500015258,0.5914311137008667,0.5928676356887818,0.5839898065948487,0.5894837982368469,0.5849177614402771,0.583423354139328,0.5794790031814575,0.5810436478996277,0.5816524538993836,0.5801483360481262,0.5809034483337402,0.5846821593284607,0.5812473690414429,0.5914488009643555,0.5900144543457031,0.5876048860168457,0.5966318886947631,0.6006550085639953,0.6000240334701538,0.6136103997611999,0.6140800947761536,0.6166929170799256,0.6281654651260375,0.6347434769248962,0.6438198217964173,0.6509836326503754,0.6573070849609375,0.6701830430793763,0.6856706784057617,0.6972694206809997,0.70434748960495,0.7196208420753479,0.7339281191253663,0.750565255317688,0.7682285118103027,0.7821891300392151,0.8067336073493957,0.8246555636787415,0.8391368291854858,0.8808987817764282,0.8854340224456787,0.9104119832229615,0.9416138704872131,78.84,78.984,79.236,79.448,79.668,79.74,79.972,80.02,80.104,80.18,80.348,80.128,80.32,80.452,80.428,80.576,80.524,80.404,80.464,80.464,80.12,80.152,80.308,80.052,79.988,79.792,79.808,79.456,79.556,79.42,78.892,78.736,78.436,78.58,78.368,77.992,77.456,77.372,77.068,76.836,76.092,75.844,75.42,75.28,74.54,74.356,73.936,73.128,72.764,72.152,71.544
-0.92,-0.92,0.6259590938186645,0.6183408647727966,0.6034427199172974,0.6001063384723664,0.5987185204696656,0.5949678590774536,0.5923894699478149,0.5871687439250945,0.5822516204833984,0.5827428081035614,0.5753358399772645,0.5711085371780396,0.5693771959686279,0.5677579389572144,0.5647646796417236,0.5654229617786407,0.569095714931488,0.5711458093643188,0.5666918546485901,0.5703228954315186,0.5683917560768127,0.5676537487983704,0.570296299610138,0.5817357000350952,0.5758386226272583,0.5829359032917023,0.57897092420578,0.5896020051383972,0.591875080242157,0.6080299145126343,0.6084539681625366,0.6236241339492797,0.6165921040534973,0.6308039014816285,0.6373092443656921,0.6527789147567749,0.6676194813346863,0.6811315380096435,0.6894109294700622,0.6994627524757385,0.7143473675918579,0.7199827053833008,0.7427084871864319,0.7630543235588074,0.7776680824661255,0.7935191905212402,0.8154618782138825,0.8441724784088135,0.8668956576156617,0.9001625955581665,0.9063166843032837,79.272,79.436,79.772,79.896,80.196,80.16,80.152,80.396,80.52,80.408,80.72,80.892,80.8,80.684,80.904,81.02,80.7,80.608,80.912,80.752,80.788,80.752,80.688,80.368,80.584,80.368,80.3,80.204,80.092,79.836,79.924,79.54,79.464,79.132,79.104,78.752,78.036,77.752,77.724,77.22,77.132,76.752,76.292,75.64,75.288,74.852,74.42,74.076,73.188,72.524,72.684
-0.88,-0.88,0.613033457698822,0.6101560684871674,0.598831742324829,0.5940781913280487,0.5848674662780762,0.5801210295391083,0.5716357154464722,0.5691466996765137,0.5676552496242523,0.5617120472145081,0.5615257809638977,0.5617221265029907,0.558478069934845,0.5556385760307312,0.5527837409973144,0.5477204828453064,0.5554659657287597,0.5525351725196839,0.5561138606071472,0.5561892097282409,0.5561327641677857,0.5577885250473023,0.5538820014762879,0.5647534400177002,0.5561835576438904,0.5634019731330872,0.5719245829772949,0.5755947982025147,0.5748109333229064,0.5868455878829956,0.592922909450531,0.6003776778793335,0.61602906457901,0.6161324946975708,0.6351081583595276,0.6367516557693481,0.6397579816055298,0.6547968368148803,0.6623889482879639,0.6777662327194214,0.6898330297470093,0.7019189779090881,0.7173196546554566,0.7399620167160034,0.7559904836845398,0.7720606483650208,0.7885464750671387,0.8124628388881683,0.8377871493911743,0.8671063536834717,0.88342104221344,79.568,79.924,80.128,80.272,80.472,80.548,80.692,80.852,80.968,81.048,80.948,81.06,81.272,81.22,81.428,81.412,81.048,81.152,81.164,81.088,81.188,81.176,81.136,80.896,80.968,80.9,80.672,80.48,80.688,80.356,80.156,80.012,79.6,79.568,79.22,79.004,78.952,78.156,78.448,77.896,77.676,77.292,76.708,76.572,76.016,75.404,75.2,74.808,74.088,73.252,72.912
-0.84,-0.84,0.6052448432922364,0.5922537356758117,0.586731024942398,0.5863281282615662,0.5770463823986054,0.5683414600944519,0.5633028478622436,0.5585816164207459,0.5552942221260071,0.5540133175849915,0.5500756496238709,0.5497939605331421,0.5365690188980102,0.5403000736618042,0.5396758458709717,0.5382433527755738,0.539020260772705,0.5410197380256653,0.5379612432098388,0.5438889199256897,0.5395078634643554,0.5437931153488159,0.5395038179588317,0.5474273264122009,0.5518207039451599,0.5477613805961609,0.5588367858314515,0.5652855377388001,0.5622717217636108,0.5662626866912842,0.5742891615867615,0.5876066507339478,0.5922470872306824,0.6004384357643128,0.6105028952693939,0.6181685875940323,0.6267968445205688,0.6296589899635315,0.6507344534206391,0.6629697173500061,0.6676592855262756,0.6876571390628815,0.6960244572639466,0.711523108253479,0.7296850321578979,0.750724699344635,0.7697124160194397,0.7916396444702148,0.8098101539421082,0.8372490783500671,0.8499066399765015,80.124,80.18,80.64,80.476,80.684,80.772,81.216,81.24,81.472,81.312,81.6,81.424,81.944,81.892,81.788,81.748,81.864,81.748,82.076,81.652,81.84,81.584,81.644,81.544,81.424,81.544,81.228,81.156,81.056,80.92,80.656,80.468,80.256,80.164,79.808,79.58,79.244,79.308,78.688,78.44,78.024,77.552,77.176,77.1,76.656,75.9,75.508,75.284,74.548,74.436,73.996
-0.8,-0.8,0.5904634119033814,0.5790752782249451,0.5751732341194152,0.5681416422080994,0.5638961141586304,0.55391595454216,0.5487294704818726,0.5463912410926819,0.5396494290542603,0.5405699708366394,0.5327175448989868,0.5339743134117126,0.5325486932849884,0.5293246242332459,0.5231566926765442,0.5257756448173523,0.5266917707824708,0.5266901486587524,0.5232569174861907,0.5285186841869354,0.522118666305542,0.5284768039512634,0.5264201124382019,0.5327701408386231,0.5337140587615967,0.5384433630180359,0.5441592885971069,0.5453870697593689,0.5479490351295471,0.5542774143218994,0.5608107028579712,0.5633391771507263,0.5770039716911316,0.5786538803863526,0.5842032071781158,0.598106781244278,0.6040175229644775,0.606814047164917,0.6285130774497986,0.6449568025302886,0.6500841666030884,0.6699269765090943,0.6814584794807435,0.6974966619491577,0.7131443021583557,0.7259254526138306,0.7458843562698364,0.7632348356628418,0.7792870454978943,0.8082831121444702,0.8440031273460388,80.292,80.72,80.684,80.852,81.276,81.272,81.48,81.468,81.664,81.848,82.204,81.904,82.224,82.196,82.292,82.3,82.06,82.076,82.624,81.932,82.308,82.12,82.368,81.928,82.048,81.968,81.692,81.52,81.42,81.528,81.316,81.34,80.732,80.688,80.572,80.268,80.056,79.948,79.336,78.892,78.796,78.268,77.896,77.616,76.852,76.884,76.368,75.856,75.44,74.776,74.192
-0.76,-0.76,0.5770762498474121,0.5714177186012268,0.5610473599052429,0.5535213493919372,0.5489177507209778,0.5445014952373505,0.5415573995780945,0.5402685056018829,0.5328619951438904,0.529132419052124,0.5246883403015137,0.5238005602741241,0.5165011794948577,0.5140453043937683,0.5129855607414245,0.5151768457508087,0.5093034956550598,0.5137681509971619,0.5111953783226013,0.5112012796211243,0.515835577507019,0.5180118178558349,0.5164495145225525,0.5198676445198059,0.5166845720386505,0.5256204912853241,0.5281892242622376,0.5299875833415985,0.5338932241439819,0.540210975189209,0.5468909512233734,0.5533854562759399,0.5606885137557983,0.5644325894927978,0.5726900748634338,0.5812838702774048,0.5906917124557495,0.598442763748169,0.616517364654541,0.617740012550354,0.6322144504642486,0.6446959163093567,0.6536179633712769,0.6801932765388489,0.6866892877578735,0.7039105939483643,0.7275358646011353,0.7394614317893982,0.7707318546295167,0.7880549440574646,0.8256679061126709,80.86,80.932,81.244,81.384,81.512,81.784,81.944,81.988,82.2,82.052,82.4,82.284,82.388,82.664,82.664,82.516,82.844,82.692,82.744,82.652,82.608,82.336,82.328,82.364,82.62,82.292,82.188,82.088,82.088,81.652,81.6,81.316,81.2,81.148,80.892,80.484,80.26,80.024,79.664,79.604,79.312,78.896,78.324,78.08,77.756,77.708,76.848,76.528,75.812,75.724,74.596
-0.72,-0.72,0.5701312906169891,0.5529506830215454,0.5571605272865295,0.546042451763153,0.539247015323639,0.5355528467655182,0.5320011518859863,0.5230562038993836,0.5190340323257446,0.5177494204711914,0.5126611375045776,0.5151476020622253,0.5060691930294037,0.5070436169147492,0.5057586543655396,0.5000689626502991,0.504236336069107,0.4980420328330994,0.4990545876121521,0.5035662883377076,0.4985171704673767,0.501232855644226,0.5021898274612426,0.49807029500961303,0.5139320745849609,0.5060230167675018,0.5159331288528443,0.5186548635101318,0.5205631080055236,0.5259694582748413,0.5318802907180786,0.5307443041801453,0.5450548160171509,0.5565372315883637,0.560635886592865,0.5626788408470154,0.5717619931221009,0.5853186535739898,0.599599683933258,0.6003266731929779,0.6212113901138305,0.6348978168106079,0.6404418939781189,0.6612827191925049,0.6711212948226929,0.6874459144687652,0.711171300907135,0.7283497144699097,0.7423790620803833,0.7637243594169617,0.7889684700393677,81.096,81.608,81.468,81.884,82.056,82.14,82.092,82.432,82.552,82.392,82.696,82.58,82.8,82.952,82.72,82.924,82.888,83.056,83.008,83.028,83.072,83.068,83.184,83.016,82.84,82.868,82.344,82.624,82.372,82.444,82.104,82.084,81.628,81.54,81.352,80.94,80.98,80.628,80.26,80.18,79.684,79.42,79.28,78.7,78.2,78.088,77.452,76.876,76.528,75.976,75.744
-0.6799999999999999,-0.6799999999999999,0.5556891090774536,0.5484366237592697,0.5476308851623535,0.536501368484497,0.5279144130897522,0.527013614578247,0.5183036662912369,0.5176317938804627,0.5052733016014099,0.5051532038593293,0.5045761933135986,0.5004821741676331,0.49297746381759644,0.4913422302150726,0.49399223058700564,0.4913377529525757,0.48535860536575315,0.4902651862335205,0.48638695753097533,0.4947610738372803,0.4897322533416748,0.4906242422103882,0.4934393328857422,0.4918427607536316,0.49610834380149843,0.49718215673446653,0.4995585236644745,0.4992315589141846,0.5067569478416443,0.5170433471107483,0.5140960078144073,0.5241569833374023,0.5279232230758667,0.537791422290802,0.5469904569816589,0.5519439050340652,0.5620010416603088,0.5681481943702698,0.5764758660793304,0.5938643121147156,0.5974824196243286,0.6142733891010285,0.6272266642951966,0.6354539372825623,0.6453166853523254,0.6753076191329956,0.6839751044464112,0.7043264964485169,0.7260758118247986,0.7441105237579345,0.7724499417495727,81.744,81.972,81.836,82.152,82.396,82.232,82.644,82.74,82.86,82.908,82.724,83.288,83.248,83.312,82.916,83.424,83.824,83.256,83.524,83.104,83.38,83.352,82.98,83.196,83.112,83.124,83.08,82.912,82.92,82.36,82.608,82.32,82.008,82.096,81.6,81.8,81.18,81.152,80.836,80.496,80.432,79.62,79.692,79.392,79.184,78.256,77.908,77.548,77.184,76.484,75.848
-0.64,-0.64,0.5500715301132202,0.5418540978622437,0.5340462788772583,0.5247951966476441,0.5191846827316284,0.5153894027519226,0.5097809042549133,0.5053149052333832,0.49482411438941953,0.4995258101081848,0.4928453918361664,0.4866828335762024,0.4849918110847473,0.48735288549423217,0.4841110782146454,0.48385220027923587,0.4801312203121185,0.4786723842048645,0.4748404875946045,0.47569969135284423,0.47843949472427366,0.4797182309150696,0.4763946983242035,0.48559201099395755,0.48776746313095093,0.48366875421524047,0.492186694984436,0.49116322484016417,0.4978118104171753,0.5054731451797485,0.5083017674255371,0.5107937474632264,0.510543299293518,0.5283886115074158,0.5249976592636109,0.538178786649704,0.5488015340518951,0.5558222072792053,0.5637943441390991,0.5720517635345459,0.5837668832588195,0.5967323698616028,0.6125350536727905,0.6195722932243347,0.6305142337226868,0.6460188003826142,0.6678350261306762,0.6896475645065308,0.7068297393226624,0.733062243976593,0.7482847188568115,81.856,81.916,82.224,82.564,82.688,82.764,82.88,83.04,83.38,83.228,83.62,83.652,83.404,83.492,83.392,83.824,83.78,83.932,83.824,83.756,83.672,83.868,83.776,83.612,83.652,83.568,83.256,83.356,83.02,82.78,82.936,82.816,82.932,82.276,82.312,82.156,81.804,81.428,81.336,81.072,80.82,80.176,80.016,79.804,79.372,78.992,78.344,77.956,77.372,77.124,76.616
-0.6,-0.6,0.5377834578895568,0.5315755612564087,0.5184396162986755,0.5188153540039062,0.5108391260147095,0.5051938438796997,0.5027619801330566,0.4969268316078186,0.49558814234733584,0.48466630849838255,0.48615043340682984,0.48441625239372255,0.4751218704414368,0.47247499040603635,0.4735135111618042,0.47138948963165284,0.4668646708869934,0.46591429642677307,0.46656789008140565,0.47077563819885254,0.4712290519523621,0.471774069108963,0.4685951959609985,0.46829785442352295,0.4717425205230713,0.47327512533187865,0.47811232320785524,0.4808185771942139,0.4850583809185028,0.4847634169387817,0.49227591400146486,0.4977104099845886,0.5079792582511902,0.5056959084701538,0.52155864590168,0.5253784701156616,0.5371215426301956,0.5327808907032013,0.549226603717804,0.5665334322166443,0.5755428868865967,0.5764867912101745,0.6001332581901551,0.6089703210830688,0.6250119200515747,0.6408074833679199,0.6532124062728882,0.6683146708011627,0.6864573601150513,0.7041205547714233,0.7365258170700073,81.904,82.372,83.044,82.7,83.016,83.044,83.072,83.22,83.396,83.752,83.6,83.732,84.12,84.012,84.044,83.984,84.088,84.088,84.36,84.056,83.94,84.092,84.304,83.936,84.092,83.992,83.792,83.844,83.636,83.512,83.38,83.124,82.932,83.196,82.592,82.212,82.156,82.132,81.52,81.28,80.816,80.896,80.328,80.068,79.76,79.256,78.928,78.596,78.268,77.476,76.748
-0.56,-0.56,0.5370597150611878,0.5270944610023498,0.5154123776626587,0.5075672228050232,0.5028351795768737,0.5010986656188965,0.49218053049087523,0.48900557331085204,0.48369469484329225,0.4863242546081543,0.47971223529815676,0.47224029373168946,0.4677827028274536,0.46075711736679076,0.4650333030414581,0.4609318664932251,0.4556673966884613,0.4639284464168549,0.4555798195075989,0.4549895665931702,0.45750503454208374,0.4563619373893738,0.45848067445755003,0.46253410228729247,0.46291902353286746,0.4621555370903015,0.4639183334350586,0.4735056962394714,0.4731392508506775,0.47809472959518434,0.4852153604030609,0.4861704200172424,0.49459162762641906,0.5004682657623291,0.494304614982605,0.5153646351051331,0.5204195720863343,0.5277652105522156,0.5328281355094909,0.5482557950973511,0.5589809192276001,0.5652860170555115,0.5706912044143677,0.5903583455657959,0.6041218591690063,0.6269605702590942,0.6383551441574097,0.6591190072441101,0.6792431062221527,0.6946433668422699,0.7112230532550812,82.388,82.828,82.976,83.024,83.224,83.04,83.54,83.512,83.84,83.816,83.956,83.924,84.352,84.372,84.236,84.452,84.528,84.308,84.428,84.68,84.64,84.508,84.504,84.356,84.276,84.3,84.224,83.848,83.92,83.68,83.58,83.632,83.372,83.152,83.452,82.784,82.728,82.26,82.324,81.78,81.568,81.62,81.116,80.784,80.38,79.776,79.3,78.8,78.316,77.976,77.56
-0.52,-0.52,0.5332652057075501,0.5249510473155975,0.5131239354419709,0.5045188773345948,0.4966368444252014,0.49196884832382204,0.48960546905517577,0.4797063437271118,0.4695112992477417,0.46532647488594053,0.47009520611763,0.46613835864067077,0.4645604034423828,0.4561743339633942,0.45285305997848513,0.45405097031116487,0.45016573150634764,0.4507964769458771,0.4501205579948425,0.44946871203422545,0.44390489192962646,0.4495576272392273,0.4502683101272583,0.44726823919296266,0.4531983637523651,0.46163785109996797,0.4608219951343536,0.465614276971817,0.46616974102020264,0.46343288496017454,0.47175153005599973,0.4758995134162903,0.4778527092552185,0.4854506645488739,0.495345948638916,0.5031106341934204,0.5039452547454834,0.5132039265441894,0.5269118883419037,0.536522429304123,0.5438892410469055,0.5597910807991028,0.5589411691856384,0.5828284432506561,0.5915504809570312,0.6105353245353698,0.6233380142593383,0.6432817477798461,0.6601039716529846,0.6719255389213562,0.6930938613510131,82.528,82.66,82.88,83.308,83.328,83.5,83.432,83.792,84.144,84.252,84.308,84.4,84.376,84.52,84.424,84.344,84.684,84.632,84.764,84.772,85.008,84.6,84.58,84.932,84.508,84.236,84.46,84.092,84.488,84.168,84.004,83.984,83.82,83.708,83.508,83.052,83.188,83.088,82.436,82.088,82.072,81.528,81.64,80.88,80.52,80.068,79.468,78.996,78.936,78.704,77.808
-0.48,-0.48,0.5233765839099884,0.5165702973270416,0.507251651391983,0.49834944995880126,0.49841238780975344,0.4848743728160858,0.47843308349609376,0.47847704286575315,0.46289190016746523,0.46725345741271973,0.4616592788028717,0.46033231634140015,0.4483876184082031,0.45101480714797976,0.4491311344718933,0.44436304403305055,0.4492146567726135,0.44501173542022704,0.4441796543884277,0.4424895420265198,0.4442936861801147,0.4449022269248962,0.43765594396591184,0.43965697039604185,0.44811798129081726,0.44895842277526854,0.45459721791267393,0.44832406476974485,0.4521953155899048,0.45809019276618956,0.4643100376319885,0.4677268636417389,0.4762071318721771,0.47887595357894897,0.4839536671733856,0.48795733522415163,0.4990520343017578,0.5046738304996491,0.5078261494255066,0.5218280827999116,0.5314715016555787,0.547283037071228,0.5532930029487609,0.5691796646881103,0.5811542492675781,0.5993568303871155,0.6111640849685669,0.6265728096580505,0.6384803908157348,0.6633690075111389,0.683596179485321,82.992,82.968,83.304,83.332,83.42,83.776,84.056,84.072,84.536,84.42,84.22,84.42,84.884,84.972,84.956,84.976,84.772,84.988,85.092,85.168,84.852,84.764,85.056,84.968,84.74,84.804,84.556,85.004,84.636,84.552,84.284,84.152,83.72,83.936,83.668,83.5,83.18,83.308,83.12,82.52,82.364,81.772,81.708,81.344,81.096,80.432,80.292,79.432,79.656,78.752,78.188
-0.43999999999999995,-0.43999999999999995,0.5232035873794556,0.5089919330215454,0.49981930612564085,0.49210063840866086,0.4859581688594818,0.4833849484062195,0.47009669900894163,0.46948846040725706,0.46631417434692385,0.45858515672683714,0.45130994210243225,0.45122292684555054,0.4477349415016174,0.4435518744087219,0.44164008144378664,0.43702536155700683,0.4363354801940918,0.439383903799057,0.4333007502365112,0.431691891708374,0.43162804208755495,0.43646842394828794,0.4339543709230423,0.4363346994781494,0.44335133152008055,0.434469718208313,0.4405258850669861,0.4405949375915527,0.4487133138847351,0.45300091492652894,0.45489204717636106,0.45258514711380005,0.4635202100944519,0.46614123918533323,0.4749474024391174,0.48290183837890627,0.48483617599487305,0.48868329500198365,0.5031309496307373,0.5129437240982055,0.5241321395158768,0.530497832698822,0.5416824520683289,0.5570066826152802,0.5697094826889038,0.5790772000122071,0.5979936688804627,0.6164538844299317,0.6249463092851639,0.6533356055259705,0.6718683565521241,82.96,83.144,83.468,83.668,83.7,83.776,84.34,84.26,84.312,84.564,84.652,84.676,84.92,85.008,85.14,85.204,85.264,85.272,85.312,85.276,85.316,85.304,85.172,85.316,85.072,85.272,85.0,85.072,85.036,84.64,84.86,84.544,84.316,84.236,83.74,83.88,83.72,83.752,83.42,83.036,82.676,82.504,82.088,81.624,81.372,80.904,80.5,80.024,80.0,79.072,78.728
-0.4,-0.4,0.5195056647777557,0.5094532474136353,0.4913048908424377,0.4932443629550934,0.48511608613967894,0.47838711169719694,0.4712176619338989,0.4598385032272339,0.4586226978302002,0.4545978751945496,0.44741970511436463,0.44458608810424805,0.4404047458076477,0.4378845768356323,0.43380450313568114,0.4358972230529785,0.4260593335151672,0.42621301412582396,0.4232654688835144,0.4278472948169708,0.42901424592971804,0.4236584559249878,0.42462399028778075,0.4258809967803955,0.4281475909805298,0.43079807064056397,0.43164582324028017,0.4338370586013794,0.4382844562911987,0.44130011262893676,0.44575325240135194,0.4473610210800171,0.44936323987007143,0.45188994146347045,0.46765630653381346,0.47235327666282656,0.4755404714202881,0.48248815608978274,0.49551577302932737,0.5009973007392883,0.5158877479553222,0.5233135439300537,0.5372865936470032,0.536383306312561,0.5590048419761657,0.5680245509910583,0.5849627163124085,0.5962099443340302,0.6158177870178223,0.6379810032272338,0.653300027103424,82.956,83.356,83.504,83.624,84.096,84.004,84.264,84.74,84.68,84.792,84.8,85.268,85.088,85.224,85.4,85.236,85.536,85.652,85.756,85.36,85.488,85.712,85.672,85.588,85.48,85.448,85.476,85.428,84.928,85.104,84.96,84.76,84.944,84.588,84.128,84.024,84.008,83.96,83.416,83.332,82.752,82.556,82.272,82.2,81.672,81.348,80.8,80.524,80.092,79.472,79.36
-0.36,-0.36,0.5168314834403992,0.5031073258113861,0.49693300618171693,0.48624528365135194,0.47992957410812376,0.47611005546569823,0.47161075941085817,0.4582822357940674,0.45331495346069334,0.44914025121688844,0.4473032283115387,0.4407141946220398,0.43900101955413817,0.43276148889541627,0.4289868889427185,0.4260671671676636,0.42545915358543396,0.42116555541038514,0.42452112365722655,0.4174332631492615,0.4177096339416504,0.41636137768745424,0.4194240680503845,0.4214805769920349,0.42158607915878293,0.4243488977813721,0.4228182288169861,0.42369259548187255,0.43185710355758666,0.43398899435043337,0.4360633934879303,0.43653233306884764,0.44823354465961457,0.4539074323177338,0.4522121603012085,0.459581321849823,0.4737180022239685,0.48235474843025206,0.4876530639076233,0.4949077677154541,0.5002411220932007,0.5101612613105774,0.5265995345687866,0.5375395452690125,0.5524243840026856,0.5566556177902222,0.5709382785987854,0.5935561389160157,0.6122276155662537,0.6226655281257629,0.6498454510879517,83.268,83.464,83.768,83.808,84.24,84.132,84.416,84.628,84.828,85.024,85.136,85.084,84.92,85.428,85.6,85.684,85.696,85.852,85.576,85.916,85.78,86.148,85.788,85.62,85.48,85.676,85.452,85.64,85.424,85.544,85.256,85.204,84.968,84.636,84.828,84.328,84.036,83.792,83.664,83.528,83.26,82.956,82.568,82.356,81.796,81.688,81.388,80.812,80.264,79.884,79.12
-0.31999999999999995,-0.31999999999999995,0.5205657130050659,0.5000987349796295,0.4915380550003052,0.485317690448761,0.4804942224693298,0.4686572673416138,0.4663983015537262,0.4579328134059906,0.45371249126434327,0.43980034764289855,0.43695949511528015,0.43551225009918215,0.43288433431625367,0.4302855012321472,0.42671210626602174,0.42638540899276733,0.41578540279388426,0.4183127429866791,0.4182893750190735,0.41530481662750246,0.40921255104541776,0.415978084897995,0.41483164064407346,0.4140572221469879,0.4151108698272705,0.4201049160766602,0.4173558514785767,0.421584852809906,0.4263627305698395,0.4232526468467712,0.42997001353263853,0.43194360005378724,0.43769908450603484,0.44785527596473695,0.4490343470287323,0.45359839064598084,0.4627371884346008,0.4637678003311157,0.47084135171890257,0.4840571891021728,0.4956169605064392,0.5035545320510865,0.5118381891059876,0.5316919725418091,0.5359816087818146,0.54774830868721,0.5627534925842285,0.5858192803192138,0.5981881207466125,0.6161019215393067,0.6349893592643738,82.956,83.704,83.764,84.016,83.976,84.72,84.532,84.808,84.944,85.132,85.368,85.212,85.572,85.572,85.748,85.536,85.92,85.856,85.944,86.028,85.972,86.044,86.096,85.732,86.18,85.828,85.88,85.86,85.516,85.732,85.596,85.384,85.176,85.036,84.912,84.848,84.328,84.596,84.236,83.876,83.664,83.432,82.924,82.592,82.18,82.044,81.732,81.12,80.668,80.256,79.652
-0.28,-0.28,0.5118533228778839,0.5042141181755065,0.48708887878417967,0.47861546602249144,0.4676215156078339,0.46527450909137724,0.4622220015525818,0.45116855051994326,0.4465501882648468,0.4428934727096558,0.440142097492218,0.4300906222820282,0.42310877939224245,0.4240582801628113,0.42239165568828585,0.41575839765548706,0.42168184262275693,0.41091729325294496,0.4094683779335022,0.4050498966217041,0.4076060891532898,0.4061180493736267,0.40898839414596555,0.40603514353752135,0.4061186816596985,0.4070735048484802,0.41161742263793943,0.4112879458808899,0.41526793222427366,0.4217645869350433,0.42115374073028566,0.42703661085128786,0.4288103924465179,0.43385651012420656,0.43691654504776,0.4468920992088318,0.45415322927474977,0.46248319131851195,0.4647477675819397,0.47387424644470216,0.4849888759803772,0.4982199600982666,0.5038704475402832,0.5137029655456543,0.533401440782547,0.5488647056484223,0.5554503143692017,0.5722630769824981,0.5878374331474304,0.604543973197937,0.6232820369338989,83.456,83.728,84.024,84.34,84.504,84.648,84.668,85.024,84.984,85.316,85.332,85.568,85.78,85.72,85.768,86.056,85.716,86.12,86.228,86.164,86.224,86.2,86.288,86.292,86.328,86.228,86.132,86.064,85.884,85.72,85.796,85.652,85.456,85.524,85.356,85.04,84.856,84.528,84.596,84.016,83.52,83.488,83.08,83.012,82.436,81.9,81.78,81.364,80.756,80.648,79.996
-0.24,-0.24,0.516801190776825,0.504591635093689,0.49427901596069335,0.48928612344741823,0.47458316447258,0.46585234351158145,0.4581526518917084,0.45286690977096555,0.44539479977607727,0.43582246974945066,0.4311821296882629,0.4286475250816345,0.42327462398529053,0.4201825013637543,0.4142881406879425,0.41270069248199465,0.4121989808177948,0.4099983887863159,0.4082217279481888,0.4040400914955139,0.4044467684173584,0.4040651640892029,0.40154250970840455,0.41188270372390745,0.40123940896987914,0.4057904204559326,0.4057565697813034,0.40977784598350525,0.4129780516910553,0.4143975700569153,0.418197176618576,0.4196942153263092,0.42873622060775757,0.43265285522937774,0.42928735525131223,0.4418832009792328,0.4462871107006073,0.45133204205513,0.4601991578865051,0.47119521705627443,0.47713666152954104,0.49069518657684325,0.4987990560531616,0.5144935218429565,0.516495715751648,0.5415647421264649,0.5455206007385254,0.5670563491249084,0.578461859703064,0.6020134470367432,0.6146602573776245,83.344,83.548,83.972,83.972,84.408,84.584,84.868,85.02,85.204,85.456,85.424,85.688,85.924,85.84,86.288,86.16,86.324,86.3,86.276,86.428,86.308,86.28,86.324,86.112,86.492,86.352,86.532,86.28,86.108,86.076,85.788,85.68,85.564,85.448,85.468,85.34,85.088,84.808,84.628,84.336,84.076,83.664,83.412,82.848,82.96,82.464,82.156,81.644,81.272,80.764,80.124
-0.19999999999999996,-0.19999999999999996,0.5242500939178467,0.5084989232254028,0.5010874074935913,0.4864060046672821,0.47404696167945864,0.4690307161617279,0.46010273175239563,0.45482890508174895,0.44567439447402957,0.44167516922950745,0.4318207279586792,0.42791268780708314,0.4207362596225738,0.42156201442718505,0.41255531713485716,0.4126039081764221,0.4129622256565094,0.40341351875305176,0.4002680832767487,0.4022248431587219,0.40130745911598203,0.40343872404098513,0.3976749879741669,0.40093858157157897,0.3977243356895447,0.4004402526092529,0.4024174893951416,0.40556150027275084,0.40811817461013794,0.4066329187774658,0.41222388523101805,0.41439251984596254,0.4207322667217255,0.42947830375671386,0.4265923038434982,0.43802027683258055,0.4427424419784546,0.44777847993850706,0.4487263105583191,0.46616450553894045,0.4695686665344238,0.4832992649078369,0.49028258560180665,0.5023028808021546,0.5103015132331848,0.5301430820083618,0.5378855687999725,0.5608202996826172,0.5695124522018432,0.5866331607627868,0.6125950047779083,83.156,83.58,83.848,84.352,84.536,84.596,84.952,84.952,85.268,85.34,85.64,85.916,85.94,86.092,86.18,86.068,86.112,86.664,86.492,86.528,86.588,86.32,86.696,86.348,86.6,86.352,86.42,86.428,86.296,86.328,86.008,85.888,85.768,85.668,85.644,85.432,85.196,84.992,84.836,84.54,84.26,83.716,83.832,83.484,82.964,82.712,82.292,81.728,81.54,81.032,80.472
-0.16000000000000003,-0.16000000000000003,0.5278191709423066,0.5134930750274658,0.5026365020275116,0.488991987323761,0.4807002399349213,0.465399711766243,0.45921998628616334,0.4504106168460846,0.44624314100265505,0.44155922510147094,0.4316495956039429,0.42660231991767883,0.424679296836853,0.4186556318092346,0.41061084125041963,0.41189168780326846,0.40276494920730593,0.4057702981519699,0.4004004201889038,0.3986765670776367,0.3943936242771149,0.39772897680282593,0.39701459584236143,0.40133450055122377,0.39897817615509035,0.3952198724937439,0.4002355600643158,0.3989951150894165,0.40254148966789244,0.4021760852909088,0.4060370565414429,0.40804176986694335,0.4164253642272949,0.4164916354942322,0.4226580200767517,0.4285760303401947,0.4367120168685913,0.44774448823451996,0.44940960020065307,0.45604095196723937,0.45973543128967287,0.4742513275575638,0.4840750674629211,0.4971654043579102,0.5071504884529113,0.5251635070991516,0.5340849436569214,0.5529419912147522,0.5712903741455078,0.5865856196212769,0.6041247144317627,83.376,83.42,83.94,84.52,84.5,84.8,85.064,85.244,85.312,85.328,85.556,85.688,86.004,86.084,86.32,86.204,86.472,86.384,86.608,86.584,86.8,86.64,86.78,86.488,86.764,86.732,86.464,86.636,86.508,86.416,86.12,86.468,86.056,86.104,85.82,85.76,85.284,84.948,85.196,84.752,84.64,84.308,83.932,83.524,83.196,82.872,82.516,82.228,81.556,81.032,80.82
-0.12,-0.12,0.5430055603599548,0.5236676592063904,0.5026063843822479,0.49415338901519773,0.481703317489624,0.46793350498199465,0.46285181812286375,0.456520033493042,0.4432734038352966,0.44036961896896365,0.4284359060096741,0.4241620929527283,0.41971007564544677,0.41530218834877014,0.41102784940719606,0.4113170011329651,0.40315522676467896,0.40238270429611206,0.398823513174057,0.3962770761299133,0.39663632043838504,0.39503301808834074,0.3963063259983063,0.39206999757766725,0.390327752494812,0.39490797842025754,0.39667881802558896,0.3994036188030243,0.39788806434631346,0.39798323474884034,0.4008239024543762,0.40474505281448364,0.4144552157115936,0.4177507000923157,0.4207756022262573,0.4246959625530243,0.43119381301879883,0.43827006763458254,0.44987867389678954,0.45824162214279174,0.4613497666931152,0.4700437212944031,0.48424829202651976,0.49615288123130796,0.5044847606182098,0.5216389763450623,0.5339836441612243,0.5490488433074951,0.5573367339038849,0.5790869960784912,0.5951889477729797,83.232,83.612,83.796,84.056,84.596,84.964,84.84,85.168,85.592,85.532,85.768,86.18,85.98,86.06,86.1,86.18,86.552,86.46,86.568,86.572,86.632,86.872,86.564,86.708,86.944,86.72,86.572,86.648,86.648,86.496,86.472,86.476,86.112,86.1,86.124,85.704,85.58,85.448,85.024,84.656,84.768,84.276,83.916,83.644,83.176,82.792,82.392,81.86,81.772,81.308,81.068
-0.07999999999999996,-0.07999999999999996,0.5567880173110962,0.5328900081443787,0.516019873714447,0.5011581269073486,0.489430237493515,0.48315749240875244,0.46841788352966307,0.4562689199066162,0.4401640920829773,0.4380121690559387,0.4346131563663483,0.42543848035812376,0.4219163073539734,0.41445379118919373,0.4161195247077942,0.40672800190925595,0.406033332195282,0.3989684787416458,0.4020925569343567,0.3981631492710114,0.39606092065811155,0.39213571956634524,0.3904246996116638,0.39378627663612364,0.3941759552192688,0.39199597297906874,0.39272366280555726,0.39133715812683106,0.3934322602748871,0.397866538438797,0.40039123351097106,0.40521261476516723,0.40816587668418886,0.4090291060638428,0.41475733226776124,0.42945133743286135,0.4278105096244812,0.43164857477426527,0.44265874711036685,0.4533895906448364,0.4627698598098755,0.4628088036441803,0.47912160876274107,0.48827663968086243,0.5081806861543655,0.5140880086708068,0.5277727531814576,0.5425949681282043,0.5615641413879394,0.5715960157203674,0.5930965120124817,82.812,83.508,83.756,84.084,84.212,84.448,84.916,85.368,85.796,85.508,85.656,86.052,85.984,86.268,86.204,86.252,86.592,86.764,86.404,86.68,86.84,86.956,86.996,86.924,86.816,86.956,86.868,86.872,86.704,86.724,86.652,86.368,86.292,86.408,86.148,85.6,85.524,85.584,85.34,85.124,84.816,84.664,84.268,83.64,83.264,83.024,82.916,82.416,81.932,81.584,80.916
-0.040000000000000036,-0.040000000000000036,0.554447194480896,0.5467804801368713,0.5269990688705445,0.5084564516639709,0.4963291298484802,0.47983644094467165,0.4747597724533081,0.4614868783760071,0.45632174684524535,0.4424525583648682,0.43881456820487974,0.4283592299079895,0.42206541668891906,0.4174238426399231,0.4070458117198944,0.4141248698711395,0.40420075857162474,0.40008485207557676,0.3968947907066345,0.39987596019744875,0.3971404479217529,0.39678344684123995,0.3910065784740448,0.39091920733451846,0.39325632873535155,0.3895314991950989,0.3908728032398224,0.3925328135204315,0.39506848396778105,0.394970674071312,0.3963987886095047,0.4006153269958496,0.4086832441711426,0.41120513653755186,0.41526985668182376,0.4149592093038559,0.43054284069061277,0.43618984800338745,0.44306728145599367,0.45271387370109556,0.45827403900146485,0.4617449158573151,0.47900651765823365,0.4831763761711121,0.5016624625968933,0.5127385870456695,0.5219534389543533,0.5422508441925049,0.5550289971160889,0.5699787898635864,0.5868151949310303,82.88,83.368,83.48,83.896,84.384,84.812,84.524,84.904,85.224,85.832,85.604,86.028,86.132,86.088,86.428,86.316,86.684,86.564,86.62,86.676,86.724,86.696,86.928,86.976,86.764,86.82,86.8,86.736,86.816,86.828,86.724,86.596,86.36,86.192,86.016,85.94,85.652,85.428,85.344,85.048,84.892,84.836,84.264,84.04,83.664,83.336,83.036,82.476,82.28,81.612,81.204
0.0,0.0,0.5676575757980347,0.5529897821044922,0.536109682006836,0.5162378401470185,0.5030828746986389,0.49440877157211305,0.47604101481437683,0.4668544573020935,0.4617338539123535,0.4509691983795166,0.4451561676692963,0.43478671345710757,0.4290148493528366,0.41907548296928404,0.4155294831466675,0.4085365958118439,0.41025281205177305,0.40471784231185914,0.400666145734787,0.4006623606109619,0.39551665979385375,0.39237207050323486,0.3888622271156311,0.38862804012298585,0.3882109109926224,0.39403133264541623,0.3875517467498779,0.3896642070007324,0.3922162749671936,0.39165341034889223,0.40154466901779173,0.40125512570381167,0.40548100061416625,0.41083981243133544,0.41405647044181826,0.4175708281803131,0.423005786113739,0.4331733565616608,0.43734826236724855,0.44609764904022214,0.45798473794937133,0.46361933517456055,0.4711177359199524,0.4903407764339447,0.5014262030792236,0.5144921482849121,0.5286284954357148,0.5369876789474487,0.5557499478340149,0.5739699277114868,0.5887634369945526,82.556,83.104,83.424,83.868,83.972,84.412,84.664,84.992,85.016,85.42,85.772,85.744,86.088,86.232,86.432,86.592,86.464,86.788,86.628,86.7,86.82,86.924,86.98,86.872,87.052,86.848,87.124,86.908,86.996,86.748,86.5,86.676,86.564,86.196,86.072,86.024,85.852,85.712,85.48,85.428,84.888,84.736,84.54,83.728,83.432,83.364,82.936,82.72,82.14,81.44,81.52
0.040000000000000036,0.040000000000000036,0.5941301879310608,0.5695327904510498,0.5525307100486755,0.5364567809677124,0.5142023593902588,0.5035994785308838,0.49029182153701784,0.47249927181243895,0.46423794836044313,0.4537399300956726,0.4506725249481201,0.43897775150299073,0.43009544343948364,0.4303186059761047,0.4187097948360443,0.4089461373281479,0.41364772005081174,0.40404548849105837,0.3975849673175812,0.3981881416797638,0.3970944458580017,0.39549736183166506,0.3929881402826309,0.39213953932762147,0.38754443073272704,0.3939221106815338,0.390755593585968,0.3953853811264038,0.39438701581954955,0.39300414613723755,0.39639533098220825,0.402646120967865,0.4033845135307312,0.4093411986732483,0.4114477845001221,0.41804559099197386,0.42706897989273074,0.4338062263202667,0.44230625844955446,0.44071418515205385,0.4529352627754211,0.46425409648895266,0.47698847661972044,0.4900820423221588,0.4977588431930542,0.5066055518054963,0.520757483291626,0.5340993492507935,0.549200864315033,0.5692770555686951,0.5872865020370484,82.164,82.708,83.308,83.36,83.876,84.372,84.504,85.088,84.824,85.24,85.444,85.64,85.912,85.952,86.248,86.48,86.492,86.632,86.844,86.704,86.772,86.948,86.824,87.128,87.18,86.928,86.972,86.852,87.092,86.968,86.516,86.396,86.712,86.408,86.272,86.248,85.976,85.684,85.332,85.808,85.112,84.74,84.4,84.056,83.824,83.452,83.172,82.968,82.2,81.852,81.276
0.08000000000000007,0.08000000000000007,0.6029351265239715,0.5847457518291473,0.5652694787502289,0.5402441307353973,0.5267879154586792,0.5056652952194214,0.49939491284370424,0.4873385633277893,0.46987370040893556,0.4652438798904419,0.45494086145401,0.440517395772934,0.44157770944595337,0.43215292192459104,0.42554128571510313,0.41813433276176454,0.4097280671310425,0.4097222640132904,0.40652713158607484,0.40471131704330443,0.39626013757705686,0.3983782874298096,0.4003947700500488,0.39506152265548705,0.3906329052734375,0.39499991346359253,0.393989529914856,0.39189165422439576,0.3966909804534912,0.39676407366752625,0.3952677800655365,0.3976712684059143,0.40455851920127867,0.4144559167098999,0.4119123571777344,0.4156635125350952,0.42100818276405333,0.42855302230834963,0.43860617097854615,0.4471263284301758,0.451117843170166,0.4622645129966736,0.4675632030582428,0.4806579875469208,0.49788057434082034,0.506753645734787,0.5206606983470917,0.5403571633434295,0.5480986801338196,0.5719725355815888,0.5952342946624756,81.836,82.464,82.936,83.344,83.628,83.944,84.4,84.504,85.104,85.064,85.396,85.5,85.788,85.848,86.212,86.18,86.564,86.644,86.584,86.684,86.94,86.828,86.956,86.916,86.852,86.912,86.932,86.756,86.856,86.992,86.752,86.784,86.424,86.34,86.26,86.088,86.112,85.876,85.54,85.508,85.144,84.752,84.772,84.464,83.8,83.588,83.184,82.756,82.208,81.72,81.088
0.1200000000000001,0.1200000000000001,0.6321099689674378,0.6070060157203674,0.5864833039474487,0.5612690139007568,0.5406912111949921,0.524526999721527,0.5124461047840119,0.5063682441425323,0.4845946055316925,0.47320059557914734,0.4652019083118439,0.45073631061553954,0.447485620136261,0.4385072229385376,0.42892974633216857,0.4273448775672913,0.4184002608013153,0.41184864211082456,0.4094706035041809,0.40079155282974244,0.40075766025304793,0.3979384403324127,0.40135292417526247,0.39456428516387937,0.39285743980407717,0.3964443648815155,0.3937338062095642,0.39417369026184085,0.39563528500556944,0.39986508732795717,0.40324610258102417,0.40321923268318177,0.40892837445259095,0.40789458563804626,0.41070526485443115,0.42218669118881225,0.42223912660598756,0.4298356975746155,0.43773554543972015,0.45291033668518066,0.4597866872501373,0.4654077016448975,0.47440629350662233,0.4851664383983612,0.4994083348941803,0.5104971895599365,0.5233602381134034,0.5340550626564026,0.5525998099803925,0.5747595580482483,0.5939702031707763,81.524,82.128,82.588,83.22,83.664,83.772,84.032,84.096,84.784,85.0,85.272,85.484,85.58,85.74,86.072,85.948,86.144,86.404,86.48,86.82,86.84,86.996,86.88,86.968,86.968,86.956,86.944,86.912,87.04,86.744,86.576,86.616,86.372,86.544,86.504,86.204,86.096,85.736,85.436,85.276,85.108,84.792,84.6,84.372,83.732,83.284,83.132,82.992,82.308,81.644,81.376
0.15999999999999992,0.15999999999999992,0.6609372953796386,0.6318636182403564,0.6053284136772156,0.580022823047638,0.564396502418518,0.5405548227024078,0.5321598417282104,0.5151876359891892,0.49976833228111267,0.4904344938850403,0.475888594455719,0.4620653539466858,0.45141811277389526,0.4479279518318176,0.4411832888936996,0.43045934363365174,0.42357538146972656,0.41383854082107546,0.4131416635799408,0.41133437273979184,0.4002593738746643,0.4053012046289444,0.40191592233657836,0.4002031224632263,0.39381030930519106,0.3986005319309235,0.39503716446876525,0.3984245994949341,0.40073128289222715,0.39923389545440674,0.39621398941993713,0.4071177017021179,0.4129679327583313,0.41450307050704954,0.41541757570266724,0.4215569248390198,0.4277995788192749,0.43264061433792117,0.4386847366428375,0.44875762644767764,0.4581324579238892,0.469204786567688,0.47438205707550046,0.488975860786438,0.5005722668838501,0.5059144608402252,0.5274522681427002,0.54129114818573,0.5562015208816529,0.5741566573143005,0.5971584941101075,81.048,81.632,82.34,82.496,82.748,83.54,83.576,84.128,84.7,84.656,84.9,85.292,85.672,85.608,85.872,86.044,86.344,86.5,86.448,86.648,86.76,86.7,86.812,86.86,86.904,86.808,86.872,86.768,86.616,86.76,86.804,86.636,86.228,86.56,86.344,86.14,86.1,85.828,85.704,85.376,85.116,84.608,84.348,84.04,83.844,83.812,83.048,82.532,82.096,81.364,81.312
0.19999999999999996,0.19999999999999996,0.6836587675476075,0.6521581093025207,0.6310335191345214,0.6119712846183777,0.5791803985404969,0.5678004141616821,0.5475647144508362,0.5349718485450745,0.5215527793121338,0.4981806051254272,0.4817271657180786,0.47291641775131227,0.4665325761413574,0.45636472568511965,0.45150260595321656,0.44074002360343933,0.4322469357395172,0.4282427289009094,0.4190297218227386,0.4145908769321442,0.41416092864990234,0.41308403188705445,0.40651574003219604,0.4038945637702942,0.4034968399429321,0.40442565625190735,0.40406294081687927,0.402726724357605,0.4062827793264389,0.39805934294700623,0.40521540287971497,0.3998867937278748,0.4156986315441132,0.41563280614852904,0.41530577726125717,0.42312064406394956,0.42948593042373656,0.43569915063858033,0.4441629702568054,0.45427449223518374,0.46295706923484803,0.47101741342544556,0.4844860465812683,0.4925142471408844,0.5065108013534546,0.5160627845191955,0.5282799349784851,0.5412235437393188,0.5595366984176636,0.5820226354598999,0.592864186038971,80.46,81.384,81.688,82.104,82.704,82.768,83.376,83.764,83.856,84.664,84.724,85.236,85.26,85.252,85.592,85.576,86.128,86.152,86.152,86.52,86.536,86.396,86.568,86.656,86.796,86.664,86.768,86.764,86.728,86.976,86.708,86.556,86.228,86.384,86.284,86.068,85.844,85.74,85.472,85.124,84.832,84.72,84.3,84.232,83.632,83.456,83.084,82.516,82.188,81.48,81.26
0.24,0.24,0.713865068283081,0.6810182999801636,0.658624320602417,0.634238719997406,0.6093985240459442,0.5800794220352173,0.560212939605713,0.5458179952049256,0.5318482994842529,0.5152226479148865,0.5035294021034241,0.4888086247062683,0.4816867029094696,0.4705439067077637,0.4654065770530701,0.45205321760177614,0.44405538247585297,0.43638141403198244,0.42882423532485964,0.4248614211845398,0.41878486864089964,0.4115629402542114,0.41589978251457216,0.4080979895591736,0.41157002786636354,0.4114309210014343,0.4053396444225311,0.4073215710544586,0.41206935244560244,0.41657369110107423,0.4111869611358643,0.41576491161346435,0.41598488127708433,0.42076868460655215,0.42291335969924926,0.42937651986122133,0.4358427596282959,0.4406061982345581,0.4503613871383667,0.45640391916275025,0.4635514157485962,0.47359547626495363,0.4875459829902649,0.49328830778121946,0.5097588474655151,0.5199159432220459,0.5374309552383423,0.5487801381683349,0.5659820454788208,0.585300595035553,0.5958151607322693,80.052,80.752,81.148,81.536,82.184,82.88,83.308,83.372,83.836,83.968,84.48,84.872,85.0,85.156,85.376,85.7,85.78,85.992,86.056,86.176,86.364,86.528,86.34,86.456,86.576,86.512,86.652,86.456,86.448,86.232,86.56,86.488,86.396,85.92,86.048,85.996,85.616,85.692,85.216,85.276,84.832,84.816,84.42,84.1,83.652,83.424,83.08,82.512,81.872,81.696,81.204
0.28,0.28,0.7471533173751831,0.7278610405349731,0.6864252132225037,0.6637926209831237,0.625537073726654,0.6072279859733581,0.5857037985610962,0.5662252169990539,0.5502551940917969,0.5351766595268249,0.5172617637825012,0.5014383937072754,0.48848788095474244,0.4842322564315796,0.47157302854537964,0.46312524877548217,0.45163866353988646,0.45012629257202147,0.4396335938835144,0.4306086757850647,0.4301039955329895,0.422179841375351,0.4223002707195282,0.41870404209136963,0.42070998427391054,0.4101381151866913,0.41367689407348635,0.4110371396446228,0.4140958876752853,0.4177843505096436,0.41872236989974976,0.4167659160423279,0.4249707832527161,0.430873892326355,0.43398437702178955,0.43583135334014894,0.44451948917388917,0.441613878364563,0.452966832818985,0.4649824982833862,0.46956915674209593,0.48105805215835573,0.4900847459888458,0.4984618190383911,0.513402189898491,0.522487798500061,0.5327502149200439,0.5520665545845032,0.5653568093681336,0.5877386227798462,0.6063645227909088,79.832,80.26,80.84,81.12,81.988,82.224,82.832,83.048,83.332,83.852,84.128,84.372,84.644,84.912,84.996,85.412,85.76,85.528,86.076,86.168,86.052,86.56,86.44,86.208,86.18,86.608,86.448,86.488,86.616,86.312,86.376,86.368,86.132,85.796,85.868,85.792,85.508,85.764,85.224,84.796,84.752,84.6,84.252,84.064,83.588,83.124,82.924,82.36,82.196,81.756,81.192
0.32000000000000006,0.32000000000000006,0.7936767454338074,0.7713533234405517,0.7307138797950745,0.6956180083656311,0.6692945775413514,0.6345819854736328,0.6188876510047913,0.5965406967544555,0.5771533461761474,0.552857251253128,0.5420588792228699,0.5260315790081024,0.5063729591751098,0.5003308072853089,0.48615809885025024,0.47451413687705996,0.4701693734741211,0.4592543194961548,0.4551096095705032,0.43991698844909666,0.4411579500675201,0.43428994731903076,0.43268794034957886,0.42835680614471433,0.42629017349243165,0.4186701979827881,0.4253367182826996,0.42286516033172605,0.41449658549308777,0.419117795791626,0.4247507191562653,0.42499619856834414,0.42716862300872804,0.42944303597450256,0.43469611704826355,0.4419903750133514,0.44148544078826907,0.4546988635730743,0.45250394667625427,0.46940422634124757,0.47371667734146117,0.4860635233974457,0.4979101383972168,0.508428301858902,0.5223408647155762,0.5347707902050018,0.5475501173973083,0.5620557866001129,0.5793910625457763,0.5923631543540955,0.624013627319336,79.032,79.208,80.18,80.588,81.124,81.644,82.216,82.44,83.148,83.608,83.672,84.08,84.392,84.576,84.78,85.292,85.184,85.472,85.764,85.68,85.836,85.984,86.088,86.276,86.212,86.524,86.088,86.312,86.556,86.428,86.072,86.024,86.136,85.984,85.9,85.712,85.716,85.324,85.344,84.688,84.72,84.416,83.888,83.656,83.38,83.22,82.724,82.28,81.996,81.412,80.744
0.3600000000000001,0.3600000000000001,0.8466513285636902,0.7965912753486634,0.7671351925468445,0.7293811995697022,0.7012654313468933,0.6720787160301208,0.6465863003540039,0.6126865019226074,0.6037094738006592,0.5823145361709595,0.5593289463615417,0.5512076328086853,0.5250268095207214,0.5117446414375305,0.5030158193397521,0.4933832422995567,0.4816048313713074,0.46942290330886843,0.4635739203262329,0.4599022214317322,0.45272613346099855,0.4472229976272583,0.44444519542694094,0.4346367283058167,0.43226322187423705,0.431594768075943,0.43042626240730286,0.4302957321691513,0.4283719487762451,0.43127206864833834,0.4291621473455429,0.4366443078994751,0.4374325433731079,0.4427772688674927,0.4452992603111267,0.4449989363670349,0.45515531259536746,0.4614203786277771,0.46393304376602174,0.46993419144630433,0.4825174086856842,0.49364729499816895,0.5113983455085754,0.5168359698104859,0.5292355309581757,0.5443243072891235,0.5512688781166076,0.5706564129638672,0.5899766581153869,0.6002537475395202,0.6208237298297882,78.368,78.72,79.464,80.104,80.78,81.108,81.628,82.452,82.584,82.928,83.368,83.54,84.2,84.352,84.448,84.784,85.108,85.208,85.272,85.34,85.628,85.828,85.856,86.068,86.036,86.128,86.204,86.044,86.072,86.196,85.988,85.7,85.924,85.592,85.464,85.436,85.352,85.128,84.952,84.8,84.62,84.284,83.528,83.284,83.296,82.924,82.508,81.892,81.572,81.372,80.504
0.40000000000000013,0.40000000000000013,0.8975915225982666,0.853450786819458,0.8095293319320679,0.7683621020126343,0.739173851928711,0.6974355161094665,0.6837754686927795,0.6441189562988281,0.6319570704650879,0.6004448808670044,0.5785981363677979,0.5585557066917419,0.5530245457649231,0.5369015399932862,0.5192732888793945,0.5037631329917908,0.5013814019584656,0.4884266491413116,0.47770324363708494,0.46430581164360046,0.4647808099079132,0.45858527543067934,0.4548442588710785,0.4480128518295288,0.4456103954076767,0.44335741485595703,0.4352359531021118,0.4374114052391052,0.4389149648857117,0.4342514584159851,0.43680528186798095,0.44589925497055055,0.44375286975860595,0.44538084075927736,0.44962425048828125,0.4550803118991852,0.46206777821540834,0.46959867418289186,0.4680689942932129,0.4797926875495911,0.495510102481842,0.4987850201034546,0.5118609616851807,0.517575447101593,0.5301162137317658,0.553208886051178,0.5602554854393005,0.5837552836227416,0.6007337499713897,0.6182514225769042,0.6355853514862061,77.56,77.972,78.76,79.636,80.124,80.82,81.176,81.776,81.916,82.608,83.06,83.372,83.472,83.992,84.24,84.6,84.816,84.888,85.168,85.264,85.36,85.444,85.54,85.764,85.736,85.988,86.044,86.12,85.988,86.04,85.908,85.556,85.568,85.508,85.628,85.288,85.232,84.86,84.86,84.532,84.068,83.952,83.864,83.74,83.144,82.552,82.512,81.672,81.444,80.756,80.396
0.43999999999999995,0.43999999999999995,0.9548389590454102,0.908387061958313,0.8675646448516846,0.8248805677700043,0.7854354050064087,0.7491554933071136,0.7136691713523865,0.6888814151573182,0.6566634698295594,0.6403039018535615,0.6150002447032928,0.5942101398468017,0.5753203211402893,0.561909794101715,0.5422972967720032,0.5298542235946655,0.5147137616634369,0.5068304391860962,0.4993130934906006,0.4902304817581177,0.4818347554206848,0.47525072355270387,0.46178133056640625,0.4588304135417938,0.4610380075836182,0.45067302518844604,0.4503084223651886,0.4532372116661072,0.44603888908863065,0.44488193397521975,0.4458211482620239,0.44801327836990357,0.4566880401992798,0.45949849420547484,0.4621046696090698,0.4694757989501953,0.4741740495300293,0.4785954219198227,0.4851085927772522,0.49461388439178466,0.5051286019706726,0.5200707026267052,0.5241196858978272,0.5349725282287597,0.5422882306289672,0.560721658039093,0.5734057778930665,0.5901684006690979,0.6074533458518981,0.6303589203834533,0.6511080470657349,76.448,77.272,77.8,78.788,79.264,79.864,80.612,80.884,81.612,81.808,82.4,82.808,83.04,83.312,83.672,84.092,84.392,84.496,84.684,85.012,85.104,85.148,85.356,85.484,85.524,85.676,85.404,85.408,85.656,85.868,85.668,85.648,85.356,85.336,85.364,84.884,84.84,84.52,84.488,84.096,83.912,83.632,83.572,83.188,82.912,82.544,82.268,81.408,81.232,80.78,79.96
0.48,0.48,1.0283224094772339,0.9671127581787109,0.9272711804962158,0.8704025248336792,0.8329880797576904,0.7946410444450378,0.7687230640220643,0.7372518661499023,0.6954136605262756,0.6670724937820435,0.6459113784599304,0.6180640329551697,0.5938735397529602,0.5868255940818786,0.5747120574951172,0.5516833556938171,0.5418403007793426,0.5289637931060791,0.5153619841575623,0.5018791812515259,0.4959425300216675,0.49072030254364013,0.48083097241401673,0.4745710106658936,0.47783088377952576,0.4697620846748352,0.46778410360336303,0.4651217439556122,0.46317394811630247,0.46229188515663144,0.459219109954834,0.4678088080215454,0.4656932882404327,0.46501211322784425,0.47153145446777345,0.4772726252365112,0.48017817080497743,0.49333730093955996,0.494167382144928,0.5053630464267731,0.5070790180015564,0.5210377339172363,0.5315667881202698,0.548193497171402,0.5700407003498077,0.5788424028396606,0.5810033186721801,0.6075221802139282,0.6210884239006043,0.6367706066513061,0.6641443169021607,75.584,76.676,77.108,77.96,78.404,79.288,79.384,80.184,80.996,81.592,81.832,82.488,83.024,83.012,83.36,83.524,83.732,84.176,84.284,84.76,84.648,84.94,84.968,84.892,85.096,85.196,85.252,85.272,85.392,85.368,85.184,85.024,85.208,85.344,84.96,84.784,84.604,84.444,84.268,84.048,83.868,83.396,83.108,82.872,82.24,82.0,81.908,81.212,80.952,80.488,79.964
0.52,0.52,1.0876202926254273,1.0366952163124084,0.981934983139038,0.9342236554336548,0.8883144969558716,0.855776361618042,0.8025248755264283,0.7784513245391845,0.747070524635315,0.7088987156486511,0.6827751165962219,0.6645677083015442,0.6387124587631225,0.6164555492782593,0.5960444977378845,0.5773222054100037,0.5589617641806602,0.5524523924446106,0.5414530474615097,0.5237449236297608,0.5234161590385437,0.503958577823639,0.5039144309711456,0.4933547582817078,0.4866572709369659,0.4862578851509094,0.47547647809028626,0.4802475390625,0.4797988032531738,0.4746404825210571,0.4696447280693054,0.47125330996513365,0.47733382259368895,0.48360219635009766,0.48604188119888303,0.4918140613746643,0.4946512854671478,0.5015391401863099,0.5042472189044952,0.5101703876018524,0.5246625954818726,0.5306365663146972,0.5474289194869996,0.5568517604064941,0.5687081057739258,0.5823031491661071,0.6042891077232361,0.617603876209259,0.6375759944534302,0.6666984218978882,0.6699150018882751,74.72,75.328,76.356,77.084,77.592,78.42,79.128,79.568,80.26,80.832,80.996,81.34,82.184,82.56,82.844,83.092,83.38,83.724,83.868,84.172,84.2,84.604,84.664,84.864,84.924,84.856,85.204,84.868,84.752,84.94,85.028,85.084,84.932,84.856,84.488,84.508,84.34,84.168,83.812,83.74,83.508,83.228,82.752,82.612,82.504,81.736,81.292,80.732,80.556,79.776,79.956
0.56,0.56,1.16931983959198,1.1199640229606629,1.0513803202056884,1.0002057325363158,0.9463474945259094,0.9064570507049561,0.8531357835769653,0.8127268965911866,0.7843130121231079,0.7469396654891968,0.7274152836418152,0.6930200158309937,0.6723798277664185,0.6530355796813965,0.6361555537605286,0.6142259366607666,0.5888653167915344,0.5818471927833557,0.5621963370895385,0.5543619946575165,0.5420725734710693,0.5285599509048462,0.5234815383243561,0.5153379409599305,0.5078508134460449,0.5003127133846283,0.5012080781078339,0.5014777938461303,0.4943073596763611,0.49599115082740786,0.49133354632377624,0.489998958864212,0.48982074270248416,0.4861323251247406,0.4926622818470001,0.5058776697921753,0.5109953202438354,0.5153330320930481,0.5208188866615295,0.5235187191677093,0.5396323028564454,0.5464697922515869,0.5624258220005035,0.5748628191280365,0.5801333351325989,0.604770633764267,0.620640217590332,0.6456146757507324,0.6494373125076294,0.6735819513130188,0.6945145046329498,73.724,74.324,75.248,76.06,76.896,77.3,78.192,78.876,79.528,80.012,80.488,81.036,81.388,82.02,82.112,82.26,83.104,83.132,83.548,83.492,83.604,84.012,84.268,84.364,84.328,84.436,84.528,84.616,84.74,84.696,84.704,84.532,84.504,84.648,84.456,84.076,84.008,83.636,83.74,83.564,83.028,82.904,82.38,82.144,82.124,81.488,81.044,80.124,80.152,79.672,79.28
0.6000000000000001,0.6000000000000001,1.2675857007598876,1.2068906635475158,1.1374081977653503,1.0735194095611573,1.0193525435256958,0.9605202457427978,0.9100093725967408,0.874757527256012,0.8396791704750061,0.7994401481437683,0.7687892788124084,0.7363635314941406,0.710060913143158,0.6805645299339295,0.6614468036842346,0.6414175852584839,0.6254347439956665,0.6053067467498779,0.5920437357711792,0.5721008625030518,0.5657026214027405,0.5515585888290405,0.5467895062065125,0.5379485074806213,0.5269725489807129,0.5220207571792602,0.5192175532722473,0.5129636704063415,0.5130938442325592,0.5032155634498596,0.5125605255317688,0.5041111127281189,0.5134697960567475,0.5119902331161499,0.5158307077980041,0.5160254097938538,0.521905648765564,0.5278601053619385,0.5354397086048126,0.5456520622825622,0.5496516322135925,0.5647039416980744,0.5795304290676117,0.5835729269218445,0.6011498149871826,0.6143718290138245,0.6451090728569031,0.6509058987617493,0.6816761895561219,0.6950604665565491,0.7178947954368591,72.624,73.48,74.132,74.94,75.988,76.616,77.528,78.236,78.688,79.424,79.62,80.3,80.788,81.136,81.56,81.72,82.048,82.688,82.616,83.108,83.208,83.656,83.588,83.832,84.128,84.152,84.108,84.28,84.204,84.516,84.08,84.332,83.948,84.132,83.964,83.808,83.552,83.576,83.444,82.944,82.652,82.228,82.064,81.872,81.6,80.972,80.544,80.128,79.508,79.1,78.684
0.6400000000000001,0.6400000000000001,1.3679157075500488,1.291297064590454,1.2164170319938659,1.1453843209075927,1.0909872227478028,1.0468582419967651,0.9826079179477691,0.9386999054718017,0.8848185456466675,0.8587615228462219,0.8205073654174805,0.7867679361915588,0.7516294856262207,0.7322532395172119,0.7022190100669861,0.672861709728241,0.6551163587760925,0.6391719864463806,0.6209168927001953,0.6040229121780396,0.5918018200492859,0.5735979895687103,0.5703328030967713,0.5630575713348389,0.5489940888118744,0.5447702450942993,0.5417884464645386,0.5340687431859971,0.5350852055740356,0.5322476002120972,0.5232263704109192,0.5268387817001343,0.5210397707653046,0.5310974872970581,0.5274043392562866,0.5374418433785438,0.54354696559906,0.5509854298210144,0.550274978275299,0.567148834104538,0.5697894013977051,0.5816652017307281,0.5924377425575257,0.6118283587551117,0.6198250670337677,0.6420085601806641,0.6528767573165893,0.677758088798523,0.6848147875213623,0.7062472361373902,0.7345808903503418,71.32,72.032,73.156,74.036,75.084,75.644,76.412,77.24,78.056,78.296,79.292,79.184,80.056,80.524,80.956,81.78,81.656,82.02,82.284,82.712,82.716,83.044,83.244,83.42,83.56,83.468,83.584,83.812,83.676,83.684,83.828,83.744,83.844,83.508,83.696,83.116,83.232,83.14,82.732,82.4,82.588,82.264,81.736,81.14,80.976,80.528,79.88,79.756,79.72,78.728,78.264
0.6799999999999999,0.6799999999999999,1.480495542602539,1.4015470528793335,1.311035119972229,1.2505348615264893,1.167862642211914,1.1085820108413695,1.0566429433059692,1.0168692440223694,0.9649259859085083,0.9166776566314697,0.8800909254646301,0.8368524767684936,0.8086811312866211,0.77499999376297,0.7491283969116211,0.7233262786865234,0.6955343886947631,0.6813368164443969,0.6653042471885681,0.6363581519889832,0.6197762828350067,0.6032820980167389,0.6031119434738159,0.5893215084648132,0.5821146036911011,0.5729416219902038,0.5628977194023133,0.558615625114441,0.5484552062320709,0.549463927116394,0.5452312962341309,0.545771028842926,0.548483772573471,0.5484268698883057,0.5465229829502106,0.551994473323822,0.563880273141861,0.5698945434761047,0.5764603789329529,0.5844208077430725,0.5938092036724091,0.6050810186004638,0.6128309650802612,0.6300408940315246,0.636201649608612,0.6482111884307862,0.6676341212463379,0.695619913597107,0.7037780346775055,0.7315386987304687,0.7564398540878295,69.72,70.996,72.212,72.936,73.904,74.524,75.488,76.072,76.896,77.784,78.256,78.748,79.248,79.756,80.072,80.516,81.136,81.404,81.584,82.128,82.284,82.58,82.704,82.524,83.024,83.016,83.136,83.168,83.424,83.452,83.428,83.42,83.268,83.088,83.164,82.808,82.556,82.452,82.236,82.176,81.9,81.436,81.152,80.916,80.672,80.432,79.82,79.08,79.212,78.46,77.824
0.72,0.72,1.5962743379974365,1.5017897740554809,1.4158781635665894,1.3300844052886962,1.2546133309173584,1.1994518252563477,1.1292500477981566,1.0769644263076783,1.0291806401824952,0.9789979973983765,0.9280623435211182,0.8906490838432312,0.8552085059738159,0.8263598526763916,0.796360535736084,0.7681010339736939,0.7344936502075196,0.7135123805952072,0.6918799660778046,0.6779198052978516,0.6481140952301025,0.6411762055873871,0.6288301437759399,0.6127290625762939,0.5994617198944092,0.6006994294929504,0.5897675169181824,0.5844429225349427,0.5735909364414216,0.5676297068786621,0.5706488597869873,0.5640996227931976,0.5662718045806885,0.5708992354583741,0.5727658669853211,0.5787988906764984,0.5800792239379883,0.5863190303421021,0.5969480574226379,0.6035954375267029,0.6149566152763367,0.6290714632320404,0.6337153499221801,0.6541017617988586,0.67050435962677,0.686447049331665,0.694899275355339,0.717571971693039,0.7272982678604126,0.7493408025550842,0.7731698854827881,68.812,69.96,71.092,72.124,73.068,73.532,74.252,75.196,75.968,76.924,77.388,77.908,78.36,79.02,79.524,79.932,80.304,80.7,81.272,81.152,81.84,81.82,82.224,82.372,82.504,82.54,82.524,82.872,82.64,82.804,82.844,82.964,82.844,82.808,82.46,82.444,82.236,82.112,81.936,81.76,81.256,80.984,80.876,80.208,79.94,79.412,79.388,78.692,78.316,77.94,77.44
0.76,0.76,1.7247131537628173,1.6186033471298218,1.5336157859802246,1.4476509200286864,1.3739105485153198,1.2989184907913207,1.2216111975479127,1.1642677941703796,1.1078222617340088,1.044070026550293,0.9986204076766968,0.9669982086181641,0.9127118240737915,0.8706613648986816,0.84188517162323,0.8102830549621582,0.7902947309112549,0.7585104690170288,0.7403872324371338,0.7079289686965943,0.6903528318405151,0.6836338054275513,0.6554986361885071,0.6532502780342102,0.6364440817070007,0.631628910369873,0.6084590816879273,0.6061771484804154,0.6056134400177002,0.5987170335197449,0.5895748501777649,0.5844697839069366,0.5967526196670532,0.5952520357322693,0.6043845083999634,0.601207632446289,0.601382379231453,0.6031468265914917,0.6099642404174804,0.6202840009784698,0.6356855542564392,0.6487698520088195,0.6586085449314117,0.6718233810424805,0.6907888874816894,0.703377956314087,0.7076148263168335,0.7391878179359436,0.757740688495636,0.7778142875671387,0.8061822799301147,67.32,68.64,69.428,70.696,71.524,72.34,73.304,74.104,74.716,75.824,76.444,76.932,77.524,78.124,78.832,79.148,79.456,79.944,80.452,80.652,81.028,81.24,81.684,81.736,82.064,82.064,82.644,82.18,82.304,82.284,82.536,82.656,82.236,82.128,81.972,81.784,81.908,81.704,81.532,81.308,80.828,80.608,80.344,79.96,79.216,79.04,78.792,78.608,77.944,77.532,76.776
0.8,0.8,1.890693638381958,1.757529434967041,1.6375551250457763,1.576553543510437,1.4742497113800048,1.4077820927429199,1.3312848318099975,1.2430813223648072,1.1859871514892577,1.1460501121520996,1.0669999708938598,1.0213791474151612,0.9805253527259826,0.9418850127410888,0.8957687937545776,0.8634424959945679,0.8297299071502685,0.8099048097991943,0.7850952824401856,0.7552334604454041,0.7474018312835693,0.7197611262130738,0.6953261695098877,0.6891806017398834,0.6631713418197632,0.6617005185508728,0.651601869430542,0.6349250043869018,0.6323490397453309,0.6274591498374938,0.6273955720329285,0.6156527340507507,0.6184337613105774,0.6200741739559174,0.6272553161621094,0.6189404574108124,0.6254916353607177,0.6359624290752411,0.6380448818016052,0.6550950758171081,0.6532180265712738,0.6786875861740113,0.6864670033836364,0.6924109311294556,0.7168754807281494,0.727877760257721,0.744510157661438,0.7640239050292968,0.7765454989242554,0.800438137550354,0.8387610695457458,66.22,67.152,68.46,69.5,70.252,71.168,71.908,73.216,73.812,74.548,75.268,76.252,76.592,77.38,77.996,78.26,78.736,79.152,79.424,80.14,80.216,80.4,80.904,80.936,81.492,81.284,81.424,81.64,81.756,81.792,81.704,82.028,81.76,81.564,81.416,81.588,81.192,80.908,80.92,80.272,80.328,79.948,79.708,79.304,78.976,78.296,78.18,77.536,77.468,76.86,76.2
0.8400000000000001,0.8400000000000001,2.0371717849731446,1.9165612463378907,1.8031896913909913,1.678065560684204,1.5918603285217285,1.5095115503692627,1.4372695919799805,1.3569268745994567,1.2704890904045105,1.222230503921509,1.1481367722892761,1.097757656917572,1.0555015462112427,1.010794039402008,0.9709559637069702,0.9374828461647033,0.8899363648223877,0.8568945739364624,0.830468968296051,0.8013733461666107,0.7713261745452881,0.7514697740936279,0.7487038498878479,0.7247034776306153,0.7025437684631347,0.6976960184669495,0.6789351368522644,0.6759230773448944,0.6621768448734283,0.6617497412109375,0.6484981342506408,0.6518787984085083,0.6431851823806762,0.6393312711238861,0.639009750213623,0.6508368327331543,0.654201830368042,0.6692170780181885,0.6648096706008911,0.6838806865692139,0.6854237495803833,0.691736252117157,0.7103223722839356,0.7213944992446899,0.7414140588760376,0.7520668826293946,0.769344264163971,0.7921146456909179,0.8093492888450623,0.8314760904312134,0.8581909832954406,64.376,65.552,67.096,68.376,68.968,70.22,70.912,71.812,72.856,73.524,74.476,75.284,75.592,76.464,76.796,77.472,78.16,78.5,79.044,79.264,79.808,79.828,79.912,80.496,80.864,80.872,80.756,80.932,81.064,81.016,81.104,81.328,81.136,81.204,81.492,80.856,80.8,80.212,80.236,79.668,79.6,79.456,79.136,78.912,78.48,78.26,77.596,76.856,76.716,76.092,75.688
0.8800000000000001,0.8800000000000001,2.2406863044929506,2.0864560818481444,1.966719631881714,1.8470618036651612,1.7297633932495118,1.641573638496399,1.5684079093933105,1.461090936279297,1.376558451385498,1.310202230834961,1.2559585988998414,1.1879354315185546,1.1329358771133422,1.083943639087677,1.033284797859192,0.9831431900978088,0.9510052460479737,0.9147078221702576,0.890120164604187,0.8541143257713318,0.8324199557304383,0.8092510266780854,0.7780468173789978,0.7592908306503295,0.7422230569076538,0.7263433621597291,0.7170175415802001,0.7021577692794799,0.6986482977104187,0.6844545247650147,0.6884890647697449,0.6786982907867432,0.6692331275558472,0.6761821545791626,0.682736629447937,0.6798704105758667,0.6857861836242676,0.6835618565940857,0.696196655845642,0.7034535226154327,0.7146522748947144,0.7212001889228821,0.7321165472602844,0.7559131466579437,0.7674444422531128,0.783197728843689,0.8028373398971558,0.8163350435447693,0.8370406001091003,0.8647135216903686,0.8866058214187622,62.9,63.928,65.468,66.532,67.728,68.468,69.656,70.772,71.38,72.14,73.176,73.732,74.66,75.308,75.808,76.576,77.308,77.748,77.988,78.684,78.744,79.124,79.824,79.816,80.072,80.356,80.452,80.332,80.468,80.652,80.552,80.812,80.732,80.256,80.28,80.328,80.348,79.94,79.752,79.512,79.16,78.984,78.588,78.104,77.948,77.504,76.828,76.588,76.244,75.536,75.124
0.9199999999999999,0.9199999999999999,2.415247515411377,2.2607984256744387,2.129580004119873,1.9923326950836182,1.880194675178528,1.754127419281006,1.6794157061004638,1.58152865524292,1.5048393267059326,1.4316604987716675,1.351296584148407,1.2788305345153808,1.2188589100837708,1.1606396377563477,1.1052753538131714,1.0593266995620727,1.0227753846931458,0.9683740496826172,0.9398571802520752,0.9071335660171509,0.8752187977218628,0.8522358577728272,0.8333799944686889,0.811782341709137,0.7961349663543701,0.7703449326133728,0.7653012672424316,0.739986688117981,0.736494550743103,0.7244546583938599,0.722739838027954,0.7136026671600342,0.7106973574161529,0.7082709093093872,0.7121277457809448,0.7112862671661377,0.729161098766327,0.7134878034973144,0.7204227319145202,0.7409982747364044,0.7395444864654541,0.7480783015441894,0.7649876445007324,0.7788778663349152,0.7951542513847351,0.8086601169013977,0.8352194398117065,0.8601975131797791,0.8791711819076538,0.9016986165237427,0.9394582845687867,61.592,62.608,64.1,65.084,65.904,67.612,68.3,69.216,70.044,70.796,72.164,72.732,73.608,74.256,74.908,75.68,75.908,76.888,77.348,77.736,78.028,78.236,78.816,79.004,79.14,79.4,79.688,79.716,79.808,79.98,79.912,79.86,80.14,79.888,79.608,79.88,79.38,79.708,79.288,78.768,78.824,78.56,78.052,77.756,77.508,77.012,76.416,75.608,75.528,74.952,73.848
0.96,0.96,2.6106809130859374,2.4415957971572877,2.3217557279968264,2.160113249359131,2.0398705908203123,1.9357048209762573,1.8099190980148316,1.726289684753418,1.6184775643157958,1.5239594877624512,1.457648431854248,1.3738128882598877,1.3264506050872802,1.2498659422683716,1.2029665560913085,1.1312063572311402,1.0893005448150634,1.0480230638885497,1.0000255792808532,0.9695538862609864,0.9347166977500916,0.9011911805725098,0.8800208129501342,0.8568328841781616,0.8402948768806457,0.8234367379760742,0.7988499263381958,0.7851570828056336,0.771445176076889,0.7641015662574768,0.759752665977478,0.7473258504104614,0.7502871500587464,0.7396824661827087,0.7364543857192993,0.7487394411468505,0.7391012238693238,0.7500768720626831,0.7660106712150574,0.7689932320785522,0.7848020762443543,0.7895430298614502,0.7950639923477173,0.8253783294486999,0.8373033890533448,0.8440180414009094,0.8636277457046508,0.8937017518043519,0.9058040337371827,0.9425743699264526,0.968763466758728,59.448,61.232,62.132,63.68,64.688,65.744,67.112,67.988,68.976,69.764,70.636,71.748,72.176,73.368,73.968,74.748,75.312,75.868,76.376,77.004,77.508,77.68,78.052,78.268,78.148,78.676,78.944,79.044,79.104,79.176,79.104,79.38,79.208,79.308,79.112,79.16,78.908,78.628,78.56,78.336,77.864,77.64,77.688,76.756,76.456,75.948,75.752,75.2,74.556,74.18,73.572
1.0,1.0,2.8361048709869383,2.692658724594116,2.520730544128418,2.3597965366363525,2.2133106230926516,2.0837352320098876,1.9649979415130616,1.85294982711792,1.7318010770988463,1.6527994612884522,1.5779396480560304,1.4917876977920532,1.4184360208892823,1.335227550086975,1.2857069129562377,1.224682208251953,1.173060094680786,1.124729045753479,1.0885270189666747,1.044698998260498,0.9901844628524781,0.9763021662902832,0.9368056188774109,0.918969029006958,0.8896895694351197,0.867394790725708,0.8525271313762665,0.822821196565628,0.8285796550178528,0.8083696433639527,0.8028438841819763,0.7883067589569092,0.7792060412216186,0.7820561587524414,0.7835854155540466,0.7767489458465576,0.7855682347869873,0.7897505095672608,0.7884507621383667,0.7993211651992798,0.8180094387817383,0.8294657153701782,0.8351839887809753,0.8428725712203979,0.8676776996040344,0.8865758113861084,0.9121982446193695,0.9297006969642639,0.9559076870727539,0.9698719317626953,1.0151866703414918,57.516,59.176,60.592,61.804,62.792,64.488,65.276,66.304,67.7,68.348,69.508,70.512,71.272,72.34,72.9,73.424,74.212,74.64,75.264,75.896,76.38,76.64,77.112,77.512,77.768,78.016,77.904,78.64,78.532,78.54,78.66,78.52,78.72,78.728,78.624,78.436,78.312,78.208,77.852,77.54,76.996,77.068,76.728,76.6,75.836,75.304,75.108,74.552,73.968,73.576,72.644


==> figures/vis_landscape/s3/results-17.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,3.0680474141693117,2.856703100204468,2.7073453533935545,2.553302222442627,2.423290644378662,2.2874746226501466,2.160367380218506,2.0418159941864014,1.9523052993774415,1.8343324864196777,1.757793104019165,1.6475922959136964,1.5917534300994873,1.5102908704376221,1.454951078338623,1.3932962269973754,1.335930686416626,1.305753044013977,1.261629882068634,1.2155854853057861,1.1894935343170165,1.161451396484375,1.1083183502578735,1.0904477378463746,1.0669303352737427,1.0491831267547607,1.0237945098495485,1.0171791705703734,1.00157822101593,0.9899855426597596,0.9828275862121582,0.9709685018920898,0.9634572055435181,0.9562185321807861,0.9444532278442382,0.9521642091178895,0.9495285732269287,0.9439907326889038,0.9451080790901184,0.937102138595581,0.9505360760879517,0.9497568452072144,0.9462157766914367,0.9639542440605163,0.9597251150894165,0.965374439201355,0.9716702890872956,0.9753586330032349,0.9841504034042359,0.9885634259414673,1.008523366355896,52.408,53.504,54.764,56.1,56.888,58.18,59.108,60.048,60.984,62.008,62.844,63.88,64.496,65.364,65.92,66.74,67.396,68.036,68.2,68.916,69.208,69.404,70.396,70.452,70.736,70.8,71.272,71.152,71.8,71.96,72.164,71.864,72.156,72.164,72.388,71.828,71.84,72.036,71.992,71.804,71.628,71.604,71.452,71.232,71.176,70.936,70.672,70.66,70.308,70.088,69.696
-0.96,-0.96,2.871188901977539,2.695282656173706,2.5466241985321045,2.4050281036376955,2.2542044488525392,2.13164776473999,2.016126630592346,1.9038747682952881,1.7983666466903687,1.709951461868286,1.6182573805999756,1.542180726852417,1.4828196169662475,1.4001502973175048,1.3431515788269044,1.2977176019287109,1.2437353316116333,1.194286707687378,1.1611803922271728,1.111536580734253,1.085774507446289,1.0540287501907348,1.0317951105880738,0.9960256903648377,0.9866316567611695,0.9712303703689575,0.9475606338119507,0.9333736661529541,0.9183459468841553,0.9243822160339356,0.909740824432373,0.8900738550186157,0.8817857085514068,0.8857998385429382,0.8724204503250123,0.8711979311752319,0.8699787425994873,0.8729167366218566,0.8781568721389771,0.8850948170471191,0.8701948599243164,0.8788003818130493,0.8842507097434997,0.8863931428146362,0.8905113220214844,0.9039500109481812,0.9000562634658813,0.9038581121826171,0.912186755695343,0.9193539643859864,0.9369558674621582,53.888,55.096,56.448,57.516,58.68,59.552,60.652,61.692,62.876,63.42,64.916,65.336,66.024,67.352,67.748,68.368,68.78,69.636,70.112,70.888,70.912,71.36,71.888,72.404,72.2,72.352,72.696,72.944,73.332,73.172,73.28,73.816,73.544,73.664,73.94,73.716,73.652,73.444,73.284,72.996,73.536,73.004,73.084,72.808,72.648,72.376,72.408,72.128,71.968,71.652,71.312
-0.92,-0.92,2.7366348119354247,2.5416059755706786,2.4064296509552,2.280183121871948,2.1151593115997316,1.9998443143844604,1.8825159806060792,1.780521855583191,1.6815188207626344,1.5880136820220947,1.501355475616455,1.418305334854126,1.363896538925171,1.3154547890472412,1.2516340393829346,1.201844256477356,1.1448555152130127,1.1000188744926453,1.0756001149749757,1.0430545230293273,1.0058109184265136,0.9739464515686035,0.9494029131507874,0.921486671257019,0.910426925907135,0.8893232640838623,0.8828302238464355,0.8630373148727417,0.8527825899219513,0.8494282483291626,0.8360694408226014,0.8338975203704834,0.824298943786621,0.8141869094467163,0.8186751692962646,0.8084233937644959,0.8065231424713135,0.8059782380867004,0.8149080076599121,0.8095419553947448,0.8104530624961853,0.8213046650123597,0.813991581287384,0.8182245921325684,0.8269731420326233,0.8297039298820496,0.840279991569519,0.8389139860153199,0.8485656297302246,0.8586680919837951,0.8694064276695251,55.22,56.604,57.716,58.64,60.324,61.548,62.008,63.272,64.432,65.148,66.328,66.956,67.832,68.596,69.076,69.956,70.636,71.48,71.576,71.752,72.38,72.796,73.404,73.856,73.74,74.38,74.244,74.384,74.784,74.548,74.952,74.732,75.036,74.932,75.0,75.18,75.356,74.96,74.944,74.84,74.836,74.408,74.512,74.232,74.24,73.872,73.712,73.772,73.444,73.364,73.16
-0.88,-0.88,2.5758133658218383,2.3855935245513917,2.2674288966369627,2.118005243682861,1.985024356842041,1.8728567707061767,1.7691167300415038,1.6595812673950194,1.5632644729232787,1.4739565421676635,1.3972748323822022,1.339736415901184,1.2679763698577882,1.225910556678772,1.161305078239441,1.1226920921325683,1.0611205500411987,1.021580235347748,0.996068034362793,0.9566127988433838,0.9206483951759339,0.9093787534713745,0.882916498413086,0.8629259468841552,0.8428259847164155,0.8234820947265625,0.8147499782562256,0.8064398140716553,0.7929145419692993,0.7843755788612365,0.7753527273750305,0.7741046933364868,0.758510679321289,0.7623329415130615,0.7538083342552185,0.7536090585708618,0.7519826502990723,0.7532456869697571,0.7499407956123352,0.7564649856758118,0.7639373968505859,0.7564454489707947,0.7663466747474671,0.7719107772064209,0.7690465270996094,0.776411847114563,0.7835405624580384,0.7879356887817383,0.7971204744911193,0.8121544305038452,0.8145159826278686,56.812,58.312,59.24,60.512,61.672,62.636,63.484,64.652,65.904,67.132,67.94,68.8,69.34,70.144,70.708,71.188,72.32,72.848,72.844,73.54,74.276,74.612,74.784,75.124,75.12,75.692,75.716,75.92,75.924,76.008,76.32,76.38,76.492,76.268,76.608,76.252,76.296,76.384,76.236,76.016,75.468,76.204,75.532,75.632,75.4,75.16,75.3,74.828,74.568,74.424,74.064
-0.84,-0.84,2.4490872048187255,2.2669251151275636,2.1057589998626707,1.9908608639144898,1.8907549571990967,1.758323353614807,1.6688346691894531,1.562553716506958,1.465282847366333,1.4029844530487061,1.3177441499710083,1.244000309715271,1.187094358444214,1.1268320155143738,1.0912112517166137,1.0328992826652528,0.9915818670845031,0.9594885003471374,0.9230039785385132,0.8950688379669189,0.8641203834915161,0.8498559399032592,0.8223721643066406,0.8035790637969971,0.7844316678810119,0.7723123646926879,0.7575501136779785,0.7465120871543884,0.7343300135993958,0.731924275188446,0.7244752827262878,0.7196484502410889,0.7135073315620423,0.7115750610160828,0.7079716223144531,0.703433747549057,0.7037568707847596,0.7068028491401672,0.7082216906738281,0.7047842128372193,0.7087934331893921,0.7150730621147156,0.7211128970527649,0.7299657987213135,0.727151664352417,0.7349995408248902,0.7322199537658691,0.744600347480774,0.7501714030075073,0.7625180448150635,0.7667519369888306,58.188,59.668,60.648,61.796,62.776,64.0,65.008,66.328,67.32,68.176,69.06,70.06,70.664,71.54,71.992,72.972,73.516,73.78,74.52,75.092,75.596,75.644,76.236,76.404,76.836,76.86,77.212,76.996,77.596,77.292,77.56,77.628,77.72,77.772,77.64,77.844,77.448,77.632,77.62,77.488,77.144,77.14,76.816,76.908,76.636,76.224,76.628,76.076,75.876,75.368,75.328
-0.8,-0.8,2.2975416190338134,2.1481346672821044,2.018276063308716,1.8827017166137696,1.7807146954345703,1.6532191876983642,1.5673066938018798,1.4664941645812988,1.377322650642395,1.3085398955917358,1.236750376548767,1.176098864250183,1.1197395235443115,1.065466203956604,1.0142349620056152,0.9700874963760376,0.9376701398658752,0.887570668258667,0.8680574480438232,0.8316793723869323,0.8105380281066894,0.7841517047691345,0.7673454438209534,0.7514698647499084,0.7276455423355103,0.7189477097702026,0.705580506362915,0.7015138036537171,0.6906362370109558,0.6889033797645568,0.6769897606849671,0.6706498625946045,0.6748229935264587,0.6623124403953552,0.6640967799377442,0.6612796057319641,0.661662761592865,0.6668483724212646,0.6660649152946472,0.6687952662277221,0.6654710139083863,0.6701215389633178,0.6735785468101502,0.6824169626617431,0.6816764003276825,0.6918397898483276,0.6987679513645172,0.698671153793335,0.7135056942176818,0.7106740584754944,0.7297294288635254,59.628,60.904,61.916,63.432,63.92,65.332,66.564,67.564,68.476,69.564,70.276,71.228,71.944,72.46,73.5,74.324,74.584,75.32,75.732,76.3,76.948,77.152,77.492,77.348,77.808,77.888,78.164,78.312,78.78,78.3,78.64,78.648,78.644,78.82,78.912,78.72,78.364,78.572,78.496,78.708,78.132,78.172,78.148,77.76,77.652,77.64,77.236,77.076,76.86,76.82,76.356
-0.76,-0.76,2.188619915122986,2.0629403942108153,1.8934261243438721,1.787217275314331,1.6773062139701844,1.5699919649887084,1.466727991104126,1.3744283604431153,1.3066767041397094,1.2275297799301148,1.16293162525177,1.0998566872787476,1.0400009988975525,1.0024277112579345,0.9539614993286133,0.9095601950073242,0.8686286947441101,0.8410888535881043,0.7982813114929199,0.7883804293632507,0.7545387409973144,0.7401800474452972,0.723859354171753,0.7060073386383057,0.6977230285739898,0.6748650197601318,0.6688877058792114,0.6528746436882019,0.6477527204895019,0.6396289696502686,0.6350146443939209,0.6314033815956116,0.6313321640586853,0.6257260235977173,0.6247275225257873,0.6209055945205688,0.6219482194900513,0.6240849076080323,0.6248333890914917,0.6293594927024841,0.6317233617782593,0.6326357295131684,0.635782293434143,0.6373796940612793,0.6483681073951721,0.6579226262664795,0.6592027972221375,0.6680026071929932,0.6715315123939514,0.6807996154880523,0.6958136620712281,60.528,61.668,63.184,64.376,65.504,66.872,67.668,69.064,70.244,70.944,71.32,72.54,73.176,73.908,74.732,75.452,76.008,76.148,76.964,76.944,78.084,78.084,78.06,78.488,78.864,79.216,79.308,79.576,79.64,79.76,80.048,79.796,79.828,80.16,79.592,79.704,79.636,79.652,79.808,79.332,79.3,79.044,79.048,78.844,78.568,78.48,78.22,78.2,77.816,77.964,77.304
-0.72,-0.72,2.097998267364502,1.9475768832397462,1.8180761776733398,1.6959827070999145,1.5899660368347168,1.5107334845733642,1.3921582472991942,1.3047537967300415,1.2493463663101196,1.1610826675796508,1.1013656823730469,1.0353964936828612,0.990278592376709,0.9354978675460816,0.8874489088630676,0.8650938563156128,0.8151345874786377,0.7847487315750122,0.7576925041389465,0.739677089767456,0.7081212828826904,0.6938580717849732,0.6812571656799317,0.6569192630958557,0.6447145177650452,0.6406171625518798,0.6262116075515747,0.6209738999557495,0.6175561246395112,0.6026878094482422,0.5941139297485352,0.598419158821106,0.5895207691574097,0.5895677990627289,0.5883607169532776,0.5869267286491394,0.5862597695827484,0.5905505728340149,0.5880270163536072,0.5912394006919861,0.6011129368114472,0.6054544646835327,0.6071454833602905,0.6129558797740936,0.6221313149642944,0.6248015078163147,0.6297930122375488,0.636630428905487,0.6496534679031372,0.6557376756668091,0.6637305712890625,61.896,62.952,64.42,65.472,66.768,67.596,68.872,69.876,71.02,71.972,72.876,73.716,74.16,75.208,75.944,76.328,77.036,77.532,77.836,78.36,78.916,79.292,79.568,79.692,80.012,79.776,79.996,80.272,80.448,80.808,80.876,80.644,80.664,80.892,80.824,80.64,80.868,80.552,80.552,80.432,80.24,80.036,80.16,79.92,79.392,79.46,79.0,78.924,78.556,78.452,78.236
-0.6799999999999999,-0.6799999999999999,1.9992098366546631,1.868609281578064,1.7434787132263183,1.630134186668396,1.5143788385009767,1.415088688583374,1.330883867149353,1.2480882325744629,1.161669218673706,1.1035094551849365,1.044783586730957,0.9802208597946167,0.9355664344787598,0.8964656413841248,0.8339528136444092,0.8047092284584045,0.7805216395378113,0.7489670906639099,0.7198469885444642,0.6950688418197631,0.6693596140670777,0.6569634558296203,0.6428564325714111,0.6314463877296448,0.6189506577301025,0.5989703624343872,0.5898987001609802,0.5797475733947753,0.5822256589126587,0.5654523004865646,0.5665171334457397,0.5673028925704956,0.5605229790496826,0.5580396844673157,0.561234192609787,0.5629153568458557,0.5648636791324615,0.5605189755249024,0.5629314172554016,0.5620294292259216,0.5654260369873046,0.5738628154754639,0.5835840547943115,0.5792723987007141,0.5940268907356262,0.5910224699401856,0.6044007915687561,0.6064900395965576,0.6154847193908691,0.6263844526290894,0.6354358129501343,62.656,64.208,65.352,66.344,67.6,69.016,70.076,70.96,72.028,72.72,73.928,74.572,75.556,75.868,76.788,77.384,77.84,78.288,78.812,79.188,79.632,80.192,80.512,80.448,80.696,80.956,81.328,81.444,81.212,81.576,81.588,81.784,81.68,81.544,81.704,81.48,81.368,81.772,81.372,81.108,81.176,80.9,80.708,80.784,80.204,80.644,79.916,79.908,79.56,79.484,78.964
-0.64,-0.64,1.9189160108947754,1.787927965373993,1.654930347290039,1.5401907569885254,1.4409407049560548,1.3446620922470092,1.2482718450546264,1.1814489877700807,1.1117279352760314,1.0569581619262696,0.9862091269111634,0.9381399871063233,0.8856948359680176,0.8325820934677124,0.8103229720306396,0.7701550697708129,0.7338497814559937,0.7060046397399903,0.6788985338783264,0.662444489402771,0.6444653114032746,0.6216128200531006,0.6058728635215759,0.5985057434272766,0.5803729674911499,0.5730062047767639,0.5625444368743896,0.5566281011772156,0.5498579246902466,0.5421021688270569,0.5431605372047424,0.5367903178024293,0.5341338747787475,0.5293879981803894,0.536117136001587,0.5354179801940918,0.5326233749198913,0.5375835150718689,0.537565111541748,0.5374772966575623,0.5466270253276825,0.5524189506816864,0.557053952627182,0.5613638010597229,0.5651793510055542,0.5737212192726135,0.5823122321128845,0.5814993151283264,0.5935564249229431,0.6014341493511199,0.6146266098976135,64.024,65.088,66.448,67.604,68.872,69.784,71.324,71.98,73.0,73.568,74.896,75.524,76.532,76.784,77.676,78.152,79.012,79.516,79.8,80.152,80.36,80.916,81.272,81.396,81.704,81.688,81.924,82.112,81.896,82.368,82.144,82.332,82.216,82.492,82.092,82.08,82.32,82.044,82.3,82.132,81.72,81.636,81.268,81.256,81.32,80.936,80.62,80.544,80.18,80.1,79.624
-0.6,-0.6,1.841289923171997,1.7123841599273681,1.5760963381958009,1.4912001458740234,1.3800976057815553,1.293715353794098,1.216936117362976,1.135423126335144,1.0683877652740479,1.0030421917152406,0.9459946887207031,0.8945152463531494,0.8438939876174927,0.8035079365062714,0.7601835228633881,0.7278380815505981,0.7046977552223206,0.6771714595413209,0.6423282803153991,0.6271767916679383,0.6056163967704773,0.59197917470932,0.5784471990966797,0.563155418624878,0.5514237558937073,0.5427951229286194,0.5295535390090942,0.5317071298789978,0.5258865221691131,0.5110764790344239,0.5144324970436096,0.5091994018554687,0.5141960495471954,0.5116431723976135,0.5086360080528259,0.5085665972900391,0.5087536285591125,0.5080957105636597,0.524378213634491,0.5247750361347199,0.5264378114128113,0.5286704201889038,0.5382400500297546,0.5392735536384583,0.5404792526435852,0.5545511197376252,0.5612880909729004,0.5669386088943481,0.5739215984916687,0.5846827668190002,0.5926076509857178,64.736,65.768,67.504,68.24,69.952,70.608,71.764,72.752,73.576,74.844,75.28,76.316,77.224,77.876,78.588,79.008,79.632,80.168,80.824,81.036,81.348,81.46,81.956,82.216,82.328,82.62,82.892,82.872,83.104,83.036,82.92,83.304,83.096,82.96,82.992,83.056,82.86,82.916,82.32,82.54,82.328,82.244,81.992,81.996,81.864,81.504,81.188,81.084,80.612,80.476,80.332
-0.56,-0.56,1.7586730557250976,1.6531896282958984,1.5098838214492798,1.4199076638031005,1.3333287451171876,1.2248545616912843,1.1576962336730956,1.0831332510757445,1.0192965853118896,0.9418353103256225,0.9028820763778687,0.847311526594162,0.8115914381408691,0.7684226629257203,0.7270275961017608,0.6922340147018433,0.6650519208908081,0.6464370026397706,0.6141330290222168,0.592318558254242,0.5756334676361085,0.5676969563674926,0.5523344675636291,0.5354919056320191,0.5280592809963226,0.5234254626464844,0.5148665702629089,0.5033762562942505,0.5049360853767395,0.502711596775055,0.49319694494247435,0.4942110395431519,0.49221838832855225,0.48989927585601806,0.488734861869812,0.49327017537117,0.49856802978515624,0.5003839039611816,0.5081675084114075,0.5034344594478607,0.5091996977615356,0.5169804083442688,0.515941208076477,0.5219211440658569,0.5275008485221863,0.5371986776351929,0.5485158953857422,0.5529426050376892,0.5593006684303283,0.5752880521392822,0.5804589609050751,65.548,66.756,68.196,69.404,70.464,71.48,72.812,73.704,74.388,75.724,76.524,77.34,77.804,78.6,79.284,79.668,80.196,80.736,81.24,81.784,82.012,81.984,82.264,82.8,82.852,83.268,83.056,83.52,83.452,83.192,83.644,83.564,83.724,83.636,83.804,83.316,83.352,83.32,82.828,83.2,82.768,82.664,82.456,82.544,82.404,82.04,81.528,81.496,81.416,80.744,80.704
-0.52,-0.52,1.7142135786437989,1.5993351866912842,1.4771826637077332,1.380941494216919,1.2787018068695069,1.1980429592132569,1.113075331363678,1.0445825279808045,0.9773503826332093,0.9167688317298889,0.865008905544281,0.8150840063476562,0.7738274556159973,0.7295426087760926,0.7028034232139587,0.667850506439209,0.6360208011627198,0.6088853085708619,0.5913306364822388,0.569701780872345,0.550636250295639,0.5429302132034302,0.5259705671787261,0.5172079584503174,0.5058685342025757,0.5003965251541138,0.49337326120376584,0.48678758405685424,0.48203783413887025,0.4760769259548187,0.4780285841464996,0.4724260592937469,0.47475749485015867,0.4736613283443451,0.47163093162536623,0.4788916743373871,0.48103253995895384,0.48487466581344607,0.481424469871521,0.4905035372066498,0.4938363370513916,0.4986896233558655,0.5025667571258545,0.5128730561065674,0.509766405544281,0.5256962985992432,0.5336352147483826,0.5366189872455597,0.5495955038642883,0.5543242790031433,0.5690518138313293,66.276,67.42,68.816,69.956,71.116,72.404,73.124,74.3,75.5,76.232,77.064,77.868,78.468,79.412,80.068,80.308,81.04,81.636,81.768,82.244,82.608,82.628,83.308,83.216,83.584,83.764,83.76,83.784,84.068,84.06,83.852,84.22,84.052,84.008,84.28,83.784,83.852,83.608,83.696,83.508,83.404,83.18,82.952,82.872,82.744,82.092,82.052,82.244,81.532,81.276,80.816
-0.48,-0.48,1.6491826374435425,1.5312254680633546,1.4388452397537232,1.3130612150478362,1.2219290270614624,1.1429120758247375,1.0726093885040284,0.9972308100509644,0.9444302540016174,0.8802493779945374,0.8367214506340027,0.7871517245101929,0.7388283019256592,0.7003118728637695,0.6791874781417847,0.6434504004669189,0.6163798706054687,0.5911260418319703,0.5675593806266784,0.5500719316768646,0.527609402141571,0.5181142143726349,0.5069963496589661,0.4993786263847351,0.4870483176422119,0.4803654058456421,0.47525013427734375,0.47085782615184785,0.46379632734298704,0.46430109548568727,0.4607760202693939,0.45833648723602294,0.4601536107826233,0.46215448740005494,0.4576688464450836,0.46359697149276735,0.4725032381248474,0.4667427405834198,0.47156227299690245,0.4711900932121277,0.48352901838302614,0.48014749170303345,0.4933850996398926,0.4928160891532898,0.5007425699424743,0.5028487170791626,0.521954226322174,0.5329530390167236,0.5408438813781739,0.5470300644302368,0.5595940255737305,67.076,68.012,69.524,70.988,71.992,73.176,74.136,75.112,75.808,77.016,77.484,78.364,79.052,80.356,80.456,80.848,81.22,82.088,82.504,82.716,83.204,83.548,83.76,84.036,83.96,84.272,84.32,84.3,84.608,84.52,84.256,84.512,84.652,84.464,84.568,84.472,84.24,84.364,83.96,84.028,83.712,83.668,83.34,83.448,83.096,82.936,82.456,81.96,82.0,81.496,81.404
-0.43999999999999995,-0.43999999999999995,1.5925835530853272,1.4794456000328065,1.3685479837417602,1.2723906704711914,1.1969126524353026,1.1204768563079834,1.0349970106315614,0.962860198764801,0.9030069801235199,0.8554799114227295,0.80112670545578,0.7521888366127014,0.7183868117141724,0.6851437293243409,0.6475700741386413,0.6191796640777588,0.58944428358078,0.5678260794258118,0.5463419083213806,0.5340904492521286,0.5100235629940033,0.5056412757015228,0.48923882717132566,0.48413549644470216,0.47630911685943605,0.4655369485759735,0.458701905670166,0.4539478930234909,0.4521940662765503,0.44728654520988465,0.44652864711761475,0.44344626920700075,0.44199070402145385,0.4456316830635071,0.44929562240600585,0.4482107081127167,0.44947997174263,0.455354305934906,0.4588790543937683,0.46655248596191407,0.4691984719276428,0.47934322895050047,0.48012362337112424,0.4870367545509338,0.4963879418563843,0.5026426151943206,0.506961905784607,0.5189953013420106,0.5327228327560425,0.5407228084564208,0.5547974080181122,67.868,69.12,70.3,71.464,72.312,73.528,74.516,75.66,76.764,77.128,78.46,79.048,79.52,80.356,80.752,81.464,82.228,82.244,82.888,83.112,83.72,83.7,83.836,84.3,84.276,84.456,84.624,84.872,84.776,84.84,84.844,85.072,85.068,84.824,84.868,85.02,84.872,84.484,84.368,84.068,84.244,83.812,83.856,83.552,83.06,82.984,82.924,82.452,82.072,81.748,81.28
-0.4,-0.4,1.5492820112609864,1.4426688821411133,1.3315347868728638,1.2511010195159913,1.1553301751708984,1.0815359135055542,1.0042012908935547,0.936606319694519,0.8831254939460754,0.8214742658233642,0.7755609653091431,0.7320952728271485,0.6946020578193665,0.6538654933357239,0.6250686965560913,0.5942357415103913,0.5727703371810913,0.5492234989738465,0.5348721903419494,0.5157817232131958,0.49603886989593504,0.4857197763633728,0.46791083717346194,0.4678783581352234,0.4483529783630371,0.4428912578201294,0.4449295788002014,0.4361865100288391,0.43724737643241884,0.4363304132461548,0.43796005023002627,0.4334254057121277,0.4336371277046204,0.436965278301239,0.4342128437614441,0.44276154286384584,0.4379451453399658,0.4484476545524597,0.4526494981956482,0.45436873147010803,0.46111346471786496,0.4640426424217224,0.4735664093780518,0.47775175352096555,0.4832670801925659,0.4967855944824219,0.5027542456436157,0.5143691843223572,0.5246773184013367,0.5357228070831299,0.545819536781311,68.212,69.536,70.788,71.8,73.032,73.908,75.176,76.152,76.944,77.98,78.604,79.42,80.292,80.972,81.588,81.9,82.508,82.972,83.496,83.64,84.164,84.14,84.816,84.72,85.268,85.22,85.14,85.508,85.388,85.228,85.372,85.196,85.568,85.24,85.216,85.076,85.088,84.912,84.7,84.536,84.42,84.136,83.828,83.64,83.644,83.04,82.812,82.648,82.312,81.728,81.78
-0.36,-0.36,1.5142848252487182,1.3950580048370362,1.2892116916656493,1.1973913640975953,1.1170277466201781,1.0410633549499513,0.9833487517738342,0.8993235445404053,0.8472820628738403,0.7981980887031556,0.7539951750564575,0.7105417881393432,0.6723677982854843,0.6390259128379822,0.6023745079708099,0.5780836149024964,0.5546267515182495,0.5335749509716033,0.5160629899024963,0.4947469522476196,0.4811300587272644,0.4710578786659241,0.46134721652984617,0.45073134907722473,0.4411566690540314,0.4366476486301422,0.4315594550704956,0.43136442854881285,0.4237203885650635,0.42453263770103455,0.4261105994796753,0.42268305332183836,0.4276305166816711,0.4318160247373581,0.43131398195266724,0.429632529964447,0.4309942865371704,0.438720393819809,0.44342767036437986,0.448388449048996,0.45189034282684326,0.4624030879211426,0.4653039787483215,0.4769577108764648,0.4860473337936401,0.4917247261953354,0.5031498025512695,0.5124987680530548,0.5229863145923614,0.5339638871002197,0.5536664360618592,68.892,70.304,71.5,72.492,73.844,74.624,75.62,76.572,77.764,78.368,79.084,79.676,80.648,81.184,81.84,82.484,82.992,83.544,83.82,84.052,84.62,84.708,85.008,85.228,85.324,85.372,85.588,85.524,85.9,85.752,85.668,85.968,85.664,85.392,85.24,85.464,85.284,84.976,84.964,84.748,84.72,84.4,84.052,83.804,83.492,83.516,83.096,82.9,82.328,82.012,81.24
-0.31999999999999995,-0.31999999999999995,1.471273574962616,1.3654350848388672,1.2627981468963623,1.1699351096153259,1.090852704963684,1.0135309534454346,0.9577207255363465,0.8818265300750733,0.8362817933654785,0.7687617154312134,0.7257868298244476,0.6882452759170532,0.6431168251991272,0.6174875828552246,0.5895697026824951,0.5584400682258606,0.5369800806617737,0.5121805892181397,0.5007384287261963,0.4844853837299347,0.4731355848789215,0.45716706895828246,0.44897671330451966,0.44037906252861025,0.435333359413147,0.43145535860061646,0.43014769788742063,0.419905639705658,0.4164321168231964,0.4125553231906891,0.409683158454895,0.41290245495319366,0.4095655006599426,0.4139306217098236,0.41608290734291076,0.4228022414398193,0.4251041679763794,0.43114019323349,0.4373531947135925,0.44145774265289306,0.45075375827789305,0.45871700078964234,0.46058970218658446,0.4744002789115906,0.47600837270736696,0.49092909957885744,0.4984537341117859,0.5074782580184937,0.5175090602493286,0.5338745745849609,0.5417891154670715,69.296,70.436,71.784,73.116,73.972,75.228,75.792,77.228,77.844,79.004,79.616,80.476,81.432,81.636,82.352,82.924,83.1,83.944,84.112,84.58,84.608,85.208,85.24,85.588,85.652,85.652,85.648,85.868,86.076,86.02,86.056,85.964,86.028,86.064,85.692,85.756,85.772,85.412,85.128,84.876,84.628,84.568,84.276,83.888,83.852,83.308,82.984,82.748,82.668,81.928,81.576
-0.28,-0.28,1.434639624557495,1.3189128533363341,1.2299015156936646,1.1639169645500183,1.0610148830795287,0.9929689102077485,0.9192910950660705,0.85348182762146,0.8053191589546204,0.7541325415611267,0.7087377084732056,0.6728053995323181,0.6394379203987122,0.604709811410904,0.5753060332298279,0.5510149631881713,0.5228488789367676,0.5016007942104339,0.48406266542434695,0.47049779502868655,0.4583721486663818,0.44834823482990266,0.438832394657135,0.4319303911304474,0.42484165029525756,0.4135621450138092,0.4156437759685516,0.40756147357940675,0.4128440544319153,0.41073578822135925,0.40819214336395265,0.40672671164512636,0.4124830813360214,0.4080375738525391,0.41515442993164065,0.4169171689891815,0.41875369762420656,0.4282031126976013,0.43403898795604706,0.4455526313495636,0.44088944749832154,0.4542329385948181,0.4596918521881104,0.4716227791404724,0.48008626105308533,0.48885910343170164,0.49909736959457396,0.5105214640569687,0.5226302023696899,0.5339186315345764,0.5504117368984223,69.836,71.496,72.244,73.296,74.48,75.3,76.42,77.528,78.572,79.352,80.152,80.492,81.292,82.064,82.436,83.156,83.6,84.22,84.288,84.924,85.064,85.48,85.432,85.68,85.712,86.012,85.944,86.192,86.004,86.116,86.092,86.032,86.112,86.06,85.932,85.964,85.788,85.432,85.216,84.964,84.952,84.464,84.424,83.912,83.756,83.26,83.032,82.856,82.376,82.076,81.38
-0.24,-0.24,1.4069161011505127,1.3043539812469482,1.2043152721786499,1.1088882329940797,1.0294585921478272,0.9652573783111572,0.8995173915481567,0.830177441291809,0.7864856650161743,0.739883304271698,0.6934381180000305,0.6552811931991577,0.6161093593025208,0.5810515570640564,0.5578585505867004,0.5311517460632325,0.51566636885643,0.49397292831420897,0.47448168588638306,0.4609076107788086,0.449441353225708,0.44205061059951783,0.4313490226173401,0.41898884185791013,0.40825761253356935,0.4078609910964966,0.40284922496795655,0.40182204771995544,0.39810646661758425,0.3978083228302002,0.40398432430267334,0.3989580689620972,0.4066110948085785,0.40963005902290345,0.40766834102630617,0.4155031554031372,0.41465342252731324,0.4236305556869507,0.43152907972335813,0.4359948434829712,0.4416945580291748,0.45228671696662903,0.45915005980491636,0.47272801528930664,0.47636168413162233,0.4833888614654541,0.49593467855453494,0.5132613235855102,0.5225128033351898,0.5353118774414063,0.5526746647834778,70.46,71.508,72.72,74.036,75.108,76.204,76.952,78.232,78.756,79.432,80.304,81.04,81.764,82.54,83.08,83.476,83.988,84.116,84.944,85.072,85.208,85.44,85.74,86.176,86.252,86.288,86.32,86.456,86.584,86.44,86.444,86.396,86.24,86.444,86.088,85.916,85.764,85.544,85.22,85.088,85.016,84.924,84.244,84.028,83.86,83.552,83.144,82.608,82.18,81.868,81.4
-0.19999999999999996,-0.19999999999999996,1.3599734456634522,1.2731771939849854,1.1670821980857848,1.085915658569336,1.0055230938529969,0.9462980583572388,0.874633478717804,0.8127874772644043,0.7624450052642823,0.7210723037719726,0.6703709952163697,0.6323289477539062,0.6015619514274597,0.5747365084457398,0.5443266958045959,0.5208381944274902,0.5007657934951782,0.4791967449522018,0.4616791577339172,0.4535516258239746,0.44213907611846925,0.4284019500160217,0.41334609474182127,0.4138481678199768,0.40933374801158906,0.40026718203544615,0.4023621896648407,0.4014293613243103,0.3936294941520691,0.3996174540901184,0.3952799889945984,0.39788185692310335,0.3993608878660202,0.40354256377220155,0.4096287641334534,0.4134118480873108,0.4157427321624756,0.42333837062835694,0.4268097194480896,0.43923484816551206,0.44435342992782595,0.44879441247940066,0.4590868997764587,0.4690544005680084,0.4796793632888794,0.49389723388671875,0.5067056832885742,0.5175284713554382,0.5343781521797181,0.5459187433719636,0.5558622938919068,70.704,72.012,73.172,74.248,75.284,76.268,77.308,78.252,79.288,79.792,80.76,81.448,82.48,82.744,83.28,83.84,84.04,84.668,85.128,85.328,85.596,85.76,86.028,86.164,86.42,86.52,86.352,86.476,86.648,86.468,86.552,86.428,86.416,86.416,86.128,85.956,85.844,85.628,85.548,84.924,84.82,84.748,84.252,84.072,83.78,83.148,82.936,82.512,81.78,81.584,81.092
-0.16000000000000003,-0.16000000000000003,1.346727441558838,1.2487505876922607,1.149434553565979,1.0734479609680176,0.9806646854782104,0.9154477541923522,0.8547221915626526,0.7970933135032654,0.7520332841300964,0.7052111639595032,0.6591807110500336,0.6246804745292663,0.5887317393493652,0.5604120564603805,0.5285164659309387,0.5085668007946015,0.490236106967926,0.47547017070770264,0.4584719074821472,0.4451622639846802,0.4314393107223511,0.426202834815979,0.41553351066589356,0.407421757941246,0.4046718416452408,0.3968386747932434,0.3907329147434235,0.3934206913566589,0.39088756370544436,0.3914571761417389,0.39773570607185366,0.3964862626838684,0.3982584409046173,0.40203875375747683,0.406379760723114,0.41151940645217894,0.4185647121810913,0.41880318883895873,0.42650095140457156,0.43519120373249054,0.4458809353351593,0.45114234884262083,0.46693804089546204,0.4727140234184265,0.4827131656932831,0.49477510946273806,0.513399839515686,0.5211840703964233,0.5400806695175171,0.5503389599609375,0.5678889945411683,71.152,72.188,73.468,74.384,76.092,76.324,77.748,78.72,79.276,80.152,80.824,81.488,82.444,82.98,83.552,83.916,84.636,84.764,85.032,85.496,85.72,85.724,85.968,86.416,86.56,86.596,86.684,86.728,86.736,86.66,86.42,86.56,86.556,86.564,86.16,85.952,85.804,85.68,85.408,85.28,84.992,84.464,84.008,83.82,83.46,83.1,82.456,82.392,81.792,81.748,80.744
-0.12,-0.12,1.3132002378082275,1.2155716831207275,1.1226475064468384,1.0375766333007812,0.9681402625179291,0.905010702533722,0.8412334306716919,0.7834797452163696,0.7257964936065674,0.6967018342018128,0.6493253556251526,0.6069113669204712,0.5775316304206848,0.5478986455535889,0.5222160451507568,0.5002841996383667,0.48502926523208617,0.4614969762611389,0.44601749001026153,0.4335906361579895,0.42313678718566894,0.4168575086593628,0.40631307322502136,0.40669620361328124,0.3959065323829651,0.3914608518791199,0.38817342520713805,0.3885598975944519,0.3867278146648407,0.38789299549102785,0.3890955037975311,0.3970813014793396,0.3963963007354736,0.40189550170898436,0.4101149139022827,0.41245883479118345,0.41257054099082946,0.43095111444473266,0.43606745034217836,0.4362945311164856,0.44312433408737184,0.4575022787284851,0.47080606895446775,0.47752104510307314,0.49009754081726076,0.503024416475296,0.5149810075187683,0.531908090171814,0.543921493062973,0.5612230254936218,0.5816838062381744,71.396,72.748,73.636,75.02,76.124,76.772,77.852,78.788,79.752,80.464,81.308,82.08,82.716,83.34,83.62,84.28,84.3,85.068,85.424,85.496,86.048,86.064,86.444,86.496,86.568,86.84,86.848,86.764,86.964,86.944,86.772,86.464,86.54,86.38,85.864,86.044,85.92,85.316,84.992,85.276,84.78,84.572,83.96,83.716,83.28,82.844,82.656,82.208,81.608,81.104,80.284
-0.07999999999999996,-0.07999999999999996,1.2822465938949585,1.1946784713172913,1.1093393918991088,1.0278511558151244,0.9592004342269898,0.8865285032463074,0.8245745929718018,0.7744702323532104,0.7249556740283966,0.6727787274551391,0.6369287776374817,0.61299255484581,0.5700025143432618,0.53739037027359,0.5196371015930176,0.49014476125717166,0.4738566300201416,0.4612517587280273,0.44256887460708616,0.4330599180984497,0.4174771918821335,0.4124563126564026,0.4024240282058716,0.39353644720554354,0.3893677720069885,0.39060880686759947,0.38837160066604615,0.3864873097419739,0.38462387177467344,0.38986718058586123,0.3906639947414398,0.3905218893432617,0.3969454762840271,0.40299765344619753,0.4057959524536133,0.41028920114517214,0.4184246624946594,0.4268307606124878,0.4333258549404144,0.4474384557914734,0.4546850455188751,0.4628552047729492,0.47348067760467527,0.48803981161117554,0.5048326513195038,0.5106433583712577,0.531751501121521,0.54378912566185,0.5597548594474793,0.5757415810394287,0.5936627851104737,71.764,73.148,73.884,75.204,76.028,77.048,78.088,79.008,79.908,80.808,81.344,81.948,82.808,83.48,83.684,84.504,84.812,85.036,85.608,85.676,86.148,86.444,86.456,86.82,86.836,86.792,86.832,87.032,86.988,86.82,86.74,86.576,86.36,86.38,86.144,86.092,85.668,85.424,85.204,84.768,84.596,84.076,83.884,83.44,82.628,82.636,82.216,81.6,80.744,80.732,80.12
-0.040000000000000036,-0.040000000000000036,1.2673610789108276,1.167269583530426,1.090118635044098,1.010291434135437,0.9310640103912353,0.8706041960525512,0.8144092345619202,0.7600454806137085,0.7157923295021057,0.6764614452362061,0.6262942516326905,0.5916586902236939,0.5620413282203675,0.5288224846172332,0.5071333758544921,0.48717326751708984,0.4699052570056915,0.451517637386322,0.43923782728195193,0.4264565195655823,0.41361960329055786,0.40788776901245116,0.400417671585083,0.39559657968521117,0.39016016473770143,0.38792700286865234,0.3855493598651886,0.38414373648643496,0.3862341532325745,0.38841652751922606,0.3882550552368164,0.39479695360183714,0.40087600564956666,0.4045317223358154,0.40675760557174684,0.4147137296295166,0.4224163519859314,0.43168179822921754,0.4390276083755493,0.4518702721786499,0.4577732533931732,0.46719444049835207,0.4822694241523743,0.497682504119873,0.5109608630084992,0.5245170275974274,0.5352533874893188,0.5581071468353271,0.5736203665924072,0.595840297832489,0.6161396496200562,72.04,73.364,74.328,75.492,76.5,77.4,78.428,79.2,80.176,80.8,81.564,82.5,82.964,83.76,84.152,84.616,84.96,85.256,85.6,85.908,86.264,86.572,86.664,86.78,86.896,86.744,87.016,86.924,86.96,86.656,86.92,86.728,86.292,86.204,86.272,85.932,85.444,85.384,85.232,84.62,84.344,84.34,83.832,82.948,82.652,81.928,82.02,81.172,80.624,79.94,79.192
0.0,0.0,1.251598649559021,1.1570295775032045,1.0650780180740356,0.9871393725585937,0.9115817227745057,0.8493071032714844,0.7987873532485962,0.7420347277450562,0.6996619998550415,0.6537768101882935,0.6093628302574158,0.5861440066528321,0.5421918333530426,0.5266472960090637,0.5080677803993225,0.4796722045898438,0.4650164815711975,0.44674845344543457,0.4314669834327698,0.4200974673080444,0.4073359206199646,0.400439322681427,0.39445541392326355,0.3909749729633331,0.3851631585693359,0.38593213655471803,0.382246694688797,0.3881562653160095,0.38702578825950623,0.38468983569145204,0.39145356213569643,0.39283138279914853,0.40033895765304567,0.4062629149913788,0.41208267566680906,0.4193102668762207,0.430273895816803,0.4352045439815521,0.4475478695869446,0.45976281464576724,0.4711901689338684,0.4786332915496826,0.4935647804069519,0.511733312292099,0.5216347922611236,0.5395972294998169,0.5477526380538941,0.5786353691864013,0.5887312050628662,0.6105123813056946,0.6358976451969147,72.192,73.376,74.608,75.688,76.764,77.856,78.484,79.404,80.376,81.2,82.084,82.608,83.344,83.704,84.152,84.832,84.98,85.296,85.704,86.132,86.376,86.396,86.764,86.704,86.96,86.968,87.036,86.816,86.944,86.876,86.716,86.504,86.404,86.392,85.884,85.74,85.436,85.116,84.704,84.496,83.856,83.392,83.164,82.736,82.48,81.728,81.424,80.456,80.08,79.488,78.76
0.040000000000000036,0.040000000000000036,1.2284074322509766,1.1328440124130248,1.0487344313812257,0.982363418712616,0.9075489007568359,0.8357474787139892,0.7898620279312134,0.734607565536499,0.684891439332962,0.6443235504341126,0.6088227044486999,0.5720393866157532,0.5459038645553589,0.5189904449367523,0.4988914164733887,0.4784493314361572,0.45931027320861817,0.44320804702758787,0.4310363590431213,0.41998094227790833,0.4107552638053894,0.4021313945055008,0.3955456393146515,0.38657302125930787,0.3902320171356201,0.3873486775779724,0.3866582930469513,0.3878087809562683,0.3888446483230591,0.39226972653388975,0.39412001333236696,0.3987182530117035,0.40472534077644345,0.4108800229167938,0.42279836656570435,0.42623367632865905,0.4339095087623596,0.4479131660652161,0.45306252579689027,0.4630889214897156,0.48505624361991884,0.4942458644294739,0.5093138682174683,0.5212060565948486,0.5365722477340699,0.550732940826416,0.5753378409957886,0.591822848072052,0.6139000051784516,0.6291667446517945,0.651519425163269,72.472,74.156,74.976,75.804,77.116,77.9,78.868,79.852,80.6,81.384,81.94,82.624,83.224,83.928,84.388,84.796,85.18,85.52,85.788,85.924,86.388,86.688,86.724,86.992,86.748,86.924,86.644,86.928,86.54,86.736,86.46,86.36,86.136,86.0,85.74,85.336,85.268,84.876,84.716,84.336,83.62,83.296,82.796,82.328,82.032,81.348,80.612,80.156,79.492,78.976,78.28
0.08000000000000007,0.08000000000000007,1.2039868578338624,1.1198848167037965,1.029396354675293,0.9588633463287354,0.9045930345058442,0.8368492572021484,0.7724239631080627,0.7300571195983887,0.6752951075363159,0.6378307859420776,0.6033517455101013,0.5667112066078186,0.5398952070045471,0.508014742603302,0.4930481098937988,0.4722687595081329,0.45375375571489335,0.4435293861103058,0.4289605003738403,0.41413857875823973,0.40992900824546813,0.4069411456155777,0.3979092558956146,0.3920538254261017,0.38866403001785277,0.38567151213645934,0.38735215201854706,0.3900859709739685,0.39249703296661376,0.39120582524299624,0.3950068324279785,0.4084026678514481,0.4128207027721405,0.4150739586830139,0.42767459411621095,0.4333690887451172,0.44669242092609407,0.4551797421836853,0.4651870189285278,0.4823222115039825,0.4982779811954498,0.5022686370658874,0.5249828308963775,0.5437859783554078,0.5585108639907836,0.5788313920021058,0.5929498698616028,0.6154800605392456,0.6337602935886383,0.659500285205841,0.6777206860733033,72.792,74.092,75.14,76.16,77.116,77.828,79.052,79.864,80.748,81.464,81.94,82.872,83.256,84.136,84.296,85.0,85.368,85.656,85.692,86.444,86.436,86.292,86.56,86.96,86.856,86.94,86.916,86.708,86.472,86.86,86.632,86.196,86.004,85.816,85.332,85.152,84.676,84.588,84.336,83.608,82.944,83.06,82.096,81.584,81.196,80.608,80.12,79.344,78.712,78.116,77.5
0.1200000000000001,0.1200000000000001,1.199104529762268,1.0989716725158691,1.0265614681243898,0.9494974486160278,0.8790751444244385,0.8161296112442017,0.7689050936317444,0.7131713233184814,0.6749979176712037,0.6275980747413635,0.5965000636672974,0.5630569785881042,0.5419077183151245,0.5090822514915466,0.4922021047401428,0.470475952167511,0.4537017877197266,0.43921728687286377,0.4230879864501953,0.4175560144996643,0.4107801999092102,0.40239676900863647,0.3916875779056549,0.38938519484519957,0.39247333274841306,0.3916362482070923,0.38930833419799804,0.3942140094470978,0.3976883086967468,0.39896540283203125,0.40075622188568116,0.4128979342651367,0.4140671912765503,0.4220702501487732,0.4345776780319214,0.44186172676086427,0.45168887985229494,0.4654693767738342,0.48233701990127564,0.4884086165142059,0.5086727493858337,0.5200686810112,0.533523517818451,0.557759536151886,0.5689840194892883,0.5936734527206421,0.6165972710227966,0.6396797201728821,0.6634447535324096,0.680173462600708,0.7100696180915832,73.04,74.352,75.16,76.196,77.316,78.356,79.016,80.048,80.536,81.5,82.1,82.908,83.444,83.764,84.32,84.748,85.34,85.608,86.024,86.176,86.328,86.52,86.808,86.844,86.864,86.848,86.908,86.724,86.556,86.4,86.36,85.816,86.084,85.74,85.376,85.004,84.668,84.148,83.764,83.336,82.996,82.512,82.076,81.276,80.732,80.328,79.32,78.764,77.976,77.388,76.544
0.15999999999999992,0.15999999999999992,1.178906356010437,1.0914673179244996,1.0047040984344482,0.9294990684127807,0.8675223731899262,0.8042409251022339,0.7514746918296814,0.709233070640564,0.663927580280304,0.620716936302185,0.5919935798549653,0.55963723985672,0.5354873647022247,0.4993176677322388,0.48502337043762206,0.46852788426399233,0.45288596542835236,0.4366812103652954,0.4283199834251404,0.41738209391593933,0.4111092130279541,0.4005235930252075,0.39901522030830383,0.39223579217910765,0.3967552600288391,0.3899887685251236,0.39330820026397706,0.3972515184307098,0.4029039082622528,0.40697056694984435,0.4073929714775085,0.4178602130126953,0.4266199257659912,0.4375135098075867,0.43970793209075926,0.4532952431106567,0.4639231944179535,0.4803132992744446,0.4943371873664856,0.51065181016922,0.5236744340133667,0.5460408111000061,0.5592001103591919,0.5730509288883209,0.5933777220916748,0.6243120249938965,0.6387271671485901,0.6608928828048706,0.6914017918777465,0.7114058544921875,0.7306077701759338,73.144,74.516,75.476,76.32,77.596,78.512,79.348,79.948,80.92,81.644,82.332,83.152,83.448,84.308,84.572,84.812,85.344,85.728,85.944,86.144,86.528,86.636,86.616,86.836,86.508,86.844,86.792,86.596,86.396,86.312,86.352,85.828,85.48,85.052,84.972,84.728,84.412,83.716,83.16,82.636,82.364,81.72,81.244,80.756,80.024,79.116,78.748,77.888,77.1,76.448,75.96
0.19999999999999996,0.19999999999999996,1.1628245414352416,1.0773389032745362,0.9942165824699402,0.9242353629302978,0.8613820393943786,0.8004119362831116,0.7446870307922363,0.7012523327064514,0.6522894911193847,0.6204675542068482,0.5840913796424866,0.5537690920257569,0.5334849686050415,0.506472534198761,0.48707993310928344,0.46552071674346923,0.4518760719013214,0.43743280804634094,0.4282084165096283,0.4216123663711548,0.4078970753669739,0.4041456109380722,0.4093121339225769,0.39881611510276793,0.3979445859718323,0.4003369116401672,0.39860168135643004,0.40384605900764464,0.40916965198516847,0.40993877095222475,0.4226036219406128,0.4296555608320236,0.43943708916664126,0.4394762310600281,0.4554131480026245,0.465230109834671,0.4824605187034607,0.491809598865509,0.5138019341182709,0.5245310747528076,0.5430065204811096,0.5622451409816742,0.5788961052513123,0.6058436901855468,0.6215830615234375,0.6427557523345947,0.6673768605422974,0.6903021730136871,0.7214273626327514,0.745828768825531,0.7773381748580933,73.244,74.424,75.576,76.4,77.772,78.584,79.788,80.508,80.98,81.656,82.508,82.984,83.48,83.892,84.552,85.052,85.216,85.468,86.028,85.968,86.46,86.672,86.42,86.52,86.672,86.264,86.444,86.316,86.288,85.92,85.7,85.6,85.04,85.096,84.424,84.276,83.72,83.36,82.56,82.344,81.576,81.16,80.916,79.756,79.476,78.18,77.68,77.4,76.24,75.62,74.812
0.24,0.24,1.1461845378494262,1.0516326613616944,0.9812299731826782,0.911823260345459,0.8463933113861084,0.7977556314849854,0.741230138874054,0.6891866683006287,0.6582117498779297,0.612015724067688,0.5789143614196778,0.5505921492004394,0.5266822494888306,0.5063912807655334,0.4853329242038727,0.4699553030014038,0.4586386336326599,0.44481119669914243,0.4283209460353851,0.4210770952796936,0.41674732828617095,0.4118213317489624,0.40680207691192627,0.4039978247451782,0.4042562470245361,0.4060969159126282,0.4071297706413269,0.41073750776290896,0.41251577976226805,0.42481302130699156,0.42913285737991336,0.4321973369503021,0.44703761838912964,0.46333304912567136,0.47289795862197875,0.4809635991477966,0.4967698679351807,0.5145597852706909,0.5341968820953369,0.54504779296875,0.568459956150055,0.5833072638511658,0.6059596597480774,0.6284848631381988,0.6483679053783417,0.6733549733352661,0.7054469526481628,0.7209448505020142,0.7575687073135376,0.7857836837005615,0.8192826598548889,73.636,74.884,75.972,76.768,77.916,78.544,79.356,80.472,80.996,82.024,82.52,83.088,83.62,84.172,84.612,85.048,85.088,85.28,85.708,85.98,86.212,86.108,86.412,86.316,86.292,86.384,86.228,86.048,86.04,85.552,85.452,85.428,84.792,84.312,84.128,83.784,83.46,82.588,82.068,81.516,80.848,80.432,79.856,79.036,78.5,77.632,76.856,76.084,75.144,74.368,73.62
0.28,0.28,1.126504310913086,1.0456295100593567,0.9624323760795593,0.9041680205917358,0.8395285075759887,0.7849469439697265,0.7383580137634277,0.6866672183799744,0.6439077171325683,0.6101065109825135,0.5767295450592042,0.551166923046112,0.5282690772247315,0.5025789096069336,0.4862347066116333,0.4675687327671051,0.4528413679599762,0.4433382723236084,0.43359637210845947,0.4246929079675674,0.4213688455200195,0.41198034537792205,0.40994422121047974,0.4090779744338989,0.41258845360279084,0.4109345203781128,0.40873013074874875,0.419159853553772,0.42979552463531495,0.4293164088630676,0.4419310562610626,0.4459347140216827,0.46109491141319275,0.47543048977851865,0.48525811708450317,0.49629756757736204,0.5130670439434052,0.5363227321052552,0.5474581434249878,0.5726921926498413,0.592302244720459,0.6169361807537079,0.636382504901886,0.653788722743988,0.6906611473083496,0.7121444774627685,0.7407406689834595,0.7628558274078369,0.7943846872138977,0.8299480014038086,0.8569335814285278,74.02,75.028,76.32,76.992,77.924,78.808,79.616,80.456,81.092,81.908,82.496,83.076,83.496,84.208,84.464,84.936,85.488,85.616,85.636,85.76,85.796,86.268,86.344,86.164,86.144,86.356,86.172,86.068,85.468,85.56,85.128,84.952,84.288,84.052,83.752,82.94,82.844,81.888,81.768,80.936,80.46,79.572,78.8,78.432,77.552,76.824,75.752,75.012,74.668,73.52,72.484
0.32000000000000006,0.32000000000000006,1.1128563022232056,1.0321709998703004,0.9585467875671386,0.8946242823028564,0.8298120730209351,0.7852615957260132,0.7232098878574371,0.6837645907020569,0.6421498242378235,0.6085489064407349,0.5736744055366516,0.5518452172279358,0.5300733837556839,0.506338584523201,0.4873397915649414,0.46920099563598633,0.45700981442451477,0.44133296125411986,0.4384042100906372,0.43000067759513855,0.4233102965545654,0.4225482724380493,0.42339845105171203,0.4190243930339813,0.4210237859916687,0.42092505519390105,0.4198537424659729,0.4303329249215126,0.4365511547756195,0.4415949289798737,0.45431001417160033,0.46645432762145994,0.4806300847816467,0.4860789057731628,0.505987610206604,0.5144271509075165,0.5405586263084412,0.5538567371559143,0.5746259325027466,0.594156390171051,0.6236823028755188,0.6513116444969177,0.6673009405517578,0.6921439185142517,0.7191034541320801,0.7568536787033081,0.7866347294998169,0.8168128162765503,0.8500242859840393,0.8776905338287353,0.9127209363174439,74.02,75.176,76.3,77.04,77.94,78.696,79.828,80.624,81.456,82.012,82.636,82.884,83.48,84.016,84.408,84.98,85.12,85.464,85.508,85.828,86.04,85.924,85.844,86.012,85.836,85.768,85.836,85.636,85.288,84.988,84.912,84.496,83.984,83.58,83.112,82.752,81.988,81.54,80.788,80.416,79.288,78.604,77.956,77.072,76.384,75.38,74.56,73.512,72.884,71.784,71.08
0.3600000000000001,0.3600000000000001,1.0891533193969727,1.0226573544311524,0.9509460633850098,0.8821007801246643,0.8133381189537048,0.7655140677833557,0.7271818573760986,0.6732559587478638,0.6460231667900086,0.6048688385391235,0.5735275390720368,0.5485968462371826,0.5194319954299926,0.50742856092453,0.48795451270103457,0.47541144634246824,0.4603012411594391,0.45392620762348174,0.43838240688323976,0.43536446009635926,0.4321820586204529,0.42753644940376284,0.4283751216506958,0.43426266129970553,0.4271582936668396,0.431804432849884,0.4368369149494171,0.4475455191230774,0.44807063855171203,0.4612220891952515,0.4699807394218445,0.48025840894699096,0.49411889181137086,0.5082262348937988,0.5267091323661804,0.5375291194343567,0.55949537317276,0.58795066883564,0.6053748967647552,0.62317482006073,0.6512987178230286,0.6806928293418885,0.7077663449859619,0.7336199617004394,0.7607247842788696,0.7928630325698852,0.8239340574645996,0.8649206971740723,0.8879711681175232,0.933965216178894,0.9688063238525391,74.476,75.36,76.22,77.32,78.344,79.08,79.844,80.708,81.376,81.924,82.672,83.116,83.772,84.136,84.492,84.816,85.168,85.156,85.704,85.676,85.588,85.868,85.884,85.544,85.672,85.452,85.26,85.116,84.944,84.56,84.352,83.984,83.32,82.9,82.432,82.112,81.256,80.484,79.9,79.364,78.468,77.668,76.928,76.164,75.272,74.48,73.792,72.316,71.964,70.568,69.576
0.40000000000000013,0.40000000000000013,1.0952154356384278,1.0053776409721376,0.9443127380371094,0.8795357121276856,0.8215120541000366,0.7604767470169067,0.7186521856689453,0.6798091297245026,0.6409627633285523,0.606229779586792,0.574244313659668,0.5537537840747834,0.5281739086151123,0.5037426527023315,0.4965223380470276,0.47337013259887695,0.46462179161071776,0.46169881210327146,0.4461404828071594,0.4424127932739258,0.43836767621994016,0.44231403254985807,0.4330483772754669,0.4370390357208252,0.43970408820152285,0.44026715953826906,0.44742040395736693,0.45357674611091614,0.4629179397392273,0.48023895069122313,0.4888851027774811,0.4994111035919189,0.5194695525169373,0.5320912276077271,0.5495881639003753,0.5724693738555908,0.5954082680130005,0.6179808661079407,0.6435308825588226,0.6609296155166626,0.6869802214241028,0.7168359329223633,0.7404818483734131,0.7732758434104919,0.8125377720832825,0.8372596331977844,0.8770662137031555,0.9170522761344909,0.9496858338928222,0.9960269852828979,1.0317631164169312,74.508,75.636,76.312,77.332,78.348,79.2,79.936,80.604,81.22,82.044,82.68,82.872,83.544,84.056,84.224,84.536,84.976,84.948,85.38,85.536,85.428,85.404,85.444,85.404,85.432,85.18,85.012,84.86,84.568,83.864,83.472,83.316,82.748,82.44,81.668,81.036,80.304,79.34,79.192,78.708,77.648,76.68,75.984,74.996,74.032,73.236,72.076,71.192,70.392,68.908,67.8
0.43999999999999995,0.43999999999999995,1.0839138762664795,0.9989380010795593,0.920500513381958,0.875926805305481,0.810347126121521,0.7603134770011902,0.7127310989761353,0.6725798482131958,0.6352189262676239,0.6080040549278259,0.5821480634498596,0.5549274696445465,0.5324148519706726,0.5165930670261383,0.49358533663749693,0.481346600894928,0.47068558877944944,0.4638733697319031,0.45775395930290225,0.4502275669002533,0.44899888818740846,0.4469773323249817,0.4447192971229553,0.4506876980495453,0.4587410529518127,0.45963033485412597,0.46692426485061644,0.4739038471412659,0.49068525367736815,0.4970840071296692,0.5160778957939148,0.5285541919231415,0.5450401309680939,0.5602843278121948,0.5738911667823792,0.5987911809921265,0.6205949656295776,0.6462036286926269,0.6761426204586028,0.7018399172210693,0.7245273959350585,0.7581608276748657,0.7937907906532288,0.8236673156166077,0.8643709404754639,0.8913277555084228,0.9239416812515259,0.9805498147773742,1.0156929634094238,1.0694731901168824,1.1022186582565308,74.744,75.668,76.712,77.4,78.432,79.236,79.996,80.408,81.532,81.86,82.536,82.704,83.52,83.744,84.3,84.62,84.96,84.932,85.16,85.216,85.352,85.264,85.088,85.128,84.74,84.684,84.576,84.22,83.42,83.532,82.804,82.46,82.0,81.472,81.108,80.224,79.604,78.796,78.004,77.384,76.668,75.512,74.552,73.704,72.436,71.56,70.852,69.636,68.644,67.448,66.228
0.48,0.48,1.076012736492157,0.9951341340255737,0.9254294289779663,0.8655507880306244,0.8005013492965698,0.753859807548523,0.7085629456329345,0.6716246540260314,0.6399064035987854,0.6100654204177857,0.5849720948028564,0.5558762691497803,0.5409883031654358,0.516970721912384,0.5111220668792724,0.49174648131370546,0.4834879875278473,0.4759180953025818,0.46919907009124756,0.4656991963005066,0.46096051378250125,0.4563314373397827,0.4608437448549271,0.4607027520751953,0.47496801386833193,0.4729981596183777,0.48319277547836303,0.4952428332519531,0.5035052727508544,0.514531491394043,0.533825335445404,0.5475579437446594,0.5721354703330994,0.5863506927680969,0.6092356568717957,0.6332691820144654,0.6625694502639771,0.6876992831993103,0.7187322987365723,0.7453527372550964,0.7719227058792114,0.8124604467582702,0.8306614727401733,0.8766282721710205,0.9214189093017578,0.9546140939331055,1.0143555467224121,1.047323158416748,1.092007253818512,1.128179803352356,1.1807137325668335,74.716,75.616,76.724,77.612,78.404,79.16,80.036,80.688,81.468,81.92,82.396,82.908,83.404,83.74,83.908,84.312,84.612,84.648,84.828,84.604,84.852,84.948,84.992,84.972,84.292,84.276,84.0,83.84,83.436,82.936,82.404,81.972,81.48,80.604,80.092,79.532,78.432,77.728,76.768,76.168,75.332,74.236,73.712,72.636,71.272,70.244,69.076,68.036,67.04,65.876,64.62
0.52,0.52,1.0477971394729615,0.9761680535507202,0.9106900074005126,0.8572951584815979,0.7997483809280396,0.7549398682880402,0.7116066172790527,0.6761739690208435,0.6442933882904053,0.6113649887084961,0.5874091695594787,0.5645637204551697,0.5409405589008331,0.5266782776641846,0.5080166229915619,0.5024674655914306,0.4932354833984375,0.48733790665626525,0.4801666616535187,0.4784703655052185,0.4766149542236328,0.47682468309402465,0.4757385545349121,0.48486725818157195,0.4898258354854584,0.4938279188156128,0.5050624868392944,0.5192256086349487,0.5285054318618775,0.5383187371635437,0.5577807732009887,0.5702905890464782,0.597637378950119,0.6245179760837555,0.6409704685592651,0.6696355676460266,0.6923067842674255,0.7299098701572418,0.7614847250938416,0.7921074985694885,0.8272340166854858,0.8539467447280884,0.8993423524856567,0.9431439041900634,0.9678387232971192,1.0241469174194335,1.0677576647567748,1.116337211074829,1.1743442963027955,1.2149780546188353,1.2612018662261963,74.816,75.984,76.96,77.488,78.356,79.252,79.928,80.64,81.156,81.716,82.376,82.904,83.396,83.608,83.892,84.212,84.228,84.376,84.7,84.448,84.24,84.524,84.396,84.244,83.86,83.784,83.612,83.356,82.6,82.472,81.804,81.116,80.66,79.536,79.0,78.416,77.888,76.9,75.488,74.82,73.876,73.144,72.028,71.156,70.156,68.736,67.648,66.128,64.98,63.996,62.724
0.56,0.56,1.0455854759597778,0.9771770347595214,0.9054734704589844,0.8558413735198974,0.8048238192367554,0.7546963002967835,0.7105809198570251,0.682081052722931,0.6446403849029541,0.6232461463737488,0.5948007111740112,0.5717944937324524,0.5552222859954834,0.5386126621627808,0.5246237143993377,0.5131433681869507,0.5071674072551727,0.5004391633701325,0.49137697845458983,0.4934224849319458,0.4964028823661804,0.49411270831108095,0.4911055473327637,0.5032663197994233,0.5048154066848755,0.516537012925148,0.5255199979400634,0.5458732437133789,0.5625186744499207,0.574504863395691,0.5914735674095154,0.6130115932273865,0.633436909751892,0.6543194730186462,0.6821916556167602,0.7122454935455322,0.7356429736995697,0.7627480397415161,0.803451851940155,0.8438236372566223,0.8795123675155639,0.9291415169143676,0.9627929932785034,1.0130233159255981,1.0423215953826905,1.1014342191886901,1.147181142501831,1.187999257659912,1.2436385774993897,1.2775515713119507,1.3513436993598937,75.216,75.888,76.84,77.72,78.444,79.216,80.212,80.36,81.108,81.42,82.192,82.576,83.188,83.324,83.724,83.708,84.096,83.968,84.396,84.124,84.18,84.124,84.184,83.612,83.512,83.38,83.084,82.284,81.78,81.408,80.728,80.028,79.688,79.036,78.252,77.376,76.644,75.692,74.812,73.724,72.584,71.18,70.38,68.828,68.108,66.736,65.864,64.468,63.488,62.352,61.1
0.6000000000000001,0.6000000000000001,1.0323071053695678,0.9653461067390442,0.899572071762085,0.8514566111850739,0.7929223189544677,0.7510349551677704,0.7098273387527466,0.6780989223194123,0.6530645954322815,0.6256856087303162,0.6019051186943054,0.5837002981567383,0.5628893974304199,0.546387868642807,0.5372221625518799,0.5270785221958161,0.5134713778877258,0.5109816805839539,0.5071634428405761,0.5113892312717437,0.5108649697208405,0.5141073880577087,0.5180886758804322,0.5261030644798279,0.5317338744926453,0.5437313849639892,0.5493310156154633,0.5672563694000244,0.5876777578926087,0.6059075352478027,0.6199852685928344,0.6527072027969361,0.6706160055446625,0.6955800213623047,0.7304637315559387,0.7537776734542847,0.7948901484107971,0.8268048958396912,0.8576067790222168,0.9022715898704529,0.9487276055908204,0.9931217002296447,1.0231631552505493,1.073314107246399,1.1183579080963135,1.1770917176437379,1.2340140970611573,1.2852721486282348,1.3287323657608032,1.3979597706985474,1.446440456161499,75.332,75.716,76.896,77.828,78.688,79.288,80.1,80.724,81.184,81.472,82.032,82.372,82.84,82.928,83.408,83.392,83.58,83.872,83.888,83.76,83.64,83.448,83.516,83.204,82.808,82.692,82.2,81.808,81.192,80.644,80.144,79.424,78.616,78.036,77.22,76.3,75.36,74.08,73.728,72.224,70.912,70.08,69.024,67.76,66.496,65.288,63.66,62.388,61.416,60.136,58.88
0.6400000000000001,0.6400000000000001,1.0261357759475709,0.9595745474624634,0.9051409418106079,0.842117378501892,0.8063976410007477,0.753234789466858,0.717319801979065,0.6866009456825256,0.653428971824646,0.6289856979560852,0.6106144191741943,0.590598992767334,0.5770566797447204,0.5579565616512299,0.5459431856536865,0.543452417087555,0.5311491970252991,0.5281153480291366,0.5337788757896423,0.523061916179657,0.5347529288482666,0.5338894124031067,0.5419608876991272,0.5448185739517212,0.5557724786186218,0.5714595114898682,0.5868455432701111,0.6030351003265381,0.610517978553772,0.6389015578842163,0.6643845888328552,0.685908178987503,0.722212628288269,0.7464815497207642,0.7848182415390015,0.8091412357711792,0.8431487160873413,0.885061757850647,0.9243540447235108,0.9734369333267212,1.0153018906784057,1.0621854098510741,1.1049120901870728,1.1602060098266602,1.213413618774414,1.2727821998596192,1.326842484512329,1.366982048072815,1.4429969715499877,1.4864718811798097,1.538789674911499,75.288,76.052,77.036,78.2,78.44,79.48,79.928,80.644,80.872,81.22,81.844,82.156,82.648,83.04,82.948,83.036,83.364,83.44,83.272,83.164,83.12,83.068,82.808,82.656,82.284,82.0,81.536,80.82,80.688,79.824,79.184,78.428,77.656,76.512,75.804,74.832,74.224,73.012,71.964,70.592,69.56,68.3,67.128,65.796,64.764,63.16,62.096,60.888,59.24,58.436,56.992
0.6799999999999999,0.6799999999999999,1.0218091310501098,0.9538626849746704,0.8935667987442016,0.8447603519630432,0.8077181710147857,0.7685392167663574,0.7209388614273071,0.6938769582557678,0.6692057388305664,0.6364859026908875,0.6219226492214203,0.5995425612831116,0.5842367343235015,0.577235069770813,0.5647142083358765,0.5539299862861633,0.5565697483062744,0.5519352965354919,0.5527728683662415,0.5500591497421264,0.5546674237632752,0.5556260861587524,0.5736582880783081,0.5808970894813538,0.589197366733551,0.5976300191688537,0.6168093643951416,0.6298518322753907,0.6522422512626648,0.6783797166824341,0.7024603524589539,0.7322721157646179,0.7658143671607971,0.7859507681465149,0.837868035697937,0.8699256453704834,0.9001940036964416,0.9501928080368042,0.9908860450363159,1.0320617931747436,1.0794114950942992,1.1334502155685424,1.1849268795013428,1.2445365459060669,1.2868644157028197,1.3688359281158446,1.4257631317901611,1.4729430769348144,1.536389941329956,1.5963651611709595,1.6693177603912353,75.472,76.304,77.072,77.872,78.376,78.96,79.844,80.38,80.936,81.216,81.624,81.9,82.392,82.244,82.648,83.112,82.836,82.94,82.576,82.884,82.728,82.592,81.984,81.88,81.228,81.116,80.732,79.912,79.696,79.0,77.86,77.448,76.628,75.824,74.668,73.732,72.54,71.252,70.12,69.348,67.848,66.836,65.464,64.344,62.988,61.508,60.004,59.08,57.42,56.168,54.928
0.72,0.72,1.0198006230354308,0.956262843170166,0.9000462132072449,0.850507431678772,0.7967758616065979,0.7643777979660035,0.7241075247764588,0.6976025059318542,0.6759613209152222,0.6553408406448364,0.6346660816383362,0.6166678553295135,0.6053556906890869,0.5995745984268188,0.5900768907737732,0.5645555354404449,0.5630966237258911,0.5746766712379455,0.5696594294404983,0.5773151054763794,0.5836326912498474,0.5873100165319443,0.5904997590637207,0.6074578914070129,0.6207716753959656,0.6451853479194641,0.6584938367557526,0.6831163502311707,0.6994127330207824,0.7211753767585755,0.7490354467010498,0.7897867826843262,0.8086139780235291,0.8563522131729125,0.8909215388488769,0.9323358972549438,0.9837819783401489,1.016125650691986,1.0713491230010985,1.1135671781539918,1.1681744155502318,1.2287795109176636,1.2888811871719361,1.33690392829895,1.4060795403289794,1.4675940191268921,1.5197552733993531,1.5919771857452392,1.67025152759552,1.7259567322540283,1.8111090390014648,75.284,76.108,76.776,77.936,78.5,78.848,79.724,80.128,80.288,81.02,81.212,81.648,81.824,82.06,82.188,82.616,82.528,82.148,82.256,82.22,81.772,81.892,81.668,81.224,80.88,80.048,79.432,79.056,78.516,77.948,77.288,76.084,75.564,74.492,73.424,72.036,71.124,70.02,68.824,67.372,66.288,65.036,63.328,62.22,61.048,59.344,58.132,57.072,55.388,54.156,52.852
0.76,0.76,1.0073349150085449,0.9483196051025391,0.905805202293396,0.8563925234413147,0.8083774939537048,0.7698982551002502,0.741174043674469,0.7142308640289307,0.6928766578769684,0.6698478231239319,0.6535517795944213,0.6328707899856567,0.6191205775260925,0.6103587588500976,0.6058782489204406,0.5963061351585388,0.5985767199707032,0.5963041789627075,0.6011491916656494,0.6125966777038574,0.6189944622039795,0.624088854598999,0.6373202860641479,0.6460090512275696,0.6603502718925476,0.6758876186275482,0.6956457358169555,0.7154019555664063,0.7468413086128235,0.7700820496177674,0.8019628263092041,0.8335108256530762,0.8712787649917603,0.9143748948669433,0.949980698261261,1.0059740854263306,1.0485661880302428,1.090851930961609,1.1391850775146484,1.208475026397705,1.2610864169120788,1.3157682572174072,1.3802629135894775,1.4364399843215943,1.5038646802139282,1.5792071489715576,1.6275216020965577,1.7020333764648437,1.780283166847229,1.874088734436035,1.9278721963882446,75.612,76.26,76.944,77.348,78.38,79.04,79.548,80.052,80.272,80.724,81.084,81.128,81.532,81.732,81.504,81.8,81.66,81.748,81.556,81.548,81.096,81.092,80.552,80.22,80.208,79.532,78.888,78.164,77.484,76.828,75.744,74.912,74.172,72.796,72.072,70.736,69.736,68.468,67.416,65.608,64.36,63.244,61.852,60.424,59.104,57.692,56.212,55.2,53.92,51.696,50.964
0.8,0.8,1.004962927017212,0.9451728534317017,0.9049864234733581,0.854642864112854,0.811552575340271,0.7806052221298218,0.7425935969543457,0.7276984789466858,0.7068826852416992,0.6807332677268982,0.6658928458023071,0.6590472788619995,0.6457010867881775,0.6390242532444,0.6358349667930603,0.6284128034591675,0.6237855853652954,0.6332564849472045,0.6317795927238464,0.6326347044563293,0.6509540523529053,0.6552741035079956,0.6757314990615845,0.6924693388557434,0.7021079333877563,0.7237278732681275,0.7396255503940582,0.7675764047241211,0.8059819890403748,0.8398756121063232,0.8634435688400268,0.8978009357357025,0.9389497573089599,0.9823141481781006,1.0286495666503905,1.0764984480667115,1.1177009885406495,1.1905805065155028,1.2398081936264038,1.3028239122772216,1.3520182614135743,1.4217697583770752,1.4806053799438477,1.5576516365814208,1.6110196210479737,1.6939611100769043,1.7562756088638305,1.838556177368164,1.9079543397521972,1.9847080309295655,2.0714494498443603,75.392,76.128,76.812,77.628,78.412,78.472,79.268,79.648,79.952,80.356,80.452,80.648,81.076,81.024,81.14,81.164,81.016,81.016,81.016,80.904,80.268,80.108,79.668,79.392,78.864,78.516,77.976,76.984,76.176,75.66,74.68,73.632,72.828,71.58,70.46,69.392,68.08,66.864,65.568,64.104,62.752,61.456,60.164,58.312,57.172,55.592,54.476,52.636,51.668,49.9,49.14
0.8400000000000001,0.8400000000000001,1.00692490568161,0.9538536330223083,0.9179382685279847,0.8616074082183838,0.8250626462554932,0.7990003087806702,0.7718656451797485,0.7446203577518463,0.7174107074546814,0.7064955666160584,0.6952292762374878,0.6831212242126465,0.6692680882453919,0.6598778213882446,0.6524137553405762,0.6581712129211426,0.6550189228820801,0.6509068523597717,0.6634796405410767,0.6697586102294922,0.6847634345817566,0.6995790169906616,0.7117448240470886,0.7302334078598023,0.7539946137619019,0.7626143894767762,0.796888816947937,0.8277248691940308,0.8619286234092712,0.8884246149635315,0.9304450264739991,0.9619729718780518,1.0210061708831788,1.0537191986846923,1.1085937203216554,1.170496388053894,1.2214304796981812,1.2670636667633057,1.3314773994827271,1.3935745335769654,1.4690868842315674,1.536727000465393,1.6016363181686402,1.6805102895736694,1.756405001525879,1.8235403679656983,1.8896153261184692,1.9631715271759034,2.054015638694763,2.138127342529297,2.213166803894043,75.188,76.176,76.644,77.484,78.096,78.548,78.78,79.304,79.684,79.904,80.1,80.02,80.52,80.652,80.688,80.436,80.652,80.724,80.284,79.932,79.904,79.192,78.928,78.416,77.992,77.56,76.504,75.92,75.192,74.492,73.424,72.416,71.34,70.216,69.104,67.768,66.232,65.236,63.476,62.28,60.76,59.4,57.68,56.124,54.868,53.464,52.056,50.916,49.58,47.992,47.04
0.8800000000000001,0.8800000000000001,1.0105016345214843,0.9629776580429077,0.9139135625457764,0.8712421746444702,0.837151535949707,0.8163064453315735,0.777844476261139,0.765594421749115,0.750906989402771,0.7257056259918213,0.7155435402107239,0.7063294164848327,0.6989999728012085,0.692121238117218,0.6905722366905213,0.6805580504226685,0.6930477009963989,0.7046239107513428,0.7075682543945313,0.7175761314201355,0.7249354146957397,0.7438903096580506,0.764283250465393,0.7799849197292328,0.8061090226745605,0.8194525979995727,0.8534241936683655,0.8840754742050171,0.9226495288085937,0.9658189929962159,1.0024422151947021,1.053289136428833,1.0963026563835143,1.1411923850631713,1.2105624305725098,1.2656668993377687,1.3019931656646728,1.381131662712097,1.4328611408233642,1.517577334136963,1.5772886763763427,1.658957087097168,1.716704454803467,1.8125422262573243,1.870131024131775,1.9710188689422607,2.0218970724868774,2.1140428022003173,2.196312141494751,2.2996618376159668,2.3719072998809816,75.372,76.012,76.3,77.328,77.828,78.06,78.864,78.724,79.024,79.556,79.74,79.616,79.872,79.848,79.9,80.184,80.012,79.556,79.392,79.348,78.804,78.408,78.076,77.5,76.956,76.316,75.692,74.868,73.756,72.984,72.012,70.464,69.688,68.452,67.164,65.832,64.688,62.832,62.044,59.944,58.896,57.224,55.796,54.072,52.808,51.08,50.264,48.796,47.256,46.184,45.112
0.9199999999999999,0.9199999999999999,1.0220353813934326,0.9633818305969238,0.9251176259040833,0.8953625625991821,0.8529821291351318,0.8285362674713135,0.803570407409668,0.7878743049430847,0.77090728307724,0.7499779584312439,0.7378740691184997,0.7338228955030441,0.7330934222602844,0.7206451192474366,0.7164742238998413,0.7297305133247376,0.7323754850387574,0.7384407822418213,0.7526168513298035,0.7619427718353271,0.7621302040481568,0.7873707243919372,0.8081080386734009,0.8351675380039215,0.8596153322601319,0.8981628589630127,0.9221018166542053,0.9585823822116852,0.9879662894630432,1.0368353825759888,1.0912660383987427,1.123443650741577,1.1713174001693725,1.2407915983772277,1.2750068547821045,1.3407571877288817,1.4061453771591186,1.4844458741760254,1.5424212008666993,1.619862826461792,1.6940471490097047,1.7834556643295287,1.8794568774414062,1.9133990116119384,2.006656263656616,2.120263549194336,2.1768621073913574,2.2778290343475343,2.3569674058532715,2.45047332611084,2.5342661857604982,75.188,75.872,76.272,77.016,77.452,77.796,78.408,78.288,79.04,79.208,79.048,79.172,79.224,79.276,79.428,79.168,79.12,78.824,78.392,78.264,78.16,77.688,77.072,76.516,76.076,74.692,74.324,73.544,72.404,71.76,70.484,69.456,68.34,67.0,65.88,64.384,63.324,61.448,60.044,58.804,57.12,55.54,53.484,52.632,51.312,49.372,48.028,46.772,45.884,44.244,43.204
0.96,0.96,1.0214668822860717,0.979614496498108,0.941882977104187,0.9002586760139465,0.8804486444091797,0.8472920364570617,0.8296031579971314,0.8057627676963807,0.7914741906929016,0.7871555990791321,0.7808747714424134,0.7663987916564942,0.7629807941818237,0.766324426498413,0.758683312740326,0.7797284638023376,0.7846830407714844,0.7919910404968262,0.7957753931522369,0.8136159446716309,0.832960227470398,0.8482877220535279,0.8789299956893921,0.9002951836967469,0.9261360052680969,0.9554091813278198,0.9926302473449707,1.0260129015731811,1.0721350904464721,1.122503021621704,1.1605121002960206,1.2220778184127807,1.275022630329132,1.3358126357650757,1.3923069318389893,1.4591537784194946,1.5260213183212281,1.5974615887451171,1.6691180266571044,1.746475975189209,1.839229356803894,1.907931844100952,2.000360967750549,2.0799261968612672,2.165558376312256,2.2566908042907716,2.348920376586914,2.420470226974487,2.5319549105072023,2.5975713050079348,2.712923531036377,75.148,75.908,76.284,76.656,77.088,77.532,77.904,78.312,78.276,78.244,78.532,78.54,78.676,78.6,78.596,78.136,78.096,77.776,77.432,77.208,76.796,76.368,75.804,75.316,74.636,73.956,73.272,72.168,71.464,69.996,69.312,67.772,66.628,64.884,64.028,62.56,61.072,59.752,58.272,56.436,54.948,53.62,51.768,50.72,49.128,47.704,46.564,44.824,43.608,42.756,41.06
1.0,1.0,1.0439659825897216,0.9929785072708129,0.9554853672027588,0.9233179071998596,0.8995448818969727,0.8741330393981933,0.8589274258804321,0.8450580453109742,0.8264666980743408,0.8209512802124024,0.813743827457428,0.7982161459350586,0.8077495372390747,0.8115982367229462,0.8132553063392639,0.8222449788475037,0.8328293250274659,0.8449772463035583,0.8452282557964325,0.8634296978187561,0.8872527225875855,0.9201453281784058,0.9428367776298523,0.9641229038619995,0.9930100562286377,1.025222763595581,1.0652782322120666,1.1164524946212768,1.16632582736969,1.1973153844451905,1.254170675125122,1.3053764072418212,1.3898133432769775,1.4476797463226319,1.5119053393173219,1.5705937932586669,1.6397404779434204,1.7273519467163085,1.806975285797119,1.8801126999664306,1.9750332924652099,2.042509066619873,2.1433845404815672,2.2332423931121825,2.326435260848999,2.4127771758651733,2.511424214706421,2.6088926469421385,2.681600606765747,2.804571580505371,2.8714821242523194,75.088,75.464,75.94,76.5,76.648,77.012,76.944,77.528,77.776,77.8,77.748,77.964,77.768,77.748,77.832,77.488,77.336,77.132,77.244,76.232,75.768,75.172,74.332,74.148,73.384,72.66,71.556,70.496,69.544,68.948,67.264,66.316,65.048,63.636,62.144,60.496,59.184,57.74,56.068,54.536,53.028,51.564,49.976,48.844,47.12,46.056,43.952,42.96,41.856,40.656,39.752


==> figures/vis_landscape/s3/results-18.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,1.6975927682495118,1.677001919631958,1.6435791051483155,1.6229287447357177,1.5814884826660156,1.5600669582748412,1.530024088745117,1.493307425918579,1.4445005781936646,1.4225227392959594,1.3945362937545775,1.3647293534469604,1.3312223736190796,1.3017438774871826,1.2688010440444946,1.2361127628326416,1.2128857104492188,1.1667199570846558,1.1518762533569336,1.1239899663543702,1.0977541344642638,1.0578614776611328,1.0466043703460692,1.0230294575119019,0.9975216683578492,0.9665972635269166,0.9615878197860718,0.9447011833190918,0.9239512895965576,0.9081089067459106,0.8998648949241638,0.8991803653335572,0.8801777147674561,0.8830400909423828,0.882410556526184,0.8759684000968934,0.8772354610824585,0.8830121609115601,0.8732238776779174,0.8870140446090699,0.8817433700561523,0.8930144771957398,0.9063242060470581,0.9243646682167054,0.9432147258186341,0.9488185815048218,0.9716886667633057,1.0078765474319458,1.0324776305294037,1.0456462908363342,1.0936822758102418,50.82,51.344,52.28,52.468,53.792,53.836,54.664,55.796,56.952,57.288,58.1,58.548,59.172,60.492,61.168,62.008,62.548,64.164,64.16,65.1,65.864,66.836,67.252,68.164,68.636,69.488,69.756,70.38,71.076,71.884,71.968,72.32,72.844,72.884,73.2,73.656,73.828,73.72,74.168,74.272,74.568,74.404,74.108,74.528,74.264,74.508,74.336,74.148,73.552,73.604,73.22
-0.96,-0.96,1.6660182917785644,1.633871653251648,1.6089697008514405,1.5654153923797607,1.5429726007843017,1.510992505569458,1.4725447645950318,1.437190033493042,1.411310118522644,1.3751288486480713,1.3311573778915404,1.310366393623352,1.2774309323883057,1.2416213293075562,1.2179380206680297,1.1828447692108155,1.1553787176132202,1.1193094565200805,1.0997165862846374,1.067668968963623,1.0371752162170411,1.0162233227729798,0.9968357088851929,0.9696115439605713,0.9439521096420288,0.9190767219924927,0.906986822052002,0.8937416421890259,0.8758272933578491,0.8724092731666565,0.8429594207572937,0.8360657414054871,0.8404611083221436,0.8311659544372558,0.8282524101448059,0.818048046798706,0.8127231790161132,0.8113681362056732,0.8342502949523926,0.8220868067169189,0.83552617811203,0.8351797171592712,0.8613792534637451,0.8578182043838501,0.8891308348846435,0.9089428112030029,0.9183506880760193,0.9448699253845215,0.9762417778396606,0.9963845268440247,1.0310704759407043,51.528,52.308,52.82,53.88,54.288,55.08,56.072,56.452,57.116,57.936,59.408,60.096,60.976,61.824,62.804,63.468,63.816,65.032,65.544,66.448,67.452,68.048,68.728,69.28,69.912,70.968,71.256,71.748,72.416,72.664,73.348,73.66,73.772,74.292,74.5,74.816,75.324,75.764,75.572,75.8,76.012,76.0,75.716,75.852,75.46,75.476,75.716,75.184,74.968,74.704,74.312
-0.92,-0.92,1.6150915189361572,1.5942309811401367,1.561992512512207,1.5233686572265626,1.4976942636871338,1.4744162314605713,1.424537682991028,1.398567466583252,1.365226381340027,1.3447323027420044,1.314423643875122,1.272134800453186,1.2309625296020508,1.2062273700332642,1.1624377574539184,1.1385923916625977,1.114443522796631,1.0807624885177611,1.0538715120697022,1.0162707322692872,0.9872778825378418,0.9578166581344605,0.9466152714157104,0.9177228238296509,0.8978377673721314,0.8758774956703186,0.8578702829742432,0.8405752730560303,0.8374770965003967,0.8193086738586426,0.8012275156974793,0.7882366331672669,0.7867973023605347,0.7613184028053284,0.7653737061882019,0.762886034564972,0.7852761359024047,0.7703255770874023,0.7771295238685608,0.7676560475921631,0.7769892493629456,0.793064630279541,0.8053134577560425,0.8171206742095948,0.8406459208106994,0.8497854838562011,0.8762983973312378,0.9006167981624603,0.9177970324325562,0.9661635470199585,0.9824172131729126,52.5,53.052,53.528,54.724,55.084,55.448,57.116,57.62,58.352,58.832,59.716,60.936,62.1,62.508,63.84,64.54,65.012,65.944,66.78,67.632,68.628,69.34,69.704,70.752,71.284,72.024,72.764,73.132,73.404,73.96,74.496,75.196,75.488,76.112,76.524,76.376,76.196,76.668,77.028,77.316,77.14,77.208,77.0,77.072,76.972,76.868,76.508,76.22,76.156,75.656,75.476
-0.88,-0.88,1.5835374921798706,1.5479060054779052,1.5155454490661622,1.4843808497619628,1.4536025819396972,1.4172354252624513,1.3821718196105957,1.3552469626235961,1.3282459910583495,1.2766460200119019,1.2511277182769776,1.2236479726028442,1.1903408025932312,1.1583863108062744,1.1118492132377624,1.081471996898651,1.0627445653915406,1.0221089895439148,1.0033679280471801,0.9675727414512634,0.9377881343841553,0.9284650819778443,0.8957214366722107,0.8619174870109558,0.8415847815704346,0.841046318244934,0.8044001530838013,0.7898228134250641,0.776017993888855,0.7743314028930665,0.757556358795166,0.7489619280815124,0.729884478149414,0.7368585007858276,0.7357059720420838,0.7191359536361694,0.7226209933853149,0.7178319155693054,0.7291945046901703,0.7179381876754761,0.7415706582641601,0.7586357503509521,0.7639139395332336,0.7770816395759582,0.78877861951828,0.8068418672180175,0.8233112194252015,0.8568925913619995,0.8785278636550903,0.9166260918235779,0.942178795261383,53.26,53.824,54.512,55.392,56.368,56.996,57.732,58.584,59.04,60.748,61.16,61.864,62.736,63.652,64.832,65.372,66.272,67.532,67.78,69.04,69.98,70.2,71.028,72.12,72.856,73.06,74.012,74.512,75.344,75.452,75.772,76.12,77.028,77.04,77.044,77.868,78.02,77.96,78.12,78.412,78.348,77.896,78.14,77.872,77.752,77.86,77.804,77.204,76.716,76.364,76.368
-0.84,-0.84,1.5382661502838135,1.5142095293807984,1.4787986237716675,1.4466033297729493,1.4094320597076415,1.386662116584778,1.347763611755371,1.3128722197723388,1.2753105169296264,1.2440454761886597,1.203891707420349,1.1736273071670533,1.137095719833374,1.0996632611846924,1.0766930163383484,1.0368380768013001,1.0065595289802551,0.9835749520111084,0.9501855741882325,0.9221143599700927,0.898321822052002,0.8753560641098023,0.8388517840576172,0.8248728896713257,0.8058600122833252,0.7778345706939698,0.7689911932945251,0.7514434538650513,0.7368409793663024,0.7236306306552887,0.7164281585597992,0.7088212731552124,0.6957578960609436,0.6933432631492614,0.6926176765823364,0.6824760486602783,0.6869139153862,0.6832685960197449,0.6858871339225769,0.692949448890686,0.6914949781417846,0.7155740490913391,0.7173786583137512,0.7450931796264648,0.7485046871757507,0.7705445468330383,0.7919133756256104,0.816551170463562,0.8478250494003295,0.866098724899292,0.912605160369873,54.168,54.836,55.168,56.1,56.94,57.488,58.596,59.668,60.176,61.22,62.124,62.804,64.22,65.052,65.856,66.74,67.624,68.416,69.236,70.236,70.948,71.832,72.492,73.196,74.052,74.6,75.008,75.528,76.236,76.672,77.164,77.536,77.988,78.092,78.32,78.74,78.888,79.064,79.18,79.12,79.392,79.048,79.496,78.952,79.044,78.772,78.592,78.14,77.94,77.6,77.048
-0.8,-0.8,1.504261971092224,1.468180590248108,1.433423635635376,1.4013672807312012,1.370734192237854,1.3368637829589844,1.2975463214874268,1.266413603591919,1.2364456436920166,1.1898404653549195,1.1615654849243164,1.1276365542984008,1.0855989685821532,1.0667071678543092,1.0283321335220337,0.9982717023086548,0.9705089582443237,0.9305296709823608,0.9051686096382141,0.8750921580314637,0.8545333836746216,0.8196071327209473,0.8033671678543091,0.7810005010032653,0.7595121656036377,0.7407432907295227,0.7282009684562684,0.7001181196594238,0.6962902062988281,0.6825228582572938,0.6698894827461243,0.6645091502285003,0.6636823113632202,0.6479139803695678,0.6470915049171447,0.6409547735214234,0.6352543897819519,0.6472994180297852,0.6475168049240112,0.6584138885498046,0.6733966823005676,0.6692863723087311,0.6818165844154358,0.6903107625198365,0.7293209626674652,0.7403668273353576,0.7547761095046998,0.7808324953079223,0.8129713927078247,0.8385351362228394,0.8654536453437806,54.584,55.504,56.3,56.888,58.072,58.94,59.52,60.396,61.188,62.56,63.564,64.244,65.064,65.964,66.832,67.94,69.024,69.748,70.68,71.392,72.16,73.188,73.84,74.432,75.264,75.852,76.416,77.012,77.484,77.948,78.576,78.62,79.06,79.34,79.556,80.068,80.18,80.2,80.204,79.872,79.94,80.276,80.252,80.396,79.416,79.452,79.376,79.112,78.484,77.98,77.96
-0.76,-0.76,1.4566815243148803,1.430831584815979,1.395030587387085,1.3630447480392456,1.3250971880722047,1.2938447846221923,1.256560085067749,1.2261427352523804,1.1886767746734619,1.1525817226028443,1.1150144486236573,1.0840855425262452,1.0487021627807618,1.0212488998794556,0.9824729242324829,0.9473298209762573,0.923417966632843,0.8922512226295471,0.8656752547073364,0.8373251294136047,0.8097953356361389,0.7801023453521728,0.7637525126266479,0.7426624521255493,0.7252476111984253,0.6990399948501587,0.6799165637397766,0.66838286693573,0.6571413452529907,0.6479242625999451,0.6272185380935669,0.6253887680053711,0.6262185875511169,0.6205989778518677,0.6164162396430969,0.6132709182167053,0.6174404738044739,0.6149461181354523,0.6303330255508423,0.6255222572517395,0.6399863184928894,0.649509563293457,0.659246855430603,0.6755807287597656,0.6783676029586792,0.7108070972442627,0.7334355748939514,0.7423472169876099,0.7866604181671143,0.8211394713020325,0.8524795415306091,55.728,55.996,57.332,57.756,59.172,59.956,60.652,61.596,62.528,63.46,64.716,65.22,66.604,67.244,68.22,69.292,69.792,70.744,71.508,72.616,73.236,74.152,74.82,75.264,76.104,76.836,77.696,78.168,78.584,78.924,79.736,79.696,80.108,80.284,80.336,80.588,80.764,80.928,80.564,81.072,80.848,80.86,80.832,80.564,80.796,80.056,80.008,79.948,79.316,78.904,78.38
-0.72,-0.72,1.4195926692962646,1.3830398163604736,1.3613813780975341,1.3205480843353272,1.290521739730835,1.2570516664886475,1.2139822737121582,1.179561324081421,1.1407097331237792,1.1126232127761841,1.074133086051941,1.040245015258789,1.0058372344970703,0.9726995904159546,0.9352801894760132,0.9085148457145691,0.8742767935180664,0.8456802767944336,0.8207909443855286,0.7855630541229248,0.7651018496704102,0.7423395141983032,0.721932161617279,0.7099425179862976,0.6827492640304565,0.6566019093608856,0.6473253223800659,0.6397958575248718,0.6287436747455597,0.610381255607605,0.6020641271018982,0.5963189791679382,0.5878063498687744,0.5899008712005616,0.583407438621521,0.593487536392212,0.5825846814537048,0.5929119923305511,0.5838120960998535,0.6059762333488464,0.612080988445282,0.6141663264083862,0.6250541878509521,0.6457854843902587,0.6615256973361969,0.6782499115562439,0.7051653669071197,0.7302161990261078,0.7605111018943786,0.7847295093917847,0.8312545497131347,56.432,57.456,58.04,59.136,59.676,60.44,61.772,62.724,63.656,64.552,65.456,66.704,67.544,68.712,69.54,70.228,71.524,72.168,72.804,73.892,74.632,75.448,76.156,76.532,77.112,78.288,78.496,78.952,79.512,80.144,80.436,80.5,80.948,81.216,81.416,81.304,81.708,81.688,81.952,81.648,81.636,81.972,81.612,81.172,81.312,80.916,80.756,80.256,79.612,79.524,78.576
-0.6799999999999999,-0.6799999999999999,1.387288568572998,1.3582902571105957,1.3137172826385497,1.2855513787841797,1.2507694287872315,1.203489043159485,1.17752191822052,1.1390681189727783,1.0993921357536316,1.0643920243644713,1.0281355191421508,0.9945507973098755,0.9603905003166199,0.9283363619613647,0.8955336075973511,0.8621729995155335,0.826721287651062,0.809493234539032,0.7824238640213013,0.7495754449844361,0.7308100406455994,0.7010222681045533,0.6819317824935913,0.6709749913024903,0.6403132425689697,0.6278750769805909,0.6072370656585694,0.6008071683120727,0.5888727262878418,0.5828450929164887,0.5754538782310485,0.561356567401886,0.5694959078025817,0.5694127696228027,0.5576421849441529,0.5585392370986938,0.5575002877426147,0.5640749029541016,0.5705993940734864,0.5702529712677002,0.583192758178711,0.5982303291320801,0.6077784028720856,0.6255645383834839,0.6377523992061614,0.663816060142517,0.6837083456802369,0.7001486937236786,0.7425030770778656,0.7669023202514649,0.8053236826515198,57.068,57.824,59.164,59.988,60.452,62.124,62.728,63.968,64.616,65.744,66.656,67.648,68.776,69.504,70.464,71.748,72.484,73.176,74.084,75.168,75.868,76.752,77.332,77.628,78.528,78.96,79.744,80.1,80.716,80.84,81.004,81.976,81.604,81.804,82.064,82.348,82.444,82.328,82.472,82.264,82.652,82.264,82.252,81.688,81.668,81.44,81.02,80.812,80.368,79.92,79.128
-0.64,-0.64,1.3565223044967651,1.3128986692810058,1.2772335754776,1.2506303957748413,1.2051064868545531,1.1739212031173707,1.1207522774505616,1.09113000995636,1.0611078162002563,1.0296699583435058,0.986922719039917,0.9517380241775513,0.9240370779800415,0.8881457310295104,0.8612100837707519,0.8174216300964355,0.8017700465011597,0.7629617039489746,0.7463475066757203,0.7138633551979064,0.6907317420578003,0.6656466430854797,0.6501850734615326,0.6311189074325562,0.608159968585968,0.6026293646907807,0.5755955158424377,0.574492625465393,0.5558565156650543,0.5476836399364472,0.5420620502853394,0.5409802072238922,0.5365192395591736,0.5352758169651032,0.5375022287750244,0.5376977937316895,0.5311607556056976,0.5431822333145142,0.5501652744483948,0.5572741901016235,0.562144306678772,0.5744203264045715,0.5923481412601471,0.6135053305149079,0.6228366868019104,0.6514621117782593,0.6597404260444641,0.6831912520980835,0.7211251247406005,0.7494215695381164,0.7899436071777344,57.932,59.044,60.068,60.872,61.984,62.576,64.268,64.864,65.64,66.792,68.032,68.588,69.556,70.448,71.636,72.804,73.336,74.684,75.096,76.08,76.956,77.84,78.536,78.896,79.668,79.996,80.908,81.14,81.876,82.02,82.352,82.432,82.636,82.692,82.976,82.952,83.264,82.972,83.032,82.96,82.972,82.82,82.332,82.164,82.272,81.636,81.648,81.464,80.688,80.296,79.772
-0.6,-0.6,1.306190929031372,1.2764258171081544,1.246429896850586,1.2039650722503663,1.1645724097442627,1.122653126335144,1.0903884860229491,1.0516468311309815,1.0161765235519409,0.9813856963348389,0.9446269113922119,0.9222492091941833,0.8804472705841064,0.8465517855644226,0.8122207647895813,0.789841833229065,0.7595419331359863,0.7290463896179199,0.7068620670700073,0.6734042702674866,0.657809538860321,0.6378733811473847,0.6167676756095887,0.6019236667060852,0.5803239798259735,0.5686462084388733,0.5560522721672058,0.5430432148265839,0.5381923101043701,0.5286513647937775,0.5284704267454148,0.5153129444408416,0.5095201310539246,0.5134240301609039,0.5114443249464035,0.5124953553962708,0.5159703077316284,0.5224175203895569,0.5279825788021087,0.5408619626998902,0.5453744290733338,0.5621601437950134,0.5775746475791931,0.5868408790588379,0.6121955437660217,0.6320102502250672,0.637909737291336,0.677579704618454,0.7051044254684449,0.7398382168006897,0.7830528705215454,59.116,60.008,60.752,61.8,62.596,64.24,64.948,66.216,66.824,68.052,69.24,69.544,70.988,72.012,72.884,73.804,74.564,75.696,76.252,77.244,77.948,78.424,79.132,79.772,80.6,81.104,81.588,81.884,82.156,82.644,82.724,83.3,83.772,83.64,83.764,83.932,83.888,83.844,83.724,83.58,83.444,83.196,83.056,82.968,82.468,82.152,82.224,81.46,81.0,80.468,79.66
-0.56,-0.56,1.2637231086540222,1.2447303341293334,1.1901572290802003,1.1585000946807862,1.1288682320785521,1.091445181350708,1.0535142138671876,1.0187833609390258,0.9811912023544311,0.9453387003707886,0.9038193934822083,0.8768298624801636,0.8464163478279114,0.8052201539230347,0.7766383955574035,0.7514109081840515,0.7205307396888733,0.6944158618164062,0.6725188368415832,0.6453829585838318,0.623275069656372,0.6026957604980469,0.5873710023593902,0.5729928750228882,0.556468672542572,0.5388302222394943,0.5311582857894898,0.518473963689804,0.5082037681484223,0.5072346821975708,0.5038628540611267,0.498699891910553,0.49474201992988587,0.4906647148323059,0.4912988197994232,0.4932698054122925,0.5009566082000733,0.5053862211227417,0.5115105470657348,0.5207970499801636,0.5298012341690064,0.5463619532775879,0.5593735670471192,0.5721094146728516,0.5930040769672393,0.607816151638031,0.6422048787689209,0.6703403988838196,0.6986041161346436,0.7257325378894806,0.7701982432365417,60.292,60.772,62.128,62.82,63.572,64.78,65.616,66.932,67.928,68.696,70.316,70.892,71.94,72.784,74.224,75.044,75.54,76.78,77.424,78.128,78.82,79.78,80.268,80.92,81.504,81.896,82.18,82.676,83.176,83.304,83.624,83.876,83.932,84.216,84.28,84.228,84.364,84.332,84.504,84.04,83.792,83.684,83.32,83.476,82.836,82.804,82.212,81.736,81.232,80.68,80.14
-0.52,-0.52,1.2364920965957642,1.2048884873962402,1.152158246383667,1.122304089126587,1.0858908877182007,1.050013138256073,1.0111516587638856,0.9833757446289062,0.9438925909042358,0.9011043439102173,0.8719479442214966,0.826575897769928,0.7997642516708374,0.7763210707855225,0.744271485786438,0.7210181436347961,0.6874371669006347,0.66685903591156,0.6431188514328003,0.6098041464614868,0.59497838098526,0.5708953884506226,0.5555011046028138,0.5435858542251587,0.5231586449623108,0.5162549048137665,0.509168757481575,0.502654019188881,0.4915197401428223,0.4849832767105103,0.4756798916530609,0.47623891483306885,0.47416607035636904,0.48092174270629884,0.4754800902462006,0.48723793756484984,0.48191762588500975,0.4879058723258972,0.5003083908081055,0.5139047575569153,0.5243096473121643,0.5339732241058349,0.547034791765213,0.5725103916168213,0.5879862211799621,0.612147233543396,0.6425082217788697,0.6571379752731323,0.6938377382659913,0.7125112082099915,0.7605987174224853,60.788,61.624,62.948,63.892,65.136,66.064,66.884,67.728,69.008,70.028,71.204,72.548,73.312,73.98,75.34,75.76,76.844,77.648,78.4,79.188,79.964,80.724,81.152,81.544,82.54,82.752,83.068,83.292,83.884,84.072,84.584,84.504,84.696,84.68,84.76,84.508,84.768,84.66,84.384,84.48,84.188,84.152,83.876,83.592,83.048,82.744,82.092,81.964,81.016,81.152,80.28
-0.48,-0.48,1.188375964126587,1.155911438446045,1.123020334892273,1.0761472484970094,1.0442833610725404,1.0106146799850464,0.9758168838310242,0.9348705028915405,0.8980047753143311,0.8686465996742249,0.8316590295982361,0.797265363292694,0.763070180721283,0.7370122349739074,0.7055380480384826,0.6831750380325318,0.6548014170455932,0.6247864821052551,0.6064369058418274,0.5826896754074097,0.5671650797653198,0.5460466296005249,0.5333454266357421,0.5260413485145569,0.5063195769882202,0.5022102355766297,0.48509835834503173,0.4846820996665955,0.47477453252792357,0.4667535410737991,0.4577400739192963,0.46224225749969483,0.46300075979232785,0.4622790727233887,0.4574577794456482,0.46635550088882444,0.4700981603050232,0.4787817467403412,0.48821234446525574,0.49904180616378785,0.5110995362663269,0.5211413994026184,0.5480188321495056,0.5653000757408142,0.5756405115413665,0.5974502275276184,0.6210794413375854,0.65164007938385,0.6868359146881103,0.7231691633224487,0.7647170161247253,61.94,62.868,63.888,65.088,66.208,67.004,67.916,69.14,70.412,71.26,72.408,73.3,73.96,75.208,75.932,77.0,77.736,78.812,79.488,80.112,80.908,81.508,82.112,82.408,83.016,83.144,83.828,83.92,84.328,84.788,84.932,85.06,85.072,85.156,85.272,85.18,85.212,85.012,84.992,84.852,84.596,84.224,83.796,83.64,83.496,82.812,82.82,82.192,81.488,80.876,80.212
-0.43999999999999995,-0.43999999999999995,1.1637736163711547,1.124598831214905,1.0802730159378051,1.041179204082489,1.0019071564102173,0.9677390706062317,0.9315365956687928,0.9025983904647827,0.8676589893341065,0.8289139126205445,0.7907558660888672,0.7647934737968445,0.7315440615463257,0.7059654248619079,0.6756957589530945,0.6454483038711548,0.6245616925239563,0.6060988603210449,0.5731727665901184,0.5635030684661865,0.5382042126655578,0.52518665599823,0.504322305021286,0.4989201668930054,0.4843175648403168,0.47452330753326416,0.4730558924484253,0.45841827379226685,0.45747149744033816,0.45099083827972414,0.44961480001449583,0.45125963121414187,0.44955657606124877,0.44756898567199704,0.45309163668632507,0.45752974056243895,0.4599217092704773,0.46586560903549196,0.4785933195495605,0.48878853189468385,0.5003705754494667,0.5155334146118165,0.530930430059433,0.553133367061615,0.5717303207397461,0.5973739742469788,0.6189920818138123,0.65270890127182,0.6799243883514404,0.7189594597244263,0.7586877499198914,62.444,63.832,65.064,65.992,67.136,68.328,69.308,70.144,71.152,72.392,73.656,74.444,75.4,76.184,77.084,78.064,78.704,79.38,80.816,80.8,81.78,82.204,83.0,83.284,83.696,84.064,84.396,84.86,84.908,84.94,85.296,85.204,85.432,85.432,85.64,85.296,85.472,85.264,85.076,85.088,84.764,84.66,84.316,83.932,83.72,83.188,82.812,82.324,81.452,81.008,80.284
-0.4,-0.4,1.1176618013191224,1.0847919360351563,1.0394011874198914,1.0023281992340087,0.9724081781005859,0.92894019821167,0.8956482653999328,0.8633277367210388,0.83078131980896,0.7840583723640442,0.7544191422271729,0.7227084720993042,0.692379222240448,0.6681858641052246,0.6421211969184876,0.6208429652786255,0.5956815664291382,0.5808563954162598,0.5567930019569397,0.5338507866954804,0.5150233178043365,0.5050966657066345,0.48891135182380674,0.4800831619644165,0.4719033116531372,0.4587435203552246,0.45485743940353396,0.4483772800445557,0.44149989025115965,0.4370607248067856,0.4391446908569336,0.434010760345459,0.43329491861343383,0.4382283289718628,0.4411417793941498,0.4435383482170105,0.45348509620666505,0.4682833323287964,0.46966822500228883,0.48460314823150635,0.4939521345901489,0.5143875539970398,0.5250640223121643,0.548080388917923,0.5634766164588928,0.5894156047916412,0.6162672232246399,0.6567101919364929,0.6831456056594849,0.7190365780258179,0.7621488617706299,64.112,64.944,66.144,67.448,67.964,68.992,70.52,71.128,72.168,73.828,74.62,75.72,76.52,77.096,78.38,78.98,79.6,80.32,81.1,81.888,82.696,83.0,83.496,83.88,84.288,84.656,84.808,85.14,85.384,85.536,85.6,85.696,85.932,85.84,85.872,85.732,85.74,85.38,85.588,85.064,85.032,84.636,84.508,84.18,83.676,83.24,82.776,82.036,81.412,81.1,80.22
-0.36,-0.36,1.0875679810333252,1.0329939849090577,1.0069798839950561,0.9756668318939209,0.9340546755981445,0.8958062094497681,0.8570815877914428,0.8284535451507569,0.7897729873657227,0.7487874822998047,0.7274233702659607,0.6919145744895935,0.6632243354415893,0.6369583762168884,0.6116811461448669,0.5881130296897888,0.571422346458435,0.5434023534393311,0.5286447834205628,0.5073907634353638,0.4978516977882385,0.4833059829902649,0.47699084159851074,0.456556193819046,0.453055170173645,0.44828961097717285,0.43643038528442385,0.42999774740219115,0.4251928184509277,0.4260036581230164,0.4247560388183594,0.43247240343093873,0.4253176301956177,0.42346874908447263,0.4328694722652435,0.44054238089084624,0.44124108434677123,0.45606914670944215,0.4650784345817566,0.48210023379325867,0.48877716632843016,0.5026138562965393,0.5209436520195008,0.542176088218689,0.5683985630130768,0.5941463838005066,0.6192066648864746,0.6542215362739563,0.6806088573360443,0.7267718476295472,0.7639894539642333,64.732,66.392,67.072,67.568,69.272,70.348,71.456,72.456,73.448,74.952,75.512,76.7,77.608,78.432,79.296,79.936,80.684,81.516,81.868,82.744,83.144,83.604,84.116,84.74,84.952,84.984,85.276,85.832,85.8,85.888,86.164,85.816,86.192,86.268,86.052,86.06,86.232,85.728,85.564,85.372,85.12,84.892,84.756,84.18,83.532,83.08,82.64,82.184,81.636,81.08,80.088
-0.31999999999999995,-0.31999999999999995,1.0451016151046753,1.0064580640029908,0.9710685361099243,0.9346565682220459,0.8977842655563355,0.8569382399749755,0.8226934530258179,0.7878014498329162,0.7565301335525513,0.7269631088924408,0.6911290185165405,0.6628836065673828,0.6377498259735107,0.6092631459712983,0.5879969511795043,0.5619773494720459,0.5424322960948944,0.5245555265617371,0.5074930354881286,0.49076852321624753,0.47753977447509766,0.4646971312427521,0.4557025381183624,0.43811120920181273,0.43962512422561645,0.43122177453756333,0.42921372842788696,0.42156406255722045,0.41784641246795656,0.41742741444587705,0.41925119882583617,0.413743467540741,0.41941746205329894,0.4227680730342865,0.42586755083084105,0.43681158499717715,0.4501966191768646,0.45683256202697753,0.46571919088363645,0.47459321060180665,0.49162718128204347,0.5019406453990937,0.5265935034561158,0.539821886396408,0.5670624600601196,0.5897221452140808,0.623710459432602,0.6525753553390503,0.6872558988571167,0.7316066960334778,0.7808830082893372,66.112,67.152,68.0,69.364,70.532,71.404,72.664,73.568,74.596,75.6,76.424,77.452,78.304,79.236,80.12,80.728,81.548,81.924,82.752,83.192,83.832,84.28,84.7,85.34,85.348,85.392,85.752,86.092,86.224,86.368,86.144,86.564,86.156,86.456,86.464,86.232,85.928,85.912,85.788,85.444,85.204,85.028,84.544,84.292,83.82,83.264,82.692,82.116,81.688,80.72,79.952
-0.28,-0.28,1.0107809284210205,0.9735711386108399,0.9244463941192627,0.9015004745483398,0.8579836299896241,0.8236287309646606,0.7921586657333374,0.7591639091300965,0.7249758128166198,0.6913788539505005,0.6614571309089661,0.6459761802101135,0.6191397859382629,0.5874264453697204,0.558989269618988,0.5374410694217682,0.5197295790195465,0.507363886976242,0.4830317363357544,0.47191569040298464,0.4634304639816284,0.45476164684295656,0.439526862449646,0.4331479505252838,0.4232944139671326,0.42074710309028623,0.413531341791153,0.41260424052238465,0.4128148837184906,0.4070322233963013,0.41345009430885316,0.4160762722015381,0.4130043688774109,0.41720045066833494,0.42763970022201536,0.4271689324474335,0.4448283361244202,0.45818120180130006,0.46052930962085725,0.47917013385772705,0.4959886420059204,0.5042870464801789,0.5197198843669891,0.5399399151039124,0.5772775899887085,0.601240794506073,0.6286332174491882,0.6578445394706726,0.6966884894943237,0.7431763258457184,0.7715865155220032,66.828,67.752,69.36,70.0,71.272,72.364,73.308,74.544,75.608,76.896,77.42,78.144,78.984,79.788,80.988,81.56,82.432,82.596,83.608,83.952,84.148,84.692,85.312,85.412,85.848,85.888,86.176,86.312,86.512,86.528,86.564,86.304,86.788,86.672,86.328,86.412,86.08,85.916,85.78,85.404,85.02,85.072,84.512,84.256,83.588,83.192,82.68,82.08,81.252,80.48,80.112
-0.24,-0.24,0.9751741044998169,0.9277223487091064,0.8979562997245789,0.863904601097107,0.8281347216796875,0.7882109814357757,0.7599501782035828,0.7213505659866333,0.6952218655014039,0.6706068156242371,0.6387176119232177,0.60908349609375,0.5857703240966797,0.557337216129303,0.5406879906654358,0.522051919670105,0.49615518999099734,0.4844777753829956,0.46933903936386107,0.4577873439788818,0.4468907560396194,0.4372711992263794,0.4229286735343933,0.42036159027099607,0.41519894592285156,0.4068456056404114,0.4045711778306961,0.41113117557525636,0.4025261156654358,0.4043317603302002,0.40159580949783324,0.40810261428833006,0.40930279664993285,0.41923401597976684,0.4194674076461792,0.4344581814575195,0.4442117798805237,0.4485083678436279,0.46111816045761106,0.4748450889587402,0.49449529541015624,0.5107910125923156,0.5231561011505127,0.5461697599411011,0.581381812362671,0.5970103503990173,0.6336415725374221,0.6654905934143066,0.7047654286193847,0.7427894657325744,0.7824749921798706,67.896,69.272,70.188,71.28,71.892,73.532,74.464,75.892,76.424,77.296,78.372,79.204,80.18,81.156,81.884,82.112,82.948,83.644,84.12,84.604,84.688,85.508,85.568,85.748,86.116,86.54,86.352,86.412,86.588,86.844,86.888,86.876,86.732,86.408,86.632,86.484,85.928,86.084,85.72,85.628,85.18,85.044,84.412,84.372,83.432,83.212,82.468,81.84,81.368,80.484,79.652
-0.19999999999999996,-0.19999999999999996,0.9376719665145874,0.8976945490264893,0.8596095681762695,0.8232087294387818,0.7843598533248901,0.756179646282196,0.7248379021072388,0.6969421562004089,0.6620042164993286,0.6397721451377869,0.6080352901649475,0.5796426975822448,0.5626448484039307,0.5421522154045105,0.5192759424114227,0.502272854013443,0.4853547113418579,0.4712730193805695,0.45863785469055174,0.44571061499595643,0.4363411502456665,0.421577610502243,0.41528130195617674,0.40687624789237975,0.40247521951675413,0.4016382869338989,0.3989452242660522,0.39648291244506834,0.39967418390274045,0.39728359816551206,0.4032276249074936,0.40376827238082885,0.41289860582351684,0.41369464042663573,0.4227833971786499,0.4277016986846924,0.4399668318080902,0.4512539337730408,0.46009730335712434,0.4770355642747879,0.4980988353729248,0.5020061231613159,0.5279232030725479,0.557213475894928,0.5827395360183716,0.6175284450626374,0.6445473316574096,0.6705053519630432,0.7240385661697387,0.7602748237991332,0.800400004491806,68.996,70.264,71.472,72.432,73.732,74.928,75.584,76.288,77.696,78.152,79.372,80.316,80.888,81.548,82.432,82.916,83.508,83.892,84.488,85.096,85.404,85.876,86.06,86.416,86.548,86.6,86.696,86.74,86.704,86.904,86.784,86.956,86.616,86.656,86.568,86.564,86.288,85.888,85.928,85.676,85.04,84.92,84.372,83.916,83.412,82.752,82.268,81.988,80.892,79.904,79.4
-0.16000000000000003,-0.16000000000000003,0.9029355445861816,0.8644578953170776,0.8297052983856201,0.7951355719566345,0.7590363537216187,0.7233797568321229,0.6943845515823365,0.6653200310516357,0.6341545820999146,0.6086203107643128,0.5909661266326904,0.5574106594085694,0.540965967540741,0.5204456282806397,0.5005222723197937,0.4774503331327438,0.47003973304748536,0.4574354877853394,0.44510116899490354,0.43304165137290956,0.4264267908859253,0.41466656348705294,0.4035890245914459,0.4028269240665436,0.39740502729415894,0.39812939489364624,0.3933746787261963,0.39485228103637693,0.39737110612392423,0.3932692089557648,0.3949863154888153,0.3990793109321594,0.40666641454696656,0.41449484018325805,0.42387273058891295,0.42419933029174806,0.437282134513855,0.45351149438858035,0.4580232256412506,0.4753233668613434,0.497067651014328,0.5155282309722901,0.5370769723606109,0.5595553633308411,0.5853402934646607,0.6199188766288757,0.6527702972602845,0.6778713978004456,0.7316389994430542,0.7611213938236236,0.8162400552368164,70.16,71.092,72.512,73.336,74.544,75.564,76.636,77.336,78.392,79.28,80.076,81.336,81.656,82.28,82.92,83.776,84.216,84.724,84.868,85.248,85.676,86.1,86.276,86.592,86.588,86.752,86.952,86.756,86.96,86.956,86.892,86.992,86.744,86.8,86.772,86.624,86.356,85.912,86.08,85.648,85.072,84.604,84.52,83.78,83.468,82.492,82.196,81.292,80.484,79.988,78.976
-0.12,-0.12,0.8740329015731811,0.829273955860138,0.8014461981582641,0.7571371021270752,0.7315384111404419,0.6956515369796753,0.6651133026123047,0.6403827696990967,0.607089039478302,0.5854919190788269,0.5619148453140259,0.5410613175773621,0.5137127378082276,0.5012614083003998,0.4856635832023621,0.4675100513362885,0.4501535707092285,0.43961046812057497,0.4269326848220825,0.42603475091934206,0.41514114776611327,0.4037730480766296,0.40136599864959716,0.39993550498962405,0.3915187182044983,0.39351127888679505,0.38814062478542327,0.39423934619903567,0.39635109822273257,0.3912915822982788,0.39706562129974365,0.40048653505325316,0.4079172306728363,0.41614493921279905,0.4196191350364685,0.42831297258377077,0.4482533330535889,0.45290034437179566,0.46740200660705566,0.4839050245666504,0.5056402154350281,0.5271662072944641,0.5453785847663879,0.5785288765335083,0.6007216727352143,0.6218138219833375,0.6612297277069091,0.7043455236434937,0.7486055006790161,0.7837952765274048,0.833257478427887,71.196,72.44,73.132,74.54,75.416,76.604,77.46,78.42,79.276,79.948,81.108,81.568,82.588,83.112,83.536,84.268,84.7,85.06,85.808,85.648,85.98,86.6,86.42,86.736,86.92,87.056,87.168,86.92,87.06,87.096,87.204,87.152,86.948,86.888,86.776,86.512,86.252,86.204,85.832,85.388,84.596,84.336,84.236,83.648,83.012,82.616,81.856,81.112,80.492,79.648,78.704
-0.07999999999999996,-0.07999999999999996,0.8366098680496216,0.799008329372406,0.768790655708313,0.7337070788955689,0.7038120620727539,0.6708499338531494,0.6365568320465088,0.6141685948944092,0.5852989752388,0.5660139584302902,0.5412559039115906,0.5252869324302674,0.49840013889312745,0.48295260931015016,0.4672390024852753,0.4559447218513489,0.4408992142295837,0.42919713386535646,0.42051700357437133,0.41096702877998353,0.4065160706138611,0.39477401510238647,0.39489711161613467,0.3905670730113983,0.3890665306472778,0.385781817817688,0.3906948047065735,0.3895101030921936,0.3890829104995728,0.3969777096223831,0.3959988572502136,0.3931023010253906,0.41080600368499753,0.42058368370056154,0.4214608318901062,0.42763407709121704,0.4450857899951935,0.4586665361785889,0.4705346598339081,0.4912841752719879,0.5087066542243958,0.5296981362819672,0.5546964414405823,0.5753931659698487,0.6057674995613098,0.6337436306476593,0.6732884164333344,0.7049358594894409,0.761124517288208,0.7956232217407226,0.8569603955459595,72.076,73.02,74.052,75.352,76.276,77.44,78.448,79.34,80.216,80.972,81.74,82.056,82.976,83.608,84.012,84.684,85.056,85.484,85.872,86.104,86.1,86.764,86.764,86.872,86.736,87.324,87.128,87.14,87.228,87.184,86.892,87.272,86.636,86.484,86.78,86.4,86.06,85.856,85.568,85.184,84.852,84.576,83.884,83.512,82.764,82.436,81.656,80.944,79.992,79.38,78.428
-0.040000000000000036,-0.040000000000000036,0.8016623031806945,0.7724154823684692,0.7360863313674927,0.7056173261451721,0.6758098159027099,0.6437472684288025,0.6193634240818023,0.5887282214355469,0.5665488031768798,0.5406465357017517,0.527570304927826,0.5040260282230378,0.4833934380245209,0.47115721399307253,0.44651024725914,0.43979513427734374,0.42980308247566223,0.42225403896331787,0.4140507604598999,0.40677500354766843,0.3936586532306671,0.3891373837852478,0.3890920393276215,0.3891513829040527,0.390534964017868,0.3885173154449463,0.39055879312515257,0.39101077672958373,0.38991162322998046,0.3922593617153168,0.402389794178009,0.4009428293132782,0.41264269802093506,0.41729527730941773,0.42617604860305786,0.43839989575862887,0.44854764566421507,0.4558177119922638,0.4775132737541199,0.49721780223846435,0.5199028509712219,0.5375141277313232,0.5628132098388672,0.591795487909317,0.6222556532478333,0.652008653306961,0.6804580211639404,0.734527501335144,0.7753405138015748,0.8196592358589172,0.873619283065796,73.012,74.056,75.132,76.016,77.152,78.212,79.096,80.048,80.748,81.584,81.972,82.812,83.616,84.108,84.764,85.312,85.528,85.944,86.08,86.388,86.808,87.032,87.0,87.224,86.9,87.244,87.22,87.144,87.28,87.24,87.0,87.104,86.94,86.992,86.712,86.248,86.052,85.812,85.412,85.0,84.8,84.204,83.82,83.168,82.504,81.864,81.496,80.332,79.452,78.888,77.876
0.0,0.0,0.7735144459533692,0.7390184918212891,0.7040345112800598,0.6842412513542175,0.6527032480239868,0.6193937789916992,0.596991058883667,0.568938540019989,0.5403454329204559,0.5222952089691162,0.5019876186561585,0.48659118589401246,0.4662189873695374,0.46076412565231323,0.4447364035606384,0.4315958688354492,0.42668918045043946,0.41409812680244446,0.40834337811470034,0.39820731159210204,0.3935588006925583,0.39083865780830385,0.38681280646324157,0.38496249148368833,0.38618197160720824,0.38250960003852846,0.38880345765113833,0.386238915348053,0.3913892030763626,0.39660232043266297,0.4011705135536194,0.4064624415779114,0.41726646755218505,0.42735744539260867,0.43459667222023013,0.44138377641677856,0.4581959028911591,0.46578991441726686,0.48741458101272583,0.5095132977104188,0.5312532396316528,0.5481203144264222,0.5737997025108338,0.6022788208198547,0.6340043605232238,0.6689918022346497,0.6905557690048217,0.7437231934165954,0.7917078789520263,0.8472718829345703,0.904455211353302,74.124,75.168,76.428,76.88,78.044,79.264,80.076,80.616,81.484,82.2,83.192,83.592,84.192,84.504,85.112,85.364,85.792,85.976,86.292,86.648,86.892,87.068,87.04,87.348,87.256,87.276,87.14,87.408,87.208,87.132,87.096,86.932,86.564,86.652,86.42,86.3,85.804,85.716,85.348,84.672,84.54,83.952,83.6,83.024,82.388,81.46,80.892,80.288,79.3,78.104,77.22
0.040000000000000036,0.040000000000000036,0.7405110660552978,0.7115588931465149,0.6854019577693939,0.6484238222885131,0.624959935016632,0.602198807001114,0.5678276964569092,0.5512895355606079,0.5321537841033935,0.5167496735572815,0.49283504207611084,0.47823521627426147,0.4619207756996155,0.44724989356994627,0.43570671919822695,0.4227972309112549,0.4189786253929138,0.4055923395061493,0.40035184889793396,0.3930191208076477,0.39227663620948794,0.38748450461387635,0.3880646629333496,0.3859310465812683,0.38303879029273985,0.3791058607387543,0.3905694769668579,0.38577253514289855,0.39406776674270627,0.39724629691123964,0.4077640852355957,0.4140017250442505,0.4211830907249451,0.42746845035552977,0.43619694603919984,0.45226704666137696,0.4632784307861328,0.4793060698890686,0.49864072274684906,0.5171801539611817,0.535390576210022,0.5637144052886963,0.5855993566322326,0.6099600827598571,0.648878354434967,0.6786194569206238,0.7262553405761719,0.7617797774505615,0.8120795792007446,0.8583927360153198,0.906680290966034,75.192,76.208,76.936,77.956,79.004,79.552,80.972,81.404,81.772,82.46,83.084,83.904,84.176,84.956,85.292,85.712,85.92,86.336,86.624,86.876,86.904,87.064,87.132,87.052,87.292,87.364,87.056,87.14,87.176,86.98,87.0,86.804,86.596,86.512,86.308,85.7,85.664,85.284,85.008,84.608,84.236,83.436,83.192,82.768,81.956,81.468,80.456,79.936,78.876,77.924,77.124
0.08000000000000007,0.08000000000000007,0.7193596980667114,0.6915735644912719,0.6532990494728088,0.630397109079361,0.6026810805892945,0.5805489259719848,0.552498168926239,0.5360439672183991,0.5163668271255493,0.4962734928226471,0.47582879093170166,0.4617082964706421,0.44627442615509033,0.43991610691070554,0.4268459368610382,0.42245633319854736,0.41319358463287353,0.39722570178985595,0.39336373355388643,0.391143302822113,0.3930258689260483,0.38692741141319276,0.38470989721298215,0.3874384685230255,0.38668074029922483,0.38121757482528684,0.3887323583698273,0.38749653520584104,0.39357702162742614,0.40173169788360596,0.41059852481365205,0.4184622288131714,0.4236536699485779,0.4325885602092743,0.44802495058059694,0.45502808778762815,0.47120039541244507,0.4883558952140808,0.5083906578159332,0.530779827041626,0.5570133193969726,0.5780062030601502,0.5995727947235108,0.6356216619205475,0.6666757081222534,0.6923194532203675,0.7440198678588867,0.7774917158031464,0.8334351599121094,0.8842493761634826,0.9379953371810913,75.672,76.696,77.796,78.672,79.536,80.432,81.476,81.92,82.636,83.48,83.956,84.436,84.956,85.324,85.564,85.908,86.248,86.76,86.86,86.872,86.756,87.164,87.032,87.336,87.332,87.412,87.28,87.188,87.196,87.048,86.824,86.688,86.616,86.42,86.012,85.764,85.58,85.224,84.844,84.356,83.66,83.352,82.828,82.072,81.456,81.072,80.1,79.444,78.404,77.78,76.376
0.1200000000000001,0.1200000000000001,0.6956219988250733,0.6654218354415894,0.6366624606752396,0.6145531965827942,0.5853028646278381,0.5619381288337707,0.5344392622756958,0.5184112547397614,0.5042779118919373,0.48360038337707517,0.4733596625137329,0.45260355731964114,0.44015086091995237,0.4319165126800537,0.41941682628154753,0.40995542360305787,0.4095300094795227,0.3990145234298706,0.39402184020996095,0.3909660758781433,0.38793965813636777,0.3886529878425598,0.38220042585372926,0.3903185730266571,0.39324571960449217,0.39306755151748657,0.3914290189743042,0.40020278928756714,0.40310351279258727,0.40358334367752075,0.40444324602127074,0.42455110359191894,0.4293386109447479,0.44828551525115967,0.4544719700050354,0.46315062841415405,0.48543430540084836,0.49605010890960693,0.5192868969345092,0.5388547413539887,0.5590638622570038,0.5914750707054138,0.6118338200950623,0.642364185218811,0.6755881524658203,0.7189567044448852,0.7593957696151733,0.8081644031143188,0.8548557675361633,0.9025701078033447,0.9609463524246216,76.5,77.5,78.52,79.064,80.488,81.016,81.988,82.428,83.144,83.82,84.088,84.668,85.06,85.568,86.04,86.352,86.312,86.496,86.676,86.98,87.056,86.98,87.14,87.128,87.152,87.312,87.096,87.06,87.04,86.832,86.816,86.48,86.072,86.184,86.092,85.796,85.244,84.748,84.476,84.056,83.684,82.904,82.4,82.04,81.236,80.348,79.476,78.544,77.892,77.18,75.868
0.15999999999999992,0.15999999999999992,0.6767870636367798,0.6487060488891602,0.6157979442977906,0.5922441090583801,0.5640863752174378,0.5468799763202667,0.5265299937057495,0.5025804450035095,0.4827209036254883,0.4720794757270813,0.459200246887207,0.44713240571022034,0.4358560756874085,0.42674114505767824,0.4155778148365021,0.4062614413881302,0.40314370484352113,0.3977717249107361,0.3927458149242401,0.3906627629470825,0.39274342386245725,0.3853550502490997,0.3920353578186035,0.388861476020813,0.39242707896232604,0.39423480789184573,0.39735696352005007,0.39598801266670225,0.4075303035068512,0.41361817516326904,0.4245264869594574,0.430612914390564,0.43801398694992066,0.454065771446228,0.4618545686817169,0.4775658164215088,0.49064050251960756,0.5101477779579162,0.5292617512130737,0.55195798828125,0.5800662883853912,0.6063813706588745,0.6315292477321625,0.6593077122497558,0.7004505097579956,0.7358353167915345,0.7844727645492554,0.834782833518982,0.8804974471855164,0.941242596244812,0.9884109034538269,77.48,78.284,79.22,80.148,80.856,81.82,82.196,83.196,83.824,84.16,84.468,84.768,85.432,85.696,86.044,86.404,86.452,86.804,86.864,87.152,86.792,87.432,87.084,87.212,87.144,87.052,87.188,87.016,86.796,86.816,86.468,86.268,86.184,86.0,85.58,85.324,85.104,84.516,84.292,83.656,83.044,82.516,82.172,81.508,80.764,80.152,79.172,78.28,77.284,76.392,75.36
0.19999999999999996,0.19999999999999996,0.6606722531509399,0.6318354526138306,0.6022956232452392,0.5793901865005493,0.553869799118042,0.5359138842582702,0.508214045753479,0.498107033996582,0.48145143629074094,0.4638772226142883,0.44998015226364135,0.4434792268848419,0.43366789964675906,0.4202598124217987,0.4149799660015106,0.41008404335021975,0.4087994215583801,0.4000175684738159,0.3937780973815918,0.3933142042350769,0.3903993269920349,0.3902761596107483,0.39332632627487185,0.39458693765640257,0.39567119329452516,0.4010669708442688,0.40740281922340393,0.4124982490825653,0.41621607298851016,0.41867689464092256,0.4290357107830048,0.43920914319992066,0.44745581632614134,0.46323530199050905,0.48027183283805847,0.49377691198349,0.5012751873207092,0.5300889793395996,0.5454276130485535,0.5708830775260926,0.5942514459228516,0.6162971625518798,0.6418343920516968,0.6928797549819946,0.7218314284849167,0.7668693748760224,0.8194128018951417,0.8570513815689087,0.9094421759414673,0.9616321867179871,1.0360313736724853,77.94,78.78,79.792,80.556,81.46,82.02,82.828,83.2,83.876,84.392,84.836,85.26,85.544,86.084,86.252,86.384,86.372,86.668,86.968,87.164,87.032,87.148,87.048,87.032,87.208,86.9,86.848,86.796,86.532,86.304,86.308,86.072,85.784,85.452,85.172,84.912,84.86,84.172,83.776,83.24,82.924,82.452,81.884,80.8,80.116,79.24,78.644,77.524,76.8,75.888,74.628
0.24,0.24,0.6417691753387451,0.6108932195854188,0.5861565172481537,0.5595997791481018,0.5397885489559173,0.5185568612098694,0.5061247850513458,0.4839952068901062,0.4716032146835327,0.461145030040741,0.44531515308380126,0.43808918031692506,0.42966047347068786,0.42243388801574705,0.4151652970600128,0.4094301769924164,0.4005373138523102,0.3994484832954407,0.40157763816833497,0.40098245355606077,0.3962737886238098,0.3953278018283844,0.3989832841777802,0.4000317080307007,0.40376731665611265,0.40515125541687014,0.41208874364852904,0.4094019340801239,0.4212688682174683,0.43052216594696047,0.4316621676158905,0.44656165565490724,0.4586267168807983,0.4650724409866333,0.48840584032058715,0.5094954768371582,0.52025388381958,0.5391507943344116,0.5638447508907318,0.5811299108505249,0.6100459251976014,0.6427417024993897,0.6768151665115356,0.7074769567489624,0.7330865281867981,0.7838999781417847,0.8301484375190735,0.887042788734436,0.9417115359306335,1.002896020488739,1.0530026360702516,78.496,79.716,80.604,81.38,81.86,82.724,83.0,83.852,84.276,84.656,84.86,85.328,85.552,85.884,86.196,86.28,86.784,86.844,86.728,86.724,87.048,86.992,87.084,86.98,86.848,86.948,86.64,86.74,86.544,86.316,86.364,85.872,85.528,85.516,85.016,84.592,84.288,83.86,83.36,83.072,82.368,81.784,80.96,80.564,79.996,79.136,78.132,77.2,76.088,75.228,74.224
0.28,0.28,0.6238610832023621,0.5996829714584351,0.5752623358249664,0.5569789980506897,0.5298104873657227,0.5111504777812957,0.49648495042800905,0.4833982289123535,0.4703793514251709,0.4547400391292572,0.44638617630958555,0.4355380254650116,0.4277882284832001,0.41977236930847167,0.4168967178249359,0.4043894609832764,0.407119176697731,0.40163715126037597,0.3966059409379959,0.39906001707077027,0.3955650783109665,0.4015189716053009,0.4055916367149353,0.40734664521217345,0.4099019918394089,0.41166907663345337,0.4199639574241638,0.42680194429397583,0.4354778324127197,0.4394268617343903,0.4473763069057465,0.4641015446472168,0.477631201171875,0.48697455920219423,0.5000936992835998,0.5182758324813843,0.5340173693847656,0.5586244168186187,0.5801165245056152,0.5996355441474914,0.6276173150253296,0.65945399061203,0.697867467880249,0.7323328848457337,0.7686932689476014,0.8121055914878845,0.8694956418991089,0.9257010517883301,0.9716909371948242,1.0304144826126098,1.1017577882766723,79.312,79.936,80.512,81.368,82.3,82.768,83.444,84.036,84.248,85.04,85.02,85.424,85.868,86.028,85.972,86.512,86.572,86.656,86.828,86.952,87.072,86.724,86.864,86.7,86.724,86.532,86.572,86.32,86.112,85.96,85.944,85.512,84.88,84.832,84.644,84.316,84.02,83.544,82.992,82.66,81.924,81.344,80.664,79.788,79.172,78.184,77.18,76.352,75.552,74.44,73.252
0.32000000000000006,0.32000000000000006,0.613034455127716,0.5927665063285827,0.5782997283744812,0.5483334134483338,0.523909413356781,0.507375051612854,0.49662085378646853,0.4766702168273926,0.4652185407447815,0.4529945065116882,0.4390847881221771,0.43788521613121034,0.42723571551322936,0.41872317041397095,0.4169472261142731,0.4104701378440857,0.4066630679702759,0.4055278059387207,0.4043853411865234,0.40401902049064636,0.405038313999176,0.40386106086730955,0.41004848404884336,0.41196529039382934,0.4169652947330475,0.41851113574028015,0.4302766122341156,0.431546531829834,0.44126218214035035,0.4519686844158173,0.45592445660591124,0.4686222466468811,0.4854228841781616,0.49068136724472045,0.5155205256080627,0.5268999209022522,0.5518631476211547,0.5743807347297668,0.5878389721488952,0.6284932169914246,0.6485107539367676,0.6797505017089843,0.7190976137924194,0.7501998320484161,0.7969635836029053,0.8442991477394104,0.8834386086463928,0.9608528875541688,1.0108431350708007,1.0709714804649353,1.136031953048706,79.54,80.4,80.852,81.796,82.668,83.156,83.38,84.076,84.42,84.868,85.524,85.428,85.9,86.024,86.204,86.356,86.608,86.62,86.656,86.768,86.848,86.704,86.472,86.504,86.496,86.644,86.244,86.224,85.964,85.64,85.752,85.4,84.848,84.9,84.356,83.92,83.424,82.756,82.668,81.816,81.712,80.916,80.108,79.696,78.7,77.564,77.084,75.696,74.552,73.868,72.888
0.3600000000000001,0.3600000000000001,0.6010987092399597,0.5799849642562867,0.5599944559288025,0.5415961840248108,0.5200835998439789,0.5022482442855835,0.48642509506225584,0.47875700386047365,0.4643053344345093,0.45009918018341066,0.44802159657001495,0.4371680066680908,0.4292948274707794,0.4232133167552948,0.42208532251358033,0.41781974303245545,0.4154644981575012,0.41052986150741577,0.4047216682243347,0.41020919023513797,0.41103297486305235,0.4105141763114929,0.41758642793655393,0.41984827840805056,0.4260296407699585,0.4322774587059021,0.43715454935073855,0.4484808559703827,0.4579812857437134,0.46063394361495974,0.47248812284469605,0.48837536930561065,0.4973982459449768,0.5178411532211303,0.527086100101471,0.5495225531387329,0.5574252709770202,0.5920766708564759,0.6175491305923462,0.6380584687232971,0.6775230444717407,0.7025104253768921,0.7439995775032043,0.7831596090316773,0.8225766633605957,0.8664420253372193,0.9268130630302429,0.9712341901779175,1.0391371376419067,1.1089042113113403,1.196217962989807,79.992,80.74,81.5,82.164,82.712,83.436,83.756,84.108,84.416,85.06,85.016,85.524,85.544,86.056,85.996,86.252,86.348,86.62,86.696,86.556,86.408,86.624,86.532,86.312,86.352,85.964,86.132,85.62,85.672,85.432,85.22,84.896,84.656,84.116,83.916,83.492,83.204,82.72,82.004,81.84,80.688,80.052,79.428,78.832,78.156,77.068,76.148,75.32,74.228,73.036,71.544
0.40000000000000013,0.40000000000000013,0.5981937781143188,0.5741630484771728,0.5565154885864257,0.5370595936393738,0.5220804004573822,0.503231370191574,0.4848493138122559,0.4781106862068176,0.46609897243499754,0.45874802547454835,0.44287710443496703,0.4402411628341675,0.42962219170570376,0.42954685906410217,0.41749462142467497,0.41793507272720337,0.4210733677768707,0.4188017824840546,0.417269430103302,0.42156169266700744,0.4202579490280151,0.42484041700363157,0.423784638299942,0.4294369172859192,0.43747254667282104,0.4363943295955658,0.44544092935562135,0.45796587390899657,0.46217328773975375,0.48385778469085694,0.4895523018836975,0.5008032830142974,0.5196300937843322,0.5227959903907776,0.5384930030465126,0.5669897302341461,0.589647743692398,0.613104079093933,0.6374655290794372,0.6601075116443634,0.6972087327575683,0.7233222258758545,0.7685929514026641,0.8049862068557739,0.8463504708099365,0.906695223197937,0.9551909460449218,1.024456636314392,1.075483956413269,1.1537210888290406,1.239810654258728,80.256,81.024,81.484,82.3,82.812,83.324,83.868,84.092,84.492,84.964,85.448,85.492,85.552,85.7,86.112,86.284,86.164,86.2,86.556,86.276,86.212,86.38,86.328,86.144,85.976,86.008,85.852,85.8,85.288,84.92,84.772,84.58,83.828,83.82,83.784,83.156,82.696,82.016,81.588,81.196,80.516,79.88,78.684,78.276,77.608,76.588,75.404,74.3,73.632,72.26,70.972
0.43999999999999995,0.43999999999999995,0.5866075099182129,0.5710941618633271,0.5465536660003663,0.5343435789966583,0.5179800012207031,0.5075104264640808,0.49110762308120726,0.4782099087142944,0.46512218664169314,0.4558861248588562,0.45270410121917726,0.44217232710838317,0.43939420084953307,0.4379389175224304,0.4301707754325867,0.42994716167449953,0.42420952423095704,0.423778808631897,0.4330677573776245,0.434304154586792,0.42966071908950804,0.43593742581367495,0.4392900363349915,0.4404912256622314,0.4509500559425354,0.4540245369148254,0.463084413356781,0.47849248600006106,0.48498736797332764,0.4869324201965332,0.5061923896217346,0.5218002689170838,0.5305438215255738,0.547547188949585,0.5779347526836395,0.587024422955513,0.6223832835388183,0.6300598656654358,0.6596428817367553,0.6887773671340942,0.7208079707336426,0.7503155290222168,0.7991747270202637,0.8408084498596191,0.8848326354598999,0.9380307297134399,0.9881260131835937,1.0614360318374634,1.1349896471595764,1.1972549684143066,1.2765313801574707,80.58,81.192,82.096,82.308,82.824,83.424,83.66,84.04,84.576,85.188,85.056,85.468,85.612,85.556,85.896,85.976,86.2,86.24,86.072,86.132,86.08,85.972,85.984,85.864,85.62,85.484,85.292,84.944,84.604,84.748,84.156,83.976,83.78,83.588,82.692,82.588,81.752,81.664,81.024,80.416,79.564,79.044,78.508,77.464,76.468,76.048,75.032,73.672,72.244,71.296,69.992
0.48,0.48,0.5889540531253815,0.5688916349983215,0.5525288257217407,0.5329360672187805,0.5190147844696045,0.5003018138313293,0.4935445121383667,0.48270817804336547,0.46789204751968383,0.4619120492267609,0.4557404125881195,0.4448384245491028,0.4455167784690857,0.44250271136283875,0.43644687856674197,0.4352247113513947,0.43437655394554137,0.4331899279308319,0.4383268074893951,0.4378780175304413,0.4394349612092972,0.44654494290351865,0.44972294065237045,0.4551210156059265,0.46360885488510134,0.4696445944786072,0.4803412220096588,0.4790053609275818,0.49404476388931273,0.5083716903495789,0.5239509634590149,0.5332398576927185,0.5475749581241608,0.569881951751709,0.5863956856346131,0.6048181866645813,0.6327921071434021,0.6650193543434143,0.6872357171249389,0.7195414855957031,0.746151925163269,0.7868885961532592,0.8276936175918579,0.8733273662948609,0.9266296487045288,0.9751259590911865,1.0349523097610474,1.0980545436096192,1.174811686553955,1.2531120740890502,1.331638038444519,80.704,81.32,81.796,82.524,82.86,83.276,83.88,84.1,84.632,85.0,85.16,85.508,85.252,85.64,85.884,85.764,85.94,85.984,85.736,85.776,85.84,85.848,85.636,85.552,85.164,85.272,84.868,84.952,84.572,84.22,83.968,83.704,83.128,82.908,82.944,82.02,81.436,80.948,80.208,79.664,79.244,78.66,77.684,76.572,76.0,75.124,73.932,72.868,71.488,70.256,69.012
0.52,0.52,0.5959070426750183,0.5700619556999207,0.5605857063293457,0.5339094900798798,0.5217423689651489,0.5067534650230408,0.49534584566116335,0.490462764005661,0.47968116003990174,0.47150485359191896,0.46228503490448,0.4589856827735901,0.45035843120574953,0.4521355018806458,0.4495554307556152,0.4461686722564697,0.4467259284877777,0.4493446842098236,0.44719552458763123,0.45133031744003294,0.4564611213493347,0.45224980707168577,0.4635590851593018,0.46712251453399656,0.47665447940826416,0.4851175936317444,0.488326789484024,0.49908373165130615,0.5165604461288452,0.5242132426261902,0.5429942013931275,0.5526729819297791,0.5676608499717712,0.5902815864753723,0.6075581553840638,0.6348401118850708,0.6579314917564392,0.6858695358657837,0.7157766682052612,0.7454130652618408,0.7847341568374634,0.8269034253311157,0.8628923983192444,0.9077010754203796,0.9729054386901855,1.0132530414962768,1.0790998821640014,1.1448214546203612,1.2226058823013306,1.2910575104522706,1.391611086730957,80.744,81.472,81.74,82.572,82.856,83.636,83.856,83.984,84.196,84.604,85.084,85.024,85.384,85.396,85.436,85.448,85.74,85.628,85.452,85.34,85.236,85.42,85.236,85.332,84.896,84.756,84.656,84.496,84.052,83.892,83.608,83.304,82.688,82.496,82.228,81.34,81.028,80.36,79.668,79.232,78.476,77.644,76.86,76.08,75.088,74.264,73.144,71.964,70.832,69.848,68.28
0.56,0.56,0.5835952764987945,0.5809536820602417,0.5594467021942139,0.5384507184028625,0.5302491133880616,0.5134830493545532,0.5158661337661743,0.4939038998603821,0.4842355361366272,0.48171804277420044,0.46868863521575926,0.4675594095611572,0.4631473853302002,0.45987440537929536,0.4596191411972046,0.4573912265729904,0.4552120068359375,0.45648154979705813,0.46072357268333436,0.46666423887252806,0.47023605178833006,0.47373036527633666,0.4746100406646728,0.4825005839920044,0.49220442863464353,0.4964066414642334,0.5030795314598083,0.5196934911727905,0.5257440445518493,0.542963297176361,0.5595614157104493,0.5715467186546326,0.603728659992218,0.6162575183486938,0.6373757011032104,0.653371391658783,0.6835787972831726,0.7092179819679261,0.7508909959602356,0.7817928359413147,0.8120118740844726,0.867863853263855,0.9066313858032227,0.9510266308975219,1.0058252683258058,1.0647076879119872,1.1300850189971925,1.1977760638427735,1.2678024397659302,1.3653682305908204,1.4567539303588868,80.764,81.292,81.68,82.228,82.82,83.212,83.152,83.952,84.376,84.244,84.772,84.804,85.008,85.296,84.98,85.252,85.492,85.276,85.192,84.916,84.928,84.976,84.888,84.852,84.656,84.264,84.256,83.788,83.924,83.404,82.608,82.78,82.296,81.612,81.264,80.9,80.312,79.672,78.956,78.428,77.852,76.592,76.076,75.284,74.112,73.164,72.484,70.984,69.904,68.688,67.52
0.6000000000000001,0.6000000000000001,0.5975250479507447,0.5804655257987976,0.5632078947639465,0.5495322676086426,0.5365468537139892,0.5221948538970947,0.506942947063446,0.5067732685089111,0.4953012633895874,0.4871046211338043,0.48456992546081545,0.47456416994094847,0.4823062107658386,0.4717231529426575,0.4710302104949951,0.47153633613586426,0.47300491191864014,0.4697805202293396,0.4757252541923523,0.48441894914627076,0.4811206336975098,0.4838120888996124,0.49848480642318727,0.5071705966758728,0.5136461840724945,0.5140196271324158,0.5259141152191162,0.5335893418312073,0.5535321063041687,0.5634520191955567,0.5783809240722656,0.5985538740730285,0.6171440489006043,0.6417682762908935,0.6606736416816712,0.6812160231208801,0.7100245262527466,0.737269480342865,0.7759514194297791,0.8105123799324035,0.8575415784835816,0.8974861735153198,0.94872426404953,0.9981375859832764,1.05728147605896,1.116987659034729,1.1803514190673827,1.2619588999557496,1.3300426000976562,1.4208419079208374,1.5239112242889403,80.628,81.28,81.78,82.252,82.708,83.072,83.696,83.756,84.112,84.292,84.528,84.628,84.448,84.74,84.832,84.876,84.996,85.16,84.888,84.612,84.752,84.532,84.348,83.932,83.924,84.132,83.816,83.668,83.2,82.832,82.496,81.908,81.688,81.084,80.724,80.212,79.748,79.072,78.356,77.712,76.704,76.144,75.34,74.2,73.228,72.42,71.26,70.06,68.996,67.988,66.644
0.6400000000000001,0.6400000000000001,0.6078848366355896,0.5929661433219909,0.5700931817054748,0.5538853436088562,0.545807088060379,0.5315215283966065,0.5257234840011596,0.5181418146896363,0.507082326259613,0.5012157575416565,0.4976882843399048,0.49088224363327027,0.4903359593009949,0.48992283475875853,0.4863001820087433,0.49009016623973845,0.4887604141044617,0.4908938278579712,0.4929096074676514,0.5003316141796113,0.5030749604797363,0.5073002028560638,0.5135550214004516,0.5160622520446777,0.5290240981674195,0.5387179278945923,0.551675910115242,0.5592984229660034,0.5790817423057556,0.5915301371955871,0.6088441641235351,0.6226333721542359,0.6368517306518555,0.6707243736553192,0.6937342217445374,0.719488368473053,0.7336828083324433,0.7736405448341369,0.8189432864761352,0.8568890082168579,0.8896191222381592,0.9360988257980347,0.9730798075866699,1.0372509494018554,1.1012061347579956,1.155562080230713,1.2224529552841186,1.3124690025711059,1.3855666102600097,1.4874523054122926,1.5805524496459962,80.504,80.976,81.66,82.108,82.38,82.968,83.304,83.408,83.712,83.888,84.232,84.56,84.4,84.404,84.436,84.404,84.412,84.34,84.38,84.204,84.28,84.096,83.86,83.872,83.504,83.344,83.16,82.892,82.64,82.096,81.828,81.668,81.26,80.308,80.032,79.504,79.172,78.128,77.568,76.932,76.316,75.2,74.7,73.58,72.432,71.508,70.508,69.0,68.164,66.468,65.4
0.6799999999999999,0.6799999999999999,0.6176490207290649,0.5988413781642914,0.5832646269989014,0.5723892920303345,0.5605830651473999,0.5514169256782532,0.5440411419963836,0.5239952028274536,0.5156773254966736,0.5139282024383545,0.5178577542686462,0.5030097876834869,0.4982492569351196,0.5005154236602783,0.5028966070365906,0.5068726491546631,0.5059632392692566,0.5026960068225861,0.5102693483400345,0.5187961320018768,0.5141406662559509,0.5248687393379211,0.5289210629749298,0.55177920814991,0.5520289455795289,0.566439292640686,0.5747767759132385,0.594958622379303,0.6002370899581909,0.6185528635978699,0.6285581842422485,0.6514529409980774,0.674122550907135,0.6916428847694397,0.7184311096191406,0.7490523163795472,0.7749051940536499,0.8171693440628052,0.8476171481323242,0.8855066892242431,0.9400710981369018,0.968183055152893,1.0409021597671508,1.0899554378318788,1.1400733601760864,1.2188937179756165,1.2955962075042724,1.34654446144104,1.4527787016296387,1.5398991353607179,1.645500549621582,80.348,81.02,81.604,81.708,82.336,82.452,83.032,83.444,83.52,83.824,83.484,83.964,84.24,84.232,84.24,84.2,84.164,84.332,83.872,83.776,83.88,83.592,83.3,82.952,82.976,82.7,82.42,82.068,81.748,81.564,81.4,81.148,80.384,80.036,79.488,78.636,78.292,77.4,76.78,75.988,75.008,74.784,73.216,72.516,71.992,70.572,69.46,68.436,67.144,65.988,64.648
0.72,0.72,0.6353708660316467,0.6183835336494445,0.5986362580871583,0.5844539635467529,0.5704547108459472,0.554538891582489,0.5532988071632385,0.5499042226982117,0.5351596322917939,0.5329133680725098,0.519161817741394,0.525997154827118,0.5198423816299439,0.5182660858726501,0.5148899836349488,0.524515533618927,0.5257911548995972,0.5222988337516785,0.528373825931549,0.5301174889278412,0.5411493618679046,0.546552762928009,0.5552996216583252,0.5680741417503357,0.5757098895263671,0.5952178900909424,0.5861283822631836,0.6085655768966675,0.6233860297775269,0.6541369405937195,0.6677967012214661,0.6770331820678711,0.7041726983642578,0.7336696131515503,0.760129119758606,0.782417986869812,0.820285037651062,0.8541322205924988,0.8823809783935547,0.931936264591217,0.9805975509262085,1.0375249135017395,1.0684381511306762,1.139255193901062,1.2001722360610962,1.2691506673049926,1.3435303413009643,1.4307311573028565,1.526885320777893,1.6289561309432983,1.7327695446014404,80.048,80.528,81.288,81.58,81.928,82.42,82.576,82.736,83.296,83.008,83.544,83.432,83.62,83.632,83.536,83.56,83.472,83.78,83.56,83.484,83.12,82.968,83.024,82.768,82.388,82.292,81.988,81.628,81.276,80.748,80.456,80.204,79.616,79.004,78.464,77.996,77.312,76.576,76.164,75.104,74.204,73.372,72.696,71.7,70.636,69.768,68.516,67.024,65.676,64.468,63.52
0.76,0.76,0.6506082846164704,0.6343485897827148,0.6081524934196472,0.5930363874816894,0.5905845082759857,0.5753396846199036,0.5707623571777344,0.5625581463623047,0.5586395967292785,0.5465091103744507,0.5399536545562744,0.546794841966629,0.5418059741783142,0.5404228879642486,0.54065086353302,0.5475895262908935,0.5471491590881348,0.5448903903961182,0.5561138933372498,0.5648192537641525,0.5686685168075561,0.5700330038642883,0.577410628490448,0.5957486018085479,0.6032928297424316,0.6111616102981567,0.6225878427886963,0.6347090692710876,0.6552140674972534,0.6723855359268188,0.7033571867370606,0.7182766487693787,0.7412240116882324,0.7624442261314393,0.7961081033706665,0.8262972361660004,0.8677678160667419,0.8981232607650756,0.9384909887695313,0.9844334287452697,1.0286321073913574,1.0919595014953614,1.1369340307235718,1.1812111463737487,1.2672295281219483,1.3404167016983033,1.4213717622756958,1.5074888552856445,1.6070922323226928,1.7042659636306763,1.810258529510498,79.688,80.344,80.948,81.664,81.78,82.084,82.02,82.22,82.628,82.816,82.952,82.928,83.128,83.32,83.204,83.004,82.956,83.124,82.88,82.656,82.5,82.552,82.412,81.868,81.756,81.656,81.124,81.104,80.668,80.164,79.652,79.232,78.744,78.508,77.6,77.14,76.036,75.42,74.96,73.948,73.296,72.46,71.684,70.756,69.664,68.372,67.252,65.984,64.552,63.82,62.42
0.8,0.8,0.6678462670135498,0.6499470586013794,0.6410171102809906,0.6258904627799988,0.616646248512268,0.6019887483024597,0.5861379146385193,0.5820803273582459,0.5770601948356628,0.5680446976280212,0.5643354761791229,0.5621950798225402,0.5567218447685242,0.5626206760406494,0.566981184463501,0.5630401884841919,0.5637642581653595,0.5666215732097626,0.5777977297401429,0.582661863708496,0.5906377146911621,0.5933764505767822,0.6103556049346924,0.6141362155675888,0.6303862497711181,0.6439559966659546,0.6599209503746033,0.6684125987625122,0.6894138864707947,0.7055459024047852,0.7327684152603149,0.7538697457885742,0.7803097930812836,0.8017366062927246,0.8439933310317993,0.8643496071434021,0.901858253326416,0.948542988243103,0.9913906359481811,1.0401822412490844,1.0924725777435302,1.135189359664917,1.2080285550689698,1.258437710609436,1.3331213642692565,1.4115164952468873,1.4942476390838624,1.5636254137802124,1.683902367210388,1.7859680207061768,1.899275322265625,79.38,79.94,80.224,80.408,81.048,81.16,81.428,81.824,82.012,81.992,82.412,82.444,82.64,82.768,82.4,82.652,82.504,82.516,82.404,82.116,81.648,81.888,81.736,81.604,81.032,80.836,80.644,80.164,80.016,79.548,78.988,78.564,78.088,77.904,76.716,76.224,75.724,74.552,74.092,73.052,72.232,71.508,70.232,69.324,68.156,67.296,66.14,65.304,63.708,62.444,61.604
0.8400000000000001,0.8400000000000001,0.6863115250396729,0.6742485848426819,0.6528708206367493,0.6413632712173462,0.6332905163955689,0.6199872506332398,0.6141971405506134,0.6107127198600769,0.5972175720977784,0.6039012091827393,0.5862045176315308,0.59485284948349,0.5911458510780334,0.5964953850650787,0.5995450685882568,0.5833726816368103,0.5928191279602051,0.6014461148452759,0.6053193567657471,0.6112399919223785,0.6194086553573609,0.6308961862564086,0.6451509648513793,0.648873193435669,0.6582485348320007,0.6691998481369018,0.6917273383331299,0.7116198372459411,0.7220932935523987,0.7410686720848083,0.7753790243721008,0.7970207089233399,0.8134498404693603,0.8502507481765748,0.8801444065856934,0.9145469538116455,0.961475032157898,0.9920360814285278,1.0450114505386352,1.0970163996696471,1.1448081685638427,1.1978733539581299,1.2590698927116395,1.3369840145874023,1.4021461317443848,1.4782828947067261,1.5858191065597533,1.6655781737518311,1.7714132607269286,1.8767194458007812,1.9876615645599365,79.216,79.508,79.896,80.26,80.648,81.068,81.1,81.252,81.212,81.452,81.964,81.7,81.944,81.588,81.656,82.068,81.944,81.608,81.48,81.72,81.356,80.912,80.644,80.584,80.576,80.012,79.744,79.228,78.948,78.6,77.964,77.492,77.272,76.496,76.076,75.256,74.524,74.028,73.124,72.124,71.34,70.412,69.316,67.924,67.168,66.58,64.652,63.704,62.56,61.384,59.86
0.8800000000000001,0.8800000000000001,0.7149541673278809,0.6987582579994202,0.6884999880599976,0.6668515793228149,0.6524611779594421,0.6456371690177918,0.6417847624206543,0.6300872169494629,0.6300599301719666,0.61728524892807,0.6119315996170044,0.6226270135498047,0.6169162964248657,0.6193982005310058,0.6159541122055053,0.6238358394432068,0.6240084432005882,0.6283009977149964,0.6429877617645263,0.6420180106401443,0.6493678276252747,0.6590499106407166,0.6684332750892639,0.6817798157119751,0.6946565554809571,0.7136215230560303,0.7331232541656494,0.7512980117225647,0.7634951824569702,0.7868334961605072,0.8068365704345704,0.8334189239311218,0.8768295789337158,0.909235332069397,0.9199590033340455,0.9752833860778809,1.001508613090515,1.0477203956985475,1.0870254307746887,1.1384977207183837,1.2043265121269227,1.2619401051330565,1.3217374277496339,1.400843251724243,1.4784718954086304,1.5666445245742797,1.6512876698303223,1.7502756274414062,1.8490669065093994,1.9753482843780517,2.091422634048462,78.172,78.768,78.944,79.636,80.144,80.24,80.396,80.868,80.824,81.052,81.42,80.928,81.096,81.192,81.264,81.276,81.228,81.116,80.848,80.732,80.556,80.332,80.06,79.972,79.596,79.284,78.764,78.58,78.208,77.648,77.288,76.708,75.808,75.4,74.896,73.876,73.48,72.548,71.812,71.252,70.068,69.504,68.084,67.464,65.892,64.932,63.86,62.4,61.564,59.828,58.608
0.9199999999999999,0.9199999999999999,0.7377301222229004,0.7280631107902527,0.7164441341018677,0.6945112512969971,0.6785249202537537,0.6749217501068115,0.6595047969055176,0.6595748806476593,0.6556740057563781,0.6520426930236817,0.6418898581695557,0.6437393691635132,0.6464306632614136,0.6530347049713134,0.6494950572776794,0.662286375541687,0.6513056178760529,0.6571809603500366,0.6744498093795777,0.6744235840988159,0.6917880538654327,0.7043969213294983,0.7111859684085846,0.7230424138450623,0.7272517065811157,0.7524240455818176,0.7721892137336731,0.7853896490478516,0.8076798213577271,0.8306564340019226,0.8602106026268005,0.8879234609222412,0.9172716659164428,0.9530511302185058,0.9876644900894165,1.0303805532073975,1.0703602242660522,1.1191655565834044,1.170024917793274,1.2025044849395752,1.263055434589386,1.3450896403884887,1.4029056815719605,1.4858896100616454,1.5735341402816772,1.6355163900375367,1.743665691947937,1.8615602577972412,1.956673374977112,2.0608793093109132,2.197945007324219,77.828,78.176,78.528,79.232,79.54,79.796,80.072,80.072,80.192,80.196,80.412,80.6,80.576,80.372,80.66,80.556,80.48,80.236,79.992,80.148,79.852,79.452,78.904,78.86,78.768,78.244,78.08,77.552,77.2,76.648,76.152,75.788,75.004,74.392,73.612,73.232,72.396,71.448,70.516,69.968,69.148,67.94,67.208,65.716,64.476,63.932,62.424,60.896,59.988,59.096,57.464
0.96,0.96,0.7774560355758667,0.7595147403335571,0.7381709680175781,0.7261151124382019,0.7198498866844177,0.7059053283691407,0.7001189087295532,0.699553750038147,0.6906127777481079,0.6781771575260163,0.6823098367881775,0.6815653346633911,0.6835474537658691,0.6827168178367615,0.687725571975708,0.6846493132209778,0.6885204026794434,0.6961696009254456,0.7051665515518188,0.7118284965515137,0.7284324261283874,0.7283788679218293,0.7522294841766357,0.7619405505371094,0.7819160873508454,0.80031217502594,0.819591045036316,0.8381517681503295,0.8520475300598145,0.8851172656059265,0.907283676071167,0.9299882423019409,0.9700222549438476,1.0047260914230347,1.0522812826919556,1.0779041571617127,1.137996435508728,1.1773660646820068,1.2255119597244262,1.2844566889953613,1.356826570930481,1.4042326833724976,1.4859863962554931,1.5739240538406372,1.6534701916503907,1.7305050526428223,1.8355033689117433,1.9375919791412353,2.0547368147659304,2.1653368644714357,2.302937354698181,77.068,77.628,78.212,78.424,78.704,78.984,79.076,79.288,79.348,79.936,79.836,79.72,79.544,79.816,79.756,79.732,79.632,79.452,79.284,79.212,78.964,78.868,78.236,78.14,77.556,77.108,77.02,76.556,76.14,75.472,75.164,74.62,74.116,73.184,72.588,71.888,71.204,70.556,69.632,68.78,67.524,66.544,66.04,64.828,63.696,62.832,61.3,60.16,58.944,57.756,56.308
1.0,1.0,0.8026123425674438,0.7972276974487305,0.7739855323410034,0.7672247109794617,0.7534997316169739,0.745571691122055,0.7356671109390259,0.728079796924591,0.7276419034576416,0.7200377680397033,0.7254488714027405,0.7185806601524353,0.71844793800354,0.7264757376861573,0.7328950250816345,0.7292177742004394,0.7333420472431182,0.73448534866333,0.7641401646614074,0.7650400461578369,0.7674174618530274,0.7679779908180236,0.8013287435531616,0.8260963659667969,0.8214804743766785,0.8454828780174255,0.8618525069618225,0.889509723072052,0.9087351025390625,0.9365346207809448,0.9654586856079101,0.9928181810379029,1.0295132502937316,1.0664508699035644,1.1141348538589477,1.1535049487495423,1.190467745437622,1.244222883720398,1.3068480363082886,1.3566108810424804,1.4161657788085937,1.492601008377075,1.5628701216888428,1.662171983795166,1.7394500024414064,1.8280543431282044,1.9393688721466065,2.0308763005065917,2.174755979232788,2.2832112283325197,2.4170725135803224,76.776,76.74,77.128,77.672,77.824,78.28,78.412,78.68,78.564,78.812,78.768,78.932,78.872,78.788,78.852,78.884,78.952,78.524,78.244,78.024,78.136,77.576,77.496,76.904,76.78,76.52,76.108,75.32,74.956,74.508,74.308,73.464,72.808,72.196,71.336,70.828,70.164,69.104,68.208,67.556,66.82,65.724,64.504,63.316,62.588,61.128,60.076,58.988,57.56,56.472,55.248


==> figures/vis_landscape/s3/results-2.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,2.0659341485595704,1.996779136505127,1.945621654319763,1.8703538469314576,1.8123156285476685,1.7369454815292358,1.683722559890747,1.6163385350418091,1.5681936613464356,1.5078935232543946,1.4527214804840087,1.3917796914291383,1.344975087814331,1.285568547744751,1.2337691151046752,1.1861323476982117,1.13963967420578,1.0899820224761962,1.0569500615501404,1.0045587360572814,0.9787651921081543,0.9361392068862915,0.9118769619750977,0.8689338255882263,0.8465106314468384,0.8062388787078858,0.8017956029891968,0.7658077176094055,0.7489297491836547,0.7247672292518615,0.7107267161369324,0.6963418169021607,0.6799900045776367,0.6587810415267944,0.6423333993530274,0.6438283030509949,0.6376712898826599,0.6302888645172119,0.6167968349456787,0.6173693853378296,0.6140293091964721,0.614829800376892,0.619158057346344,0.6172281105422973,0.6243371222686768,0.6352272568130494,0.6325461743354798,0.652325927772522,0.6712813541841507,0.6850795712661744,0.7073271181488037,51.496,52.828,53.736,54.732,55.86,57.084,58.124,59.08,60.0,61.048,62.412,63.52,64.488,65.416,66.572,67.656,68.508,69.624,70.556,71.652,72.18,73.236,74.028,74.8,75.352,76.308,76.556,77.404,77.792,78.216,78.776,79.184,79.78,80.024,80.728,80.8,80.824,81.328,81.708,81.556,81.688,82.008,81.804,82.008,81.944,81.984,82.012,81.732,81.232,81.16,80.972
-0.96,-0.96,1.9451277195739747,1.889568049621582,1.809970219192505,1.7670077697753905,1.7039242450714112,1.637488106765747,1.5638092198181153,1.5155150196838378,1.4569170691680908,1.402140747795105,1.3511234776496888,1.2931138062286376,1.2483872122573854,1.1868568746948243,1.1443273930358886,1.1009086735725402,1.0694511303710938,1.0122823067474365,0.9718247397994995,0.9379459769058227,0.8983286342239379,0.874977735710144,0.8424321606826782,0.820542055606842,0.7851637502288819,0.7720135515975952,0.7412957836532593,0.7195297900390625,0.7063432045555115,0.6819065624237061,0.6679544567108154,0.6497416954231262,0.6438567929077148,0.6323379970359803,0.6163430718612671,0.6058483129119873,0.6085571878051758,0.6022140628051758,0.5871807097625732,0.5890902694511414,0.5823549609375,0.5900981068801879,0.5914862928771972,0.5965511748123169,0.6068769266986846,0.6073615623092652,0.617618089132309,0.6297211427307129,0.6562614791870117,0.6752242776298523,0.6943212335395813,53.128,53.684,55.164,56.276,57.192,58.456,59.588,60.368,61.856,63.068,64.332,65.188,66.272,67.256,68.368,69.212,69.992,71.172,72.312,72.968,73.688,74.236,75.284,75.564,76.692,77.036,77.576,78.48,78.824,79.34,79.68,80.328,80.384,80.664,81.26,81.512,81.564,81.932,82.344,82.42,82.24,82.592,82.756,82.62,82.468,82.22,82.244,82.12,81.692,81.16,81.08
-0.92,-0.92,1.8125617585372924,1.7716249391937255,1.7190026908874512,1.6576361430549622,1.594524153327942,1.544028223991394,1.4649430633926392,1.4164160263824463,1.3602642795562745,1.3065978634262085,1.25535756149292,1.2117703145217895,1.1454273373031616,1.109764628639221,1.0675242628097534,1.0274016887664794,0.9851533681106568,0.9522031794548035,0.9123319304466248,0.8756876212310791,0.8429047863006591,0.8131021780395508,0.7879370957946777,0.7606924446296692,0.7335948084068298,0.7128084374046326,0.6901648408508301,0.6759274562740326,0.6578021931838989,0.6427998882293701,0.6245835107040405,0.6140830599212647,0.6112311838340759,0.6018094563674927,0.5895486702919006,0.5811570431900024,0.5716397826576233,0.5699557176971436,0.5659322237968445,0.5627860327720642,0.5604199317359925,0.567930952243805,0.5734145871734619,0.5784241147422791,0.582468892250061,0.5933300873279571,0.6026990358257294,0.6129209938049316,0.6384736389160156,0.657648867816925,0.6868538951683044,54.696,55.492,56.32,57.7,58.684,59.704,61.128,62.3,63.104,64.436,65.492,66.088,67.836,68.8,69.58,70.728,71.268,72.48,73.168,74.072,75.032,75.672,76.584,77.136,77.824,78.412,78.944,79.384,79.856,80.208,80.912,81.044,81.376,81.512,82.036,82.252,82.516,82.508,82.828,82.872,82.94,83.012,83.02,82.928,82.96,82.72,82.76,82.696,82.212,81.708,81.264
-0.88,-0.88,1.729603219833374,1.6522396025085448,1.6063589826202394,1.5375567238998413,1.491068525466919,1.435696120033264,1.380669474143982,1.3214810752487183,1.2731704319000243,1.2225482732009887,1.1599685481452942,1.1251592955207825,1.0870880494880677,1.0318031507110597,0.994882031288147,0.9530434686279297,0.9121715578460693,0.8848739892196655,0.8443290903472901,0.8139951344871521,0.7917762248611451,0.7650758031654358,0.7382525475120545,0.7127847156143189,0.6902924261474609,0.6710828474426269,0.6562248540878296,0.6320210223960876,0.6291097621250152,0.6035295244216919,0.5935270420455933,0.5859954742240906,0.5747814860630035,0.5654190488624573,0.5609597543907165,0.5509487413024903,0.550795181350708,0.5495887412834167,0.5420161739349365,0.5503270082855225,0.547148651752472,0.5485174796581268,0.5557297638320923,0.556047567024231,0.564048010969162,0.5825122317314148,0.594359344367981,0.6169365701961518,0.6306003307723999,0.662486236743927,0.685790897102356,55.616,57.244,58.036,59.26,60.14,61.412,62.564,63.788,65.128,65.864,66.936,68.056,68.716,70.34,70.988,71.964,73.032,73.668,74.652,75.46,76.108,76.52,77.504,78.024,78.908,79.344,79.74,80.3,80.392,81.06,81.64,81.556,82.356,82.16,82.624,82.892,82.724,82.92,83.4,83.252,83.536,83.6,83.296,83.4,83.372,83.1,82.92,82.456,82.288,81.748,81.484
-0.84,-0.84,1.6159064752388002,1.5705598673629761,1.5035072201538087,1.452992550239563,1.3895423481941223,1.337883360824585,1.2842137505340576,1.229843479270935,1.1902244311523438,1.1359586338043213,1.0778483466148376,1.0510695949935913,1.0157405484771729,0.958528637638092,0.9314533499908447,0.8961952431869507,0.86214612449646,0.8241448937988282,0.8024506388473511,0.7695475865745545,0.7375497122764587,0.7227557234382629,0.6989051231956482,0.6729088995361329,0.6530837213134766,0.6375247723770142,0.610953305683136,0.6014256169128418,0.5837622665977478,0.5785245915412903,0.5666313974952698,0.5621889942073822,0.5571077932548523,0.5443085858345031,0.5375897381305694,0.5343891658020019,0.5257361088275909,0.523244782485962,0.5230024938488007,0.523481088886261,0.5273717679977417,0.5335578384780884,0.5358212558698654,0.5484966757965087,0.5585811424541474,0.5731064402198791,0.5833706525230408,0.6017745101547242,0.6267609670066834,0.6538076476097107,0.6875587997436523,57.604,58.0,59.524,60.588,61.792,63.064,64.24,65.248,66.292,67.46,68.444,69.204,70.42,71.34,72.252,73.304,73.96,74.796,75.752,76.456,77.16,77.312,78.28,79.044,79.336,80.028,80.72,81.2,81.532,81.956,82.224,82.148,82.416,83.024,83.124,83.352,83.792,83.412,83.66,83.844,84.104,83.552,83.764,83.816,83.548,83.168,83.332,82.748,82.316,82.176,81.56
-0.8,-0.8,1.526201418914795,1.46785026222229,1.4102824898529052,1.3527129442977905,1.3027752703475952,1.2424400344085693,1.2091324798965455,1.15231828874588,1.1034825136184692,1.0768811595153809,1.0128252178955077,0.9777444585800171,0.9434055451583863,0.89695759973526,0.8813743177604675,0.8354034198570252,0.8086816506195068,0.7800051551437378,0.7411186796188355,0.7250285206604004,0.6917488356590271,0.675058655128479,0.6518880383300781,0.6313562470626831,0.6184661158180237,0.6057789735412598,0.5879910815811157,0.5752914231586457,0.5594673910522461,0.5518348198509216,0.5391912332248687,0.5297826651000976,0.5257414074993133,0.5183897045326233,0.5202626298332215,0.5125631599426269,0.5089093764781952,0.5051473362922668,0.5076836574935913,0.5083255095100403,0.5120548475646972,0.5132931362342834,0.5205396427345276,0.532283039188385,0.5515809699440003,0.5694221955299378,0.5731668966007233,0.601712579832077,0.6288906789970398,0.6577186962318421,0.6861915046787262,58.664,59.68,61.184,62.504,63.66,64.504,65.308,66.692,67.708,68.48,70.004,70.76,71.404,73.096,73.008,74.42,75.0,75.684,76.868,77.404,78.288,78.664,79.52,80.06,80.196,80.84,81.388,81.488,81.884,82.472,82.836,83.22,83.22,83.708,83.668,83.84,84.036,83.88,84.136,84.208,84.312,84.072,84.284,84.036,83.736,83.296,83.368,82.792,82.46,82.264,81.508
-0.76,-0.76,1.4223279568099976,1.3882998430633544,1.3354268771362305,1.2706081830596925,1.218064206466675,1.1723980883407592,1.1321163700866699,1.0814767622375487,1.036018924598694,0.9867813729476929,0.9523907123947144,0.9145388262748718,0.8826140210723877,0.8473107740783692,0.8175577690887451,0.7927571963691712,0.754892880783081,0.7232647281455994,0.6980201945686341,0.6841525030899048,0.6562288002204895,0.6450690250205994,0.6120642015457153,0.5995946666526795,0.5847629348182678,0.5693908025455475,0.5549205426216125,0.5455704530906678,0.5306753175449371,0.5175159271240234,0.524453835105896,0.5093469264030457,0.5034252466201782,0.5011137042331696,0.49663081747055055,0.49401951107501985,0.49504916728973386,0.49086034925460814,0.48927485231399537,0.49305510646820067,0.499084742975235,0.5090315178012847,0.5166027550125122,0.5313787379074096,0.5354254602813721,0.5639239469528198,0.5804008067321778,0.6026871869850159,0.6265984208297729,0.6719700214767456,0.6994537489700318,60.296,60.936,62.364,63.488,65.116,65.892,66.924,68.1,68.784,70.24,71.384,72.216,72.968,74.116,74.62,75.368,76.16,77.096,77.424,78.46,79.084,79.44,80.132,80.74,81.276,81.864,82.112,82.512,82.74,83.28,83.192,83.452,83.796,84.004,84.336,84.136,84.444,84.652,84.544,84.308,84.524,84.428,84.388,83.972,84.036,83.72,83.38,82.832,82.784,81.92,81.276
-0.72,-0.72,1.3420274548339843,1.2889079354095458,1.2310337883377076,1.198545982017517,1.1498341841888429,1.1022136429977416,1.0501261001396178,1.013543398323059,0.9685687341499328,0.9381941770935058,0.8939334732437134,0.8582849586868286,0.8221759324073792,0.8006617553329468,0.7670520542907715,0.7333563431930542,0.7105336668205261,0.682610019197464,0.6689608891105652,0.6453331181526184,0.6229778150558472,0.606979488735199,0.5883225403213501,0.5693948281478882,0.5524729860210419,0.5471048838043213,0.5363512636756897,0.5244193011474609,0.517391083869934,0.5096438059043884,0.5017479558753968,0.4887352674674988,0.48203774877548217,0.4811532704734802,0.47430068439006806,0.4802221339225769,0.4812845786714554,0.4847211201095581,0.4860891662597656,0.4776562857055664,0.4895005670499802,0.5026944892978669,0.5094288858795166,0.5206894993019104,0.5319732681655884,0.5533647813224792,0.577624930305481,0.5942613767719269,0.634913075799942,0.6784388161277771,0.7209691601181031,61.824,62.76,64.244,65.016,65.836,67.248,68.404,69.304,70.508,71.248,72.368,73.432,74.128,74.924,75.84,76.888,77.108,78.152,78.576,79.248,79.964,80.288,80.92,81.7,82.104,82.28,82.748,83.012,83.028,83.66,83.72,84.188,84.524,84.44,84.548,84.732,84.32,84.66,84.804,85.096,84.756,84.784,84.584,84.58,84.3,83.816,83.52,83.24,82.464,81.868,81.26
-0.6799999999999999,-0.6799999999999999,1.2682083754348754,1.230506110458374,1.1661474623870849,1.1163140578460693,1.0790821079254151,1.022628722114563,0.9939717383575439,0.9497551284599304,0.9133852400970459,0.8862151657104492,0.8408411470413208,0.8124831356811524,0.7768404055786133,0.7511042578315735,0.7207597464370727,0.6925424283027649,0.6753439542388916,0.6451100929641723,0.6337834588718414,0.6124269149780274,0.5933566728782654,0.5787717566108703,0.5607750250148773,0.5536378470134735,0.5339716602897644,0.5203203985977173,0.5109331377410888,0.5043377218151093,0.4955676682662964,0.49317044607162475,0.48589836505889894,0.47696019985198973,0.4737221619796753,0.46878617612838747,0.4606403447055817,0.4690396726989746,0.46494775977134706,0.46483542261123656,0.4755462016868591,0.4775608574485779,0.48325342705726626,0.49004814485549925,0.5048046485137939,0.5156159260511398,0.5295920510292054,0.5567275358772278,0.5849141999995708,0.5961586377334595,0.6495853144931794,0.6908373069381714,0.7409384449577332,62.996,63.66,65.248,66.392,67.248,68.692,69.588,70.712,71.524,72.556,73.468,74.256,75.108,75.9,77.12,77.812,78.088,79.024,79.384,79.992,80.536,80.96,81.5,81.7,82.54,82.908,83.268,83.428,83.812,84.024,84.164,84.396,84.452,84.936,85.108,84.976,85.136,85.404,85.108,85.22,85.084,84.824,84.764,84.624,84.268,83.708,83.448,83.208,82.44,81.896,80.804
-0.64,-0.64,1.2121556552505492,1.1574358450508118,1.1049381941986085,1.0575908706092834,1.014432299156189,0.9724083349990845,0.9447005825805664,0.9025085232162475,0.8660223549079895,0.8212328337097168,0.7951437034606934,0.7568340448379517,0.7377592472457886,0.7073930028724671,0.6837364370536804,0.6595909850692749,0.6414857230949402,0.6191393040847778,0.6041813468551636,0.5814044579315185,0.5674967881202698,0.5540004267883301,0.533184453125,0.5237856257629394,0.5118076949119568,0.5038910929107666,0.49567557649612426,0.4796697665214539,0.4813801565551758,0.4709038406085968,0.4705826443862915,0.46074832202911375,0.45555245613098144,0.4566411999130249,0.45602091482162477,0.44831994336128234,0.45991229019165036,0.45436744373321536,0.4582490223407745,0.4766889521408081,0.4697262405490875,0.4861607821655273,0.509091210975647,0.5180210956764221,0.5310723797607422,0.5533072668027877,0.5844626448249817,0.6226829983329772,0.6726702946662902,0.7210447033309937,0.7693370287895203,63.68,65.288,66.588,67.58,68.8,69.648,70.48,71.928,72.472,73.772,74.788,75.264,76.12,77.016,77.804,78.552,79.08,79.608,80.276,80.788,81.52,81.912,82.416,82.876,83.36,83.484,83.724,84.332,84.28,84.6,84.72,84.912,85.228,85.364,85.316,85.436,85.344,85.696,85.496,85.228,85.416,85.06,84.652,84.476,84.38,83.944,83.584,82.92,81.98,81.492,80.76
-0.6,-0.6,1.1300472220993043,1.0798334363555908,1.037371108264923,1.0037720570373536,0.9588100810623169,0.9123051189422607,0.8811732693481445,0.8499058690643311,0.8142362594795227,0.7809308142662048,0.7540913878250122,0.7236785231399536,0.7004753909492493,0.6695601760482788,0.64520947473526,0.6319726858615875,0.607254243144989,0.5889579621982575,0.5771623609924317,0.5583349077033997,0.5426714301109314,0.5264669239711761,0.5151511378479003,0.5067899761486053,0.49811971025466917,0.48337256036758425,0.47571801462173463,0.4704625089263916,0.46174099407196045,0.4624780738353729,0.451270232963562,0.4473493192863464,0.44440627497673035,0.4429806047821045,0.44121670818328856,0.44304273263931276,0.44466450498580934,0.4517984411048889,0.4553796306610107,0.46304669330596926,0.47208170684814454,0.48842681091308593,0.49857207033157347,0.5205996862411499,0.5416468647289276,0.5683582161903381,0.5981425431156159,0.6426534562683105,0.6898317342090606,0.7512414906692505,0.8220175308418274,65.572,66.944,67.888,68.924,69.792,71.244,72.212,73.084,73.828,74.928,75.612,76.384,77.148,78.356,78.66,79.256,80.128,80.664,81.12,81.468,82.14,82.532,82.956,83.228,83.48,84.104,84.18,84.348,84.772,84.804,85.144,85.148,85.332,85.716,85.628,85.652,85.892,85.576,85.752,85.56,85.3,85.012,84.9,84.38,84.252,83.788,83.316,82.612,81.876,80.908,79.808
-0.56,-0.56,1.0685481121635436,1.0271563156318664,0.9744490562438964,0.9423238613891601,0.9047744159317017,0.8690874657058716,0.8331694757461547,0.7972259420585632,0.7772591271400452,0.7429048450088501,0.714695615272522,0.6922099306297302,0.6659245463752747,0.642821671333313,0.6184985287475586,0.5966109293746948,0.5867006906318665,0.5607199686431885,0.5522014544725418,0.5351136307144165,0.5190666572380066,0.502867559890747,0.5009121603965759,0.48079092809677126,0.47531715520858764,0.46523922481536867,0.46316349886894226,0.45154605383872987,0.4472429234695435,0.4379825597000122,0.43642124968528745,0.43066839826583864,0.431829445104599,0.43479344151496885,0.43287704981803893,0.44029695713996886,0.42990133043289186,0.44411110882282256,0.4461542834663391,0.4563874990844727,0.4703686188697815,0.48434632591247556,0.5003902458572388,0.518250765914917,0.5606612881755829,0.5762666374444961,0.6267205247497558,0.6637307190704346,0.7153090909576416,0.7961428191280365,0.8696416843605042,66.8,68.032,69.276,70.176,71.276,72.192,73.156,74.168,74.848,75.672,76.508,77.336,78.004,78.748,79.636,80.0,80.284,81.236,81.624,82.264,82.704,83.368,83.492,83.84,84.124,84.34,84.78,84.944,85.228,85.428,85.536,85.896,85.868,85.728,86.076,85.988,86.12,85.928,85.86,85.6,85.28,85.08,85.04,84.74,83.916,83.804,82.62,82.388,81.412,80.38,79.236
-0.52,-0.52,1.004819130306244,0.9756457445526123,0.9302515892028809,0.8961071999931336,0.8491112169265747,0.8308729831695557,0.7880585845565796,0.7630672709655761,0.7299687164306641,0.6952283887577057,0.6811823497581482,0.6573383954048156,0.6348251942253113,0.6120260880279541,0.590318951587677,0.5731017164039612,0.5533995085334777,0.543542928276062,0.5324500682449341,0.5156200316619873,0.5050533203792572,0.4953172576332092,0.4791733581638336,0.4659981492805481,0.45797887331962583,0.4488511979866028,0.45185104570388795,0.4396464164352417,0.4347517580795288,0.43122190963745116,0.42409773040771487,0.4271025050830841,0.42721187488555906,0.4230804598808289,0.42155567716598513,0.4300560043430328,0.43294839196205137,0.43408220702171324,0.4473369132423401,0.4579773448467255,0.4692590016746521,0.48325497814178464,0.5089215687465668,0.534761153974533,0.5587848885154724,0.5920442340469361,0.6432283313369751,0.6994459969711304,0.7660384953689575,0.8429683841705322,0.9268100448417663,68.296,69.124,70.38,71.108,72.26,72.92,74.504,74.756,76.232,77.044,77.212,78.124,78.78,79.588,80.36,80.768,81.3,81.688,82.092,82.568,83.152,83.244,84.068,84.416,84.812,85.0,84.964,85.416,85.544,85.688,85.964,85.84,85.952,86.256,86.164,86.212,86.244,86.068,86.092,85.852,85.664,85.328,84.92,84.472,84.052,83.392,82.672,81.668,80.536,79.676,78.5
-0.48,-0.48,0.9520881566047669,0.9210557146644592,0.8794973462677002,0.8491654937744141,0.8174665154838562,0.7824962177467346,0.7504929213142395,0.726855558013916,0.6986384280204773,0.6705588360595703,0.6466016388702392,0.6278715535163879,0.6047256823348999,0.5904985573005677,0.5649870994091034,0.5450153078651429,0.5314593262672425,0.5190442107009887,0.5065718542385101,0.49885651882171633,0.4851598593139648,0.4719970713233948,0.4595898958969116,0.44999805107116697,0.44488888603210447,0.4415408616447449,0.439338709526062,0.42763681158065797,0.4273690376663208,0.41877218441963193,0.4259895880508423,0.4137658468341827,0.4169095939445496,0.4235136240005493,0.42044712436676024,0.4262485193157196,0.4272490914916992,0.4405289831542969,0.44923937901496885,0.4599099981737137,0.4749266537189484,0.4859460447978973,0.512059768781662,0.546773290939331,0.5866987641906738,0.613162875213623,0.6742173346328736,0.7307867865943909,0.8012682792282104,0.889904587020874,1.011699637928009,69.304,70.06,71.268,71.96,73.036,74.236,75.144,76.108,76.732,77.844,78.348,78.836,79.836,80.236,80.936,81.424,81.928,82.564,82.812,83.004,83.776,83.948,84.484,84.756,85.104,85.168,85.372,85.78,85.784,86.056,85.896,86.296,86.3,86.3,86.448,86.064,86.26,86.348,85.944,85.648,85.392,85.476,84.816,84.236,83.472,83.116,82.072,81.216,80.228,79.14,77.436
-0.43999999999999995,-0.43999999999999995,0.9200718768119812,0.8787310295677185,0.8423865674591065,0.8065044176101684,0.7803661751365661,0.7515098564529419,0.7151820315742493,0.692369506931305,0.6623888722801209,0.6444876985549927,0.624187854938507,0.602296195526123,0.5790068157958984,0.5652093435001373,0.54614080078125,0.5331997520542144,0.5179184410381317,0.5021031581974029,0.49379860639572143,0.4818801842689514,0.47248516901016235,0.45931430297374726,0.45548113412857055,0.4459026001930237,0.4365915900802612,0.4311746656513214,0.427582106962204,0.4153837109375,0.41633304268836974,0.41119511135101317,0.41293806943893435,0.41174187782287597,0.4037861967086792,0.41193796714782716,0.4136010989141464,0.42300360226154327,0.43213708820343016,0.4356898800468445,0.4505866028594971,0.4621521605396271,0.482607387752533,0.5009677433776856,0.5277897947883606,0.5624260172271729,0.601943184890747,0.6529041664505005,0.7100789533805847,0.777746920490265,0.8717373844528198,0.9627098278427124,1.0930515355682373,70.172,71.224,72.168,73.468,74.064,75.312,76.064,76.724,77.604,78.352,79.12,79.696,80.42,80.792,81.352,82.028,82.58,82.988,83.316,83.692,83.804,84.46,84.656,85.232,85.104,85.668,85.604,86.012,86.092,86.152,86.232,86.48,86.628,86.44,86.352,86.28,86.232,86.268,85.868,85.608,85.392,85.068,84.576,83.952,83.352,82.552,81.592,80.928,79.552,78.048,76.328
-0.4,-0.4,0.873600964641571,0.8347121808433533,0.8033195503616333,0.7730545243453979,0.7428440001487732,0.7192566736602783,0.6938606872749329,0.6668011423492431,0.6394698628425598,0.6249468008613587,0.5930548191070557,0.5818922810459137,0.5618623951530457,0.5492496134757996,0.5313353796768189,0.5170472238922119,0.49953987312316894,0.48800909588813784,0.48494246054649354,0.470018952665329,0.45544594598770144,0.44425437911987303,0.44203793689727783,0.43053360689163206,0.43044957647323606,0.42373503677368163,0.41678518624305727,0.4093796006727219,0.4114763530921936,0.4092219695234299,0.39829145527362825,0.40650673818588257,0.4050664201164246,0.4103153726387024,0.4166039458942413,0.4234362469673157,0.42787886657714846,0.4369791089963913,0.45145232830047605,0.46946555765151976,0.4896634519195557,0.5204233273792267,0.5502812777900696,0.5839116827201843,0.6178759107208251,0.6840023923873901,0.7481503118515015,0.8339574642944336,0.942294149093628,1.0718974247932433,1.2042376000785828,71.04,72.26,73.22,74.184,75.16,75.68,76.756,77.46,78.488,79.048,79.88,79.968,80.772,81.24,82.0,82.636,82.944,83.584,83.544,84.072,84.508,84.948,85.016,85.532,85.316,85.936,85.904,86.332,86.384,86.316,86.648,86.516,86.708,86.628,86.768,86.516,86.28,86.188,85.744,85.588,85.236,84.908,84.164,83.564,83.304,81.992,80.948,79.836,78.288,76.636,75.148
-0.36,-0.36,0.8375387004470826,0.7997856813430786,0.7689371355438233,0.7430834522247315,0.7102376748275757,0.6862115431690216,0.6587783449935913,0.6406627771568298,0.6112828581047058,0.5988272395229339,0.5778813492393494,0.5569196490478515,0.5410802083587647,0.5203564827632904,0.5084388159179688,0.5002186622858047,0.4872651941108704,0.47577598947525024,0.46370404423713685,0.45554522373199463,0.44707024218559266,0.43564921964645387,0.4262816779899597,0.42585250198364255,0.4190717327785492,0.40946961235046386,0.4048162621498108,0.40341075006484983,0.39989451299667356,0.4011545909500122,0.40060453119277956,0.4019496139097214,0.40524140285491944,0.4065189619827271,0.4119635711109638,0.419489823551178,0.4341158335113525,0.4469222471046448,0.4620889616203308,0.47833875537872317,0.5037923311042786,0.5376238759422303,0.5751121775817871,0.6096417991256714,0.6649549939727784,0.7251904191970825,0.8172597678375244,0.9069445086097717,1.0289000686073304,1.163716734085083,1.3410635216903686,71.816,73.208,74.116,75.04,75.916,76.832,77.648,78.236,79.112,79.488,80.404,80.724,81.616,82.1,82.46,82.976,83.536,84.044,84.156,84.524,84.852,85.148,85.62,85.72,85.636,86.144,86.312,86.42,86.408,86.476,86.656,86.848,86.908,86.696,86.584,86.552,86.108,86.012,85.824,85.42,84.936,84.288,83.748,83.312,82.276,81.536,79.968,78.764,77.26,75.636,73.772
-0.31999999999999995,-0.31999999999999995,0.7980940043258667,0.7707951786804199,0.7431058294677735,0.7086438584709167,0.6766985549354553,0.657236467704773,0.6396757981777191,0.6162938878250122,0.5920441204452515,0.5764686040306092,0.5624353631019592,0.5437890643310547,0.5263205620193482,0.5107545979881286,0.4980165348625183,0.4827139694213867,0.4693276588535309,0.4634877550983429,0.45723659755706786,0.44433509408950805,0.4372409836387634,0.42613865326881406,0.42197083616256714,0.4130621054077148,0.4089448265266418,0.40815275436401366,0.40178901601791384,0.39214316709041597,0.3928429123687744,0.39464040421962737,0.3929911138153076,0.3963934143257141,0.4018677108860016,0.41085390411376954,0.4127228700399399,0.42075455183029176,0.4310114021873474,0.4476426664352417,0.4654130455207825,0.49435134616851806,0.5199085544395446,0.5583373747444152,0.5994780825328827,0.6509840996551514,0.7218269981861114,0.7835623624420166,0.8797020991230011,0.99097190574646,1.133379397201538,1.2961504050064088,1.5110173266601563,73.24,74.1,74.696,75.848,76.936,77.532,78.088,78.836,79.76,80.5,80.944,81.36,81.716,82.5,83.276,83.244,83.936,84.188,84.488,85.064,85.296,85.496,85.748,86.212,86.292,86.228,86.572,86.8,86.988,86.728,87.088,86.844,86.728,86.656,86.616,86.712,86.352,86.064,85.808,85.264,84.812,84.264,83.412,82.652,81.4,80.464,79.212,77.648,76.012,74.28,72.072
-0.28,-0.28,0.7673914177322387,0.7407898131370545,0.7072654017066956,0.691831805343628,0.6640181651115418,0.6393145420265198,0.6124948247432709,0.5973883096504211,0.5811880670928955,0.5639269019126892,0.5403974139022827,0.5349901044750214,0.5068457708358765,0.5010596042823792,0.48897534442901613,0.47642806848526004,0.4636746248435974,0.45358722713470456,0.443536389837265,0.4343743754005432,0.4273493930053711,0.41753316137313845,0.4119509079170227,0.4083303203010559,0.40359248453140256,0.3959449637031555,0.3913361073493958,0.3919069183731079,0.39517370100975036,0.38779275184631345,0.39449036502838136,0.3992410089159012,0.40212571594238283,0.4082969579792023,0.4103139739704132,0.42772941135406495,0.43853125529289244,0.4541777469730377,0.4825508068752289,0.516852888622284,0.5442977003479004,0.5845712242412567,0.63044758644104,0.6964946836853028,0.7604247425842285,0.8591161017799377,0.9644566050338745,1.100870968208313,1.2520031343460083,1.4586585903930664,1.7200615258026124,73.928,74.816,75.928,76.416,77.14,78.064,78.98,79.416,80.0,80.716,81.304,81.572,82.708,82.708,83.268,83.44,84.248,84.724,85.02,85.052,85.392,85.776,86.06,86.388,86.232,86.32,86.92,86.82,86.908,86.976,86.812,86.876,86.836,86.792,86.816,86.232,86.152,86.084,85.348,84.952,84.216,83.632,82.816,81.732,81.004,79.312,78.104,76.424,74.424,72.46,69.732
-0.24,-0.24,0.7366792217254639,0.7136836251449585,0.6968450909996032,0.6664533689308166,0.642982860174179,0.6210222317123413,0.5979915092658996,0.5802192531013489,0.5610942816162109,0.5447745722007752,0.531389794664383,0.5188518121147155,0.5020727841091156,0.4812197477245331,0.4747053853225708,0.4640388794231415,0.4503970383834839,0.4438915370941162,0.43503067890167235,0.42830500770568847,0.41925344190597535,0.4085582451057434,0.40631266592025755,0.3962299514245987,0.39574267855644224,0.39512013425827025,0.39329663900375367,0.38563257899284364,0.3841499268341064,0.38562120294570923,0.3893115494155884,0.39851031717300417,0.4002562802743912,0.4056706682109833,0.42160607278823853,0.43514258540153505,0.45394802025794984,0.4736537918758392,0.5000650092124939,0.5291831408309936,0.5644021799087524,0.6141766803741455,0.6815281504440308,0.7462310390472412,0.8291703451156616,0.9379853198432923,1.0668411922073364,1.2221771634674072,1.4221837063980103,1.6542600059127808,1.94708548992157,74.844,75.46,76.168,77.204,77.804,79.224,79.652,79.848,80.576,81.372,81.76,82.224,82.86,83.948,83.824,84.296,84.488,84.976,85.256,85.568,85.792,86.028,86.392,86.676,86.472,86.732,86.956,86.96,87.228,87.16,87.22,86.896,86.844,86.736,86.552,86.1,85.984,85.44,85.136,84.412,83.992,82.952,81.984,81.204,80.012,78.492,76.964,74.872,72.88,70.164,67.636
-0.19999999999999996,-0.19999999999999996,0.7183148638343811,0.700862792224884,0.6638396516418457,0.6470986507987976,0.6215578073978424,0.605759333152771,0.5843013798332214,0.5655109122848511,0.5481432632255554,0.5304224417686463,0.5140342272758484,0.504815919380188,0.49107933606147763,0.4809945657157898,0.4685397265625,0.45107078119277955,0.4441369498062134,0.4321098600101471,0.4271245750427246,0.41461373425483705,0.411541520318985,0.4058168081951141,0.40313991938591004,0.3998923987865448,0.39159258743286135,0.38638607917785645,0.3840650000953674,0.3829330722618103,0.38583961698532104,0.3845055021858215,0.3915789829444885,0.4003757595920563,0.40295691752433777,0.4197682164001465,0.43598277248382566,0.43886940951347353,0.46284547800064085,0.4880650530052185,0.5194510902404785,0.5661162571334839,0.6142192306900024,0.6536252913856506,0.7372892954063416,0.8187413442611694,0.9106260474014283,1.035009509048462,1.1951636166763306,1.3775326425933838,1.598133560447693,1.8734157720947267,2.214518513793945,75.268,75.992,77.184,77.78,78.464,78.988,80.004,80.64,81.312,81.776,82.512,82.856,83.296,83.656,84.088,84.524,84.744,85.156,85.416,85.868,86.192,86.26,86.424,86.62,86.736,86.94,86.944,87.072,87.128,87.412,87.084,86.92,86.78,86.692,86.28,86.252,85.82,85.26,84.936,83.888,83.104,82.628,81.332,80.176,78.896,77.276,75.264,73.54,71.104,68.476,65.548
-0.16000000000000003,-0.16000000000000003,0.6978856357765197,0.6724262297248841,0.6488376442337036,0.6256254539680481,0.6096732405281067,0.5868802819156647,0.5736176603889466,0.5565965423965454,0.531438431968689,0.5193507010269165,0.5084609405899048,0.4942480250835419,0.4834972476387024,0.46902356523513794,0.45479411045074464,0.4451623614025116,0.4366225692939758,0.42840430387496947,0.41787579509735107,0.414233591337204,0.40581487503051755,0.3986922259521484,0.3976488871097565,0.38959851057052614,0.3869512679862976,0.3873708346748352,0.38157114737510683,0.38445435517311094,0.3826892255592346,0.3917092934036255,0.3966794003820419,0.4051492882347107,0.40250895478248594,0.4264988091468811,0.43760826429367067,0.463728899269104,0.48264391984939575,0.5071640842437745,0.5495953458213806,0.5969225674819947,0.6502814945983887,0.7254324357080459,0.8011691008377075,0.9002020926856995,1.024667608604431,1.1632364645767213,1.333605609703064,1.5615761666488648,1.8153478697967529,2.1594872466278074,2.5410331352233886,76.096,76.78,77.656,78.26,78.872,79.732,80.08,80.816,81.784,82.36,82.56,82.804,83.428,83.96,84.624,84.968,85.196,85.468,85.948,85.76,86.156,86.52,86.628,86.896,86.832,87.1,87.04,87.14,87.404,86.896,86.964,86.732,86.848,86.376,86.288,85.744,85.18,84.96,84.0,83.528,82.616,81.372,80.228,78.936,77.46,75.8,73.62,71.38,68.884,66.156,63.568
-0.12,-0.12,0.6815619727325439,0.6598525875091553,0.6384050626277924,0.615648378944397,0.5961286696720123,0.5726989025211334,0.5557432107543945,0.5411721101951599,0.5261071851730347,0.5097169076919555,0.5003677124595642,0.48260160113334655,0.47499923042297365,0.4652112988758087,0.44981284036636354,0.438164868888855,0.4284366731929779,0.42151996351242066,0.4091328016090393,0.404779434967041,0.3934109977245331,0.390649418554306,0.3902498309993744,0.3860667388153076,0.38469726777076724,0.3832356816291809,0.3818019551563263,0.38032151891708377,0.3868040735244751,0.3897586618041992,0.40052302656173705,0.4025393187570572,0.4185980490493774,0.44037181718826296,0.45007605112075805,0.4789899862241745,0.4987978774166107,0.5382738494873047,0.5894971982955932,0.635284147567749,0.7076942116165161,0.7830936675167084,0.866548455696106,0.9928850776100159,1.1375239765930176,1.3068194564437867,1.5155703662872315,1.7865734693527222,2.079078634223938,2.449695852050781,2.8964537475204466,76.22,77.212,77.744,78.64,79.44,80.084,80.828,81.528,81.904,82.376,82.968,83.412,83.884,84.156,84.736,85.028,85.24,85.584,85.976,86.148,86.596,86.608,86.748,86.948,87.18,87.016,87.232,87.244,87.292,87.264,86.968,86.94,86.652,85.956,86.036,85.572,85.084,84.556,83.684,82.864,81.78,80.656,79.464,77.944,76.028,74.088,71.852,69.376,67.12,63.828,60.892
-0.07999999999999996,-0.07999999999999996,0.6642311347007751,0.6499769014358521,0.6203244193077088,0.6047846666812897,0.5832232720184326,0.5640906392097473,0.5526807199096679,0.5351401105308533,0.5153015043735504,0.5021556343078614,0.4857854430294037,0.4752261755371094,0.46912546272277833,0.45555662675857544,0.44428283840179444,0.4320462433815002,0.4208262438774109,0.415246481256485,0.4075883933830261,0.40134088773727417,0.3942883971977234,0.39072604833602903,0.38760871557712556,0.38376763023376465,0.3792032129859924,0.3774587239074707,0.3865845035457611,0.38614472023010254,0.3825409027862549,0.3963123995494843,0.4017820018672943,0.41275401876449586,0.42409948064804076,0.45127227920532226,0.4721623051261902,0.4956976692199707,0.5267427747821808,0.5733756384325027,0.6281238874626159,0.6901005950927734,0.7501493651008606,0.8593842493057251,0.9726158288192749,1.098154194946289,1.2876609837341308,1.4783065595626832,1.7239785909271241,2.037280742034912,2.398756305923462,2.832718430557251,3.389650553512573,77.256,77.592,78.448,79.276,79.888,80.612,81.228,81.644,82.408,82.788,83.432,83.628,83.952,84.276,84.844,85.268,85.792,85.908,86.256,86.224,86.744,86.872,86.908,86.788,87.156,87.276,86.88,87.32,87.432,87.144,86.816,86.636,86.476,85.932,85.736,85.28,84.776,84.116,82.96,82.06,81.056,79.628,78.04,76.548,74.176,72.284,70.092,67.056,64.796,61.424,58.172
-0.040000000000000036,-0.040000000000000036,0.6547798887634277,0.635504250831604,0.6109110278511047,0.5915662446403503,0.5640563466072083,0.5553270834732056,0.539421031255722,0.5262236676216125,0.5083830855369568,0.49117710105895995,0.48090295989990234,0.46919380967140195,0.45479242330551145,0.4519897437667847,0.43717920598983767,0.4247389597988129,0.41276726864814756,0.4102947501182556,0.39892277597427367,0.39742353887557985,0.3941828518867493,0.3862840137195587,0.3841428698825836,0.3790733469676971,0.38198855246543884,0.3765744913005829,0.3795279877471924,0.38738986738204956,0.3903603764677048,0.4015665377998352,0.41166874069213866,0.4260343062591553,0.44352280972480773,0.4677524201965332,0.48888439765930175,0.5307496773529052,0.5664221719169616,0.618067486782074,0.6764422464179992,0.7471550964355469,0.8376026135826111,0.948617305355072,1.091455407409668,1.25902716217041,1.4367983758544922,1.6776452317810058,1.9821666287231445,2.3339394248962404,2.7695241455078126,3.2532375398254394,3.878529288635254,77.416,78.276,79.22,79.58,80.532,80.756,81.556,81.792,82.58,83.236,83.668,84.1,84.46,84.64,84.976,85.536,85.76,86.08,86.696,86.42,86.544,86.836,86.868,86.984,87.052,87.348,87.356,87.268,87.252,87.088,86.74,86.324,85.972,85.772,85.304,84.644,84.012,82.848,82.388,81.044,79.764,78.396,76.752,74.752,72.612,70.404,67.632,64.64,61.848,58.824,55.536
0.0,0.0,0.6389066726779937,0.6216518850517273,0.6032012683057785,0.5812087314033508,0.5612654430007935,0.5478762992572784,0.5311198639678955,0.5123383760261536,0.5040348222255707,0.4866486357307434,0.4795604203891754,0.46221910865783694,0.4517951946735382,0.441528395652771,0.4283167306518555,0.4198292684173584,0.41200279415130614,0.4034609203910828,0.40075208634376525,0.3927695691299439,0.38918874039649964,0.3765973358249664,0.3839029973220825,0.3838176352596283,0.3832858481788635,0.3806881623840332,0.3822867155742645,0.3893964097213745,0.39745996715545656,0.4138623995113373,0.42276435443878174,0.4353930794715881,0.45321657389640807,0.48355914236068726,0.5182869223690033,0.5496624329948425,0.599139273777008,0.6682253118515015,0.7319402902030945,0.8283906996440887,0.9379754488372802,1.0710215320968628,1.221005407371521,1.4040630504226685,1.6555484746551514,1.929147029800415,2.2703962942504883,2.6766062673187254,3.21510003036499,3.7515887201690674,4.45847092590332,77.852,78.6,79.232,80.108,80.8,81.188,82.036,82.276,82.816,83.3,83.832,84.236,84.7,84.852,85.556,85.704,85.8,86.404,86.3,86.62,86.844,87.16,87.148,87.04,86.972,87.272,87.192,87.096,87.012,86.756,86.568,86.38,86.048,85.28,84.68,84.144,83.332,82.524,81.304,80.016,78.456,76.752,74.884,73.02,70.512,68.18,65.52,62.492,59.464,56.344,52.848
0.040000000000000036,0.040000000000000036,0.6315718204689026,0.6125050952148438,0.5962939160728454,0.5716068119335175,0.5559834240913392,0.536144601726532,0.5197036329078675,0.5094361818504334,0.4935808073711395,0.47939214305877687,0.4731855321884155,0.4531481759262085,0.44453119916915895,0.43127691804885865,0.42392848125457766,0.411867767496109,0.4082089086723328,0.39871081084251403,0.3981499549293518,0.38989337799072266,0.3844491297197342,0.37754739936828613,0.3801666506767273,0.37987016068458557,0.38088010418891904,0.3824162400722504,0.39295298027515413,0.3983609025764465,0.4125646879959106,0.42095879939079284,0.43747333248138426,0.45514028257369993,0.47744199491500855,0.5187435248756409,0.5442862689971923,0.6064257375717164,0.6572139323043823,0.7152217252349854,0.8130743841934204,0.9170857634162903,1.046433104133606,1.204837961578369,1.381758281097412,1.595276714439392,1.8972559825134276,2.222903918838501,2.6333688095092773,3.08411444152832,3.6843805990600584,4.320625299072265,5.109396097717285,78.312,78.924,79.396,80.256,80.8,81.412,82.092,82.524,83.076,83.676,83.82,84.544,84.76,85.328,85.68,85.96,86.196,86.288,86.424,86.744,86.964,87.276,87.244,87.128,87.188,87.324,87.004,86.944,86.812,86.552,86.24,85.8,85.456,84.568,84.344,83.256,82.488,81.552,80.204,78.788,77.168,75.328,73.56,71.208,68.648,65.872,62.732,60.096,56.836,53.4,50.176
0.08000000000000007,0.08000000000000007,0.6242326393508911,0.6016343120956421,0.5821733762264252,0.5648033328437805,0.5460142750740051,0.5332585537815094,0.5186150619316101,0.5030447280502319,0.4901111629867554,0.4763909928703308,0.4626003139305115,0.4506473237609863,0.43722035758972166,0.42883114877700806,0.4179584888839722,0.40955530678749086,0.404952035074234,0.3988770473766327,0.3898795476818085,0.38254860989570616,0.3805148342227936,0.37775634510040285,0.37756077003479005,0.38217421154499054,0.38310301359176635,0.3906477885437012,0.3973672864151001,0.40124865522384645,0.4203463279819489,0.4348910441684723,0.4551866025543213,0.4840571226787567,0.5098128705310822,0.5471896295166016,0.5943780690765381,0.6467394961547852,0.716545139579773,0.7964456977272034,0.9043820083999634,1.0219787160110474,1.1682261142921448,1.354390472946167,1.568799128227234,1.8440107238769532,2.1537371807861327,2.53415481136322,3.0243422762298584,3.566024365081787,4.232135383453369,5.005100895996094,5.908124343414307,78.328,79.448,79.632,80.628,81.132,81.656,82.224,82.708,83.336,83.836,84.112,84.812,85.212,85.364,85.688,86.184,86.34,86.428,86.672,87.132,87.04,87.324,87.272,87.3,87.056,87.132,86.848,86.848,86.728,86.404,85.964,85.432,84.84,84.264,83.628,82.696,81.304,80.388,79.1,77.68,76.056,73.592,71.624,68.652,66.248,63.388,60.54,57.028,53.732,50.584,47.352
0.1200000000000001,0.1200000000000001,0.6130490255355835,0.5931720752716064,0.5809345058441162,0.5578303715515137,0.5429908076858521,0.5267310249328613,0.5087283988571167,0.4993467466926575,0.4804397941970825,0.46651879912376404,0.4571212155056,0.44513617895126345,0.43499106019973754,0.42590195104599,0.41418792235851287,0.4071552693080902,0.4026935903263092,0.39177099365234375,0.38875058893203734,0.38336890045166017,0.38457540431022647,0.37882021881103517,0.3828636603927612,0.3882145180988312,0.3877128595256805,0.3948188130903244,0.40528793407440183,0.416481291475296,0.4316261266613007,0.4453775366401672,0.474744936170578,0.508141223449707,0.5479449214363098,0.579412360162735,0.6325821615982056,0.7057270096969605,0.7829422235584259,0.8872756602478027,1.007259299850464,1.1536200765991211,1.3285271178817748,1.5340805493927,1.7941052757644653,2.120414923362732,2.4839310243988035,2.941900645751953,3.4551906172180176,4.1224010536193845,4.853942136688232,5.740880922546387,6.753862699584961,78.78,79.864,79.996,81.088,81.416,82.056,82.588,82.84,83.68,83.992,84.436,84.952,85.204,85.592,85.972,86.28,86.48,86.676,86.768,86.884,86.94,87.068,87.196,86.924,87.168,87.048,86.72,86.608,86.212,86.224,85.788,84.892,84.144,83.8,82.796,81.688,80.568,79.084,77.576,75.852,73.6,71.688,69.152,66.716,63.94,61.168,58.144,54.428,51.028,47.74,44.564
0.15999999999999992,0.15999999999999992,0.6101830765914917,0.5858452198410035,0.5736264335823059,0.5526600081157684,0.5362495299720764,0.5184564503860474,0.5075258270835876,0.49330512190818787,0.47456440752029416,0.46732862606048586,0.44865638704299926,0.44316331314086915,0.42651643201828005,0.4162227865695953,0.41347135850906375,0.4046881836128235,0.39210054656505583,0.39270071845054627,0.3881670928001404,0.3867978699874878,0.38379799570083617,0.3857137281417847,0.3798961626911163,0.39612410307884216,0.40090285040855406,0.4018324415397644,0.4118213964104652,0.4289384905052185,0.45382631547927854,0.470223477973938,0.5031721499919891,0.5378633882236481,0.5761604572296143,0.6385269926643372,0.695992501745224,0.7824516847991944,0.8742474931907653,0.976460053062439,1.1149761739730835,1.2999089873123169,1.493682077293396,1.7529340468978882,2.0524794842529297,2.442503532180786,2.852603292160034,3.377039631729126,3.999926269683838,4.737255608215332,5.583199624481201,6.5546180899047854,7.7039787890625,79.04,80.036,80.2,81.304,81.804,82.164,82.868,83.392,83.752,84.3,84.624,84.876,85.54,85.656,85.944,86.108,86.792,86.58,86.772,86.972,86.86,86.884,87.256,86.688,86.696,86.88,87.016,86.368,85.912,85.616,84.952,84.216,83.62,82.624,81.704,80.344,78.916,78.016,76.288,73.872,72.14,69.72,67.08,64.492,61.404,58.396,55.04,51.46,48.336,45.124,42.092
0.19999999999999996,0.19999999999999996,0.6037155683708191,0.5804601239776611,0.5661877927780151,0.5441227324008941,0.5318327850437164,0.5135498980617523,0.497277320690155,0.480999009513855,0.468585156955719,0.4535571768283844,0.45007850315093995,0.4340862112236023,0.4275422255897522,0.4203913038349152,0.40676912923812863,0.3980246936893463,0.39706434856414796,0.38786180337905884,0.380949645690918,0.38506914777755735,0.3866784442472458,0.3832705436897278,0.38755919912338255,0.39422493827819827,0.4029152661943436,0.41428559671401977,0.4272525225257873,0.45147286845207213,0.4703388522720337,0.49832156811714173,0.5383850641918182,0.5790613966560364,0.635983159942627,0.6914387250232696,0.7682621032142639,0.8626488174629211,0.9762805091285706,1.1105056719207764,1.2682335905456543,1.4970858087158203,1.7337769682693482,2.0265571183013917,2.3561230378723144,2.799893569793701,3.2740134578704834,3.9078811376953126,4.591361527404785,5.391246255493164,6.352410495147705,7.484044384460449,8.727762830200195,79.236,79.984,80.692,81.488,81.836,82.6,82.968,83.592,84.016,84.592,84.8,85.272,85.46,85.784,86.212,86.572,86.572,86.968,87.116,86.892,86.96,87.108,87.008,86.776,86.824,86.484,86.004,85.924,85.612,84.908,84.284,83.696,82.6,81.552,80.632,79.484,77.936,76.184,74.324,72.112,70.136,67.368,65.14,61.692,58.78,55.292,51.996,49.236,46.068,42.448,39.616
0.24,0.24,0.5998188402175904,0.5795312988185882,0.5584150599098205,0.5451482211112976,0.5258679687309266,0.5125113681221009,0.49733396713256833,0.4771449739646912,0.4719168976974487,0.45361229749679566,0.4394792432689667,0.43419239400863646,0.4228164972877502,0.4144587570285797,0.4044787068557739,0.39764710849761964,0.39346967916488645,0.39323704613685606,0.38630579407691956,0.38868861585617065,0.3873616288471222,0.3949886080932617,0.3996897439002991,0.40632238245010377,0.41579149293899537,0.4275712285232544,0.44996587182044984,0.47308297744750977,0.49456911346435545,0.5312080278015137,0.5740650119018554,0.6262595229530334,0.6904011663246155,0.7679219526290894,0.8523495150756836,0.9717483716392518,1.0909776472091675,1.238578691368103,1.4468496574401855,1.6914747663879395,1.9642610354614258,2.3135291090202332,2.70211291595459,3.2383051049804688,3.8115266566467283,4.466479499664307,5.270703123321534,6.181790385131836,7.220475725708008,8.479508342895508,9.816178457641602,79.356,80.148,80.884,81.324,81.916,82.532,83.06,83.724,83.972,84.564,85.016,85.296,85.604,85.876,86.492,86.556,86.768,86.812,86.964,87.016,87.164,86.688,86.784,86.7,86.268,86.18,85.856,85.476,84.94,84.428,83.576,82.764,81.924,80.832,79.344,78.028,76.236,74.64,72.544,70.288,67.944,65.096,62.556,59.056,56.192,52.844,49.372,46.392,43.236,40.296,37.356
0.28,0.28,0.588702486667633,0.5747752255439759,0.5586773477077485,0.5393042164039612,0.524192535533905,0.5055976081180572,0.48768533138275144,0.4778061462211609,0.4614472565937042,0.4501946932411194,0.4401219841003418,0.42703639183044434,0.42053861005783083,0.4116456489944458,0.40427540929555894,0.39998213061332705,0.39582172154426576,0.3906853790283203,0.3880050419330597,0.3915408354473114,0.3954615836620331,0.4013747522544861,0.40361683097839357,0.4192281096839905,0.43409458212852475,0.4497898040866852,0.4659942732715607,0.500900722694397,0.5253360793066025,0.5766803895568847,0.6160055716514587,0.6749313382720947,0.7573328047561646,0.8437592519378662,0.9450071598434449,1.0841633629608154,1.2406573026275636,1.4200861865615844,1.6473529357147216,1.9241031075286865,2.270230182800293,2.6547615710449217,3.1537616578674315,3.6985429765319826,4.3669001176452635,5.148007280883789,6.010761524353027,7.11862148223877,8.287194504394531,9.569414375915528,11.065021741638184,79.728,80.324,81.044,81.416,82.232,82.856,83.276,83.648,84.468,84.512,85.088,85.564,85.672,85.964,86.044,86.352,86.556,86.72,86.876,86.724,86.824,86.824,86.7,86.408,85.864,85.704,85.384,84.688,84.312,83.712,82.9,81.988,80.852,79.644,78.344,76.436,74.68,73.14,70.904,68.216,65.356,62.96,59.86,56.628,53.06,49.84,47.204,43.708,40.552,37.716,35.164
0.32000000000000006,0.32000000000000006,0.5874885521316529,0.5707673760795593,0.5492375236320496,0.5297074464797974,0.5173092333221435,0.4957001339149475,0.48547972576141357,0.46950507236480715,0.4587633734226227,0.44559814155578614,0.4351584914779663,0.4203223254299164,0.4204558133506775,0.4069052144241333,0.40483001670837404,0.4006742243766785,0.39789390329360963,0.39647414299964906,0.39406174550056455,0.39867769720077517,0.40063309309005735,0.4072590544319153,0.4191631611442566,0.428644071559906,0.44682120820999144,0.4669786457252502,0.4998434966468811,0.5292465863800049,0.566912862815857,0.6118229104042053,0.6753927827644348,0.7499520369052887,0.8259590585327149,0.9400535253715515,1.0586554611587524,1.2048875926208495,1.4174743929672242,1.6274649462127686,1.8977023670196533,2.207692329864502,2.6025593481445313,3.0657071186828615,3.6044218887329103,4.233288138961792,4.987592408599854,5.839481987915039,6.847315241088867,8.024449379425048,9.343039111938477,10.755633068237305,12.400419599304199,79.856,80.212,81.256,82.004,82.352,83.092,83.536,84.08,84.696,84.828,85.292,85.752,85.524,86.204,86.36,86.468,86.42,86.692,86.716,86.508,86.464,86.448,86.212,86.184,85.748,85.412,84.616,84.356,83.596,82.804,82.176,80.864,79.896,78.264,77.036,74.912,73.248,70.948,68.496,65.936,63.176,59.944,57.068,53.856,50.652,47.536,44.532,40.736,38.204,35.444,33.036
0.3600000000000001,0.3600000000000001,0.5817385434341431,0.5620139367294311,0.5425421405029297,0.5281893073654175,0.5083342623329162,0.49415475967407224,0.4799609886741638,0.46493733960151673,0.453110190486908,0.4419639460849762,0.4311901301956177,0.42500232253074643,0.4170105011749268,0.4090497176551819,0.4007847123146057,0.3939831432914734,0.3989386742067337,0.39937606801986697,0.4028152414417267,0.4021227532196045,0.4101118139743805,0.42362453910827635,0.432240837020874,0.4452239122009277,0.4700832287216187,0.4938932991027832,0.5270095468091964,0.56807152551651,0.6184499993515015,0.671630601425171,0.744710938282013,0.8285114546394348,0.9222175224685669,1.062370989112854,1.1905331284332274,1.3763799172210693,1.6077923833847045,1.8587179700469971,2.170440772781372,2.5320273879241944,2.980774712524414,3.5181124803161623,4.135252755279541,4.8711344513702395,5.712171447143555,6.701631555938721,7.811688399963379,9.024307181396484,10.478798952331543,12.019873016662597,13.694717231140137,80.368,81.132,81.524,82.024,82.636,83.304,83.636,84.12,84.956,85.108,85.264,85.588,85.888,86.064,86.512,86.652,86.42,86.368,86.492,86.528,86.4,86.1,86.064,85.848,85.24,84.716,84.2,83.684,82.688,81.9,80.836,79.76,78.552,76.98,75.02,73.408,71.108,68.536,66.208,63.376,60.32,57.6,54.5,50.672,47.752,44.62,41.456,38.932,36.204,33.76,31.232
0.40000000000000013,0.40000000000000013,0.5817904236221314,0.5581278106689453,0.5382180463027955,0.525466568441391,0.5085519863700867,0.49206823541641237,0.47857788142204283,0.4655217617988586,0.44772013956069945,0.4400660962295532,0.4270268499183655,0.4227582735157013,0.41430571859359744,0.41103358657836914,0.4055886117935181,0.40110841125488284,0.39887012427806856,0.40508535830497744,0.4072578556060791,0.4145834517097473,0.4197905883026123,0.4341387014770508,0.4490686430931091,0.4710173731613159,0.49977446875572207,0.5276088332939148,0.5658227659320831,0.6142176580142975,0.6681659809494018,0.7418563954162598,0.8202636284255982,0.9163771487045288,1.0384509032440186,1.1864688896179199,1.3712612342834474,1.556873649597168,1.8328232131195068,2.1260863599395754,2.483294157180786,2.9156579206848146,3.383413421020508,4.024900258407593,4.718017888488769,5.533520622406006,6.48272387298584,7.531549644165039,8.79936994934082,10.137970602722168,11.652270983276367,13.324532385864257,15.188437814941405,80.124,80.928,81.824,82.16,82.724,83.112,83.792,84.164,84.688,85.032,85.536,85.488,85.756,86.124,86.396,86.428,86.404,86.204,86.308,86.156,86.056,85.772,85.604,85.036,84.632,84.184,83.648,82.78,81.844,80.74,79.82,78.62,76.772,75.172,73.38,71.364,68.928,66.432,63.584,60.936,58.248,54.564,51.576,48.444,45.112,42.056,39.272,36.664,33.852,31.9,29.76
0.43999999999999995,0.43999999999999995,0.5713362140464783,0.5515402549552918,0.5345768187332154,0.5221342825222015,0.5057623602676392,0.48712558170318604,0.4745394595527649,0.4604385847854614,0.4502244638156891,0.4375637647628784,0.423780159034729,0.42184345281600955,0.4195592114830017,0.4065868670463562,0.40592511105537415,0.40392437677383425,0.407583152217865,0.4145366834640503,0.4165749707984924,0.42603713087081907,0.43489490884780885,0.4556921441221237,0.47125500894546507,0.4988388088321686,0.5273274363327026,0.5663931696033477,0.6084389595031738,0.6678634813117981,0.7322441006851196,0.804292840385437,0.901533776550293,1.0265607907485963,1.1725433142089843,1.3373062802886964,1.5401472466659545,1.7895702195739747,2.0790420528411864,2.4241040298461916,2.830173328857422,3.3432111018371584,3.8977061528015136,4.587456292419434,5.37925620803833,6.304841159210205,7.338035565490722,8.482852732849121,9.82025317199707,11.379435553894043,12.989924242248534,14.850262330932617,16.76927994567871,80.616,81.292,81.876,82.208,82.904,83.596,83.8,84.232,84.764,85.092,85.54,85.648,85.596,86.228,86.328,86.548,86.28,86.164,86.196,85.972,85.848,85.52,85.052,84.648,84.052,83.524,82.816,82.0,80.776,79.956,78.708,77.004,75.556,73.636,71.788,69.344,66.904,64.248,61.312,58.32,55.448,51.952,48.916,45.776,42.852,39.496,37.144,34.44,31.916,29.964,28.516
0.48,0.48,0.5713270518493653,0.5479862104606629,0.5338727115058899,0.5167118260669709,0.5001225966835022,0.48296671159744264,0.46982645222663877,0.458720082950592,0.4444456906032562,0.4379909700584412,0.42659300996780397,0.420858079662323,0.41509441175460815,0.41522241315841674,0.41069575887680054,0.410831430644989,0.4204308887481689,0.4223527483558655,0.43360811363220214,0.4403774632263184,0.45484059394836424,0.4755489517021179,0.5034396668338775,0.5325745551013946,0.5642738296890258,0.6147165081691742,0.665606912059784,0.7328108992004394,0.8177871492958069,0.8996265030288696,1.0182658584594726,1.1554384843063354,1.3356055954742432,1.5099515489578248,1.7444954849243164,2.046233114089966,2.3895122285461428,2.780075332260132,3.2526875220108034,3.813843244934082,4.490820086975098,5.241582032623291,6.076285217590332,7.156965377044678,8.265325362701416,9.542900272216796,10.97290730041504,12.587341751708985,14.313837149658204,16.22806720336914,18.283512881469726,80.736,81.396,81.896,82.488,83.216,83.804,83.94,84.368,84.892,85.284,85.416,85.748,86.124,85.86,86.12,86.0,85.86,86.116,85.772,85.66,85.316,84.964,84.64,83.824,83.432,82.724,81.756,80.652,79.948,78.452,77.164,75.184,73.408,71.844,69.764,67.18,64.288,61.592,58.572,55.672,52.46,49.34,46.232,43.488,40.472,37.596,34.924,32.648,30.56,28.956,27.128
0.52,0.52,0.5598711048221588,0.5421543665504456,0.5233407167816162,0.5069517148208618,0.49013917607307433,0.47922712875366213,0.46373142612457274,0.4565234415435791,0.44612930207252505,0.43483433864593507,0.4272939436388016,0.4245314587402344,0.4190554326725006,0.4176075597953796,0.41635204697608946,0.42456548579216,0.4223308264350891,0.4387648405265808,0.44134822860717776,0.458414836730957,0.47914017969131467,0.5026293604183197,0.5259064893722534,0.5627100106620788,0.6048269053649903,0.661066011390686,0.729715707359314,0.8076334228515625,0.9070898363876343,0.9963936751365662,1.1425870093536377,1.303108378238678,1.4951512017440796,1.7209593422317504,1.9978570490646361,2.3406867715072632,2.6815917556762696,3.1574223113250732,3.7060664164733885,4.332711921844482,5.076080478973389,5.9427189291381834,6.9172289402770994,7.998965815277099,9.302445331726075,10.68507520263672,12.19609893310547,13.929418210449219,15.76744591003418,17.819628408203126,19.96771773651123,80.932,81.428,82.372,82.632,83.188,83.912,84.136,84.524,84.908,85.304,85.568,85.668,85.792,85.784,85.968,85.688,86.16,85.468,85.5,85.152,84.688,84.396,84.048,83.288,82.692,81.744,80.676,79.692,78.476,77.076,75.444,73.636,71.776,69.548,67.404,64.828,62.272,59.384,56.168,53.168,50.156,46.764,43.62,40.936,38.028,35.38,33.176,30.812,29.116,27.336,26.26
0.56,0.56,0.5580627449798584,0.5390390253257752,0.5223337606239319,0.5036203627490997,0.4896641521072388,0.47355004709243775,0.4641814880847931,0.45179030241012574,0.44937221610546113,0.43312939381599425,0.4269171442985535,0.42714640886306765,0.42082440207481386,0.4261719504165649,0.42429202686309814,0.42904132096290587,0.4397960283756256,0.44853381006240844,0.4597339624786377,0.48205059688568114,0.5002401181793212,0.5383988378715515,0.572194776802063,0.6092335208702088,0.6673273178291321,0.7235175641441345,0.8058266696166992,0.9017503918075561,1.0091146151924133,1.135869408454895,1.291129845237732,1.4806817054748536,1.7087678451538086,1.9632826009368896,2.282498889160156,2.6645485945892333,3.11678737411499,3.603202093963623,4.223395036621094,4.914209064788818,5.725182643890381,6.647283661956787,7.733451105041504,8.958505168457032,10.269389372558594,11.820255762023926,13.475270591430665,15.32924732208252,17.351391892395018,19.486719864501953,21.63152940673828,81.036,81.668,82.204,82.712,83.232,83.904,84.28,84.54,84.632,85.464,85.492,85.62,85.748,85.748,85.9,85.696,85.388,85.396,85.244,84.712,84.176,83.592,83.132,82.52,81.596,80.796,79.688,78.244,76.98,75.484,73.628,71.644,69.84,67.616,65.188,62.328,59.604,57.088,53.776,50.312,47.52,44.372,41.512,38.328,35.908,33.396,31.2,29.092,27.72,26.12,25.2
0.6000000000000001,0.6000000000000001,0.5538868953609467,0.5356262048339844,0.5157835663414001,0.5048843557929993,0.48828035881996157,0.47408320930480957,0.46369993651390073,0.45574179212570193,0.4430520596885681,0.4345328747940064,0.4316466520881653,0.42862092880249025,0.43404836519241335,0.4333164440441132,0.436186069021225,0.4435060050010681,0.4507217734336853,0.47092321159362793,0.490044261302948,0.5094798774909973,0.5374222038841248,0.5692258414649963,0.6082559080410004,0.667900807762146,0.7290365204238891,0.7993582536125183,0.8935321975326538,0.993333197669983,1.1256237736129762,1.271414571208954,1.4607732383728027,1.6821407307052612,1.930241787223816,2.2345776657104492,2.5969638302612306,3.017962886886597,3.5340733512115476,4.125213726730347,4.765068979415894,5.60138251876831,6.482447853698731,7.562552209167481,8.719662719268799,9.980603727416993,11.39470795501709,13.067663746032714,14.853347174072265,16.73760634643555,18.875114219360352,20.985846732177734,23.344023856201172,81.132,81.7,82.716,82.736,83.512,83.868,84.356,84.568,84.892,85.272,85.352,85.472,85.172,85.58,85.188,85.228,85.376,84.916,84.508,83.996,83.464,83.104,82.404,81.352,80.72,79.656,78.268,77.32,75.536,73.952,72.124,69.752,67.516,65.044,62.46,60.172,57.184,54.584,51.444,48.028,45.04,41.868,38.872,36.692,33.912,31.476,29.74,28.076,26.584,25.188,24.356
0.6400000000000001,0.6400000000000001,0.5500211320877075,0.532298530292511,0.5178792252540588,0.49893077903747557,0.48824137266159057,0.47855284311294555,0.46655493057250974,0.45402063846588137,0.4502774370765686,0.43994917556762697,0.43907868907928466,0.4403904245758057,0.4347812347221375,0.44008245040893557,0.4465907599067688,0.46039208507061,0.47547583293914797,0.4838222621154785,0.5073387887954712,0.5356574018192292,0.5728495489883423,0.616359632472992,0.6656606634521485,0.7176273569869995,0.7933637588500977,0.8951465446472168,0.9954128583908081,1.1107192033195497,1.2682749784088134,1.4426947100830079,1.6542263715362548,1.8999596113204955,2.2023893037414553,2.526912648773193,2.9579414443969725,3.4173754134368894,4.026927941894531,4.6541454637146,5.3858425703430175,6.310727690887451,7.256224433135986,8.402336061706542,9.635023052368163,11.098110280456543,12.695334199829102,14.405006330566406,16.247210527648924,18.279119168701172,20.355867767944336,22.7513023638916,25.1327483013916,81.232,81.876,82.464,82.92,83.548,83.928,83.928,84.568,84.664,85.084,85.04,85.048,85.464,85.296,84.96,85.072,84.588,84.464,83.944,83.64,82.676,82.112,81.26,80.68,79.82,78.052,76.888,75.732,73.828,72.092,69.872,68.048,65.944,62.972,60.14,57.88,54.38,51.828,48.872,45.124,42.548,39.772,37.132,34.224,32.192,30.16,28.508,26.992,25.668,24.36,23.548
0.6799999999999999,0.6799999999999999,0.5441816535949707,0.5255652390384674,0.5116944671058655,0.4970980731391907,0.48670765033721924,0.47371362798690797,0.4633802331161499,0.4555164926147461,0.4530235391807556,0.44413086966514587,0.4468413372039795,0.44929069322586057,0.4512818765830994,0.45739441450119017,0.4642298956823349,0.47796498432159423,0.4974569013977051,0.5126778330230712,0.5460888044071197,0.5732179458999633,0.6205784096336365,0.6578769409370422,0.7359703433227539,0.7965710034942627,0.8739452154922486,0.9965123294639587,1.1027830788803101,1.2529553400421143,1.4196808199310302,1.6314759075927734,1.8670433000946045,2.1667794612884523,2.480391031036377,2.886828447647095,3.3189926399230956,3.8766509745788573,4.533563438110352,5.205725861053467,6.034397096557617,7.057457403564453,8.103783919677735,9.372273143005371,10.673165025024414,12.197647782592773,13.906681686706543,15.663287971801758,17.677680639648436,19.776583385009765,22.00482392883301,24.44585888671875,26.815551986083985,81.316,82.116,82.624,83.16,83.704,83.88,84.324,84.448,84.404,84.796,84.828,84.736,84.76,84.816,84.596,84.288,84.236,83.78,83.268,82.832,82.024,81.228,80.128,79.416,78.504,76.8,75.8,73.868,72.176,70.24,67.996,65.628,63.444,60.744,58.092,55.044,51.848,49.204,45.804,42.952,40.228,37.68,35.188,32.344,30.584,28.936,27.1,25.972,24.776,23.864,23.008
0.72,0.72,0.5426289436149597,0.5336325571250915,0.5131695378017426,0.4960348901176453,0.4885061311531067,0.47258539712905884,0.468288119392395,0.46193015795707704,0.45721751878738404,0.45405905101776123,0.455762543964386,0.46235222414016725,0.4612089862775803,0.47389427077293395,0.4806172615861893,0.4996278607940674,0.5187621129608154,0.5530639825057984,0.5816971648406982,0.6182276640892029,0.6712183822059631,0.7314003940773011,0.7955156839370727,0.8824503950881958,0.989154921798706,1.0889580379104615,1.2433637008476257,1.402965954914093,1.6056347338104249,1.8368001390075683,2.1049402346801758,2.4349121939468383,2.810849726600647,3.2765533100891115,3.8059926895141603,4.408613892364502,5.062511056671142,5.897053340301514,6.841969692382812,7.884588250732422,9.042122538146973,10.364207507019042,11.824136858520507,13.437249211730958,15.206412516784669,17.197000983581542,19.102602901611327,21.320605138549805,23.604528382568358,25.98865109375,28.56889230895996,81.408,81.868,82.52,83.212,83.528,84.004,84.068,84.408,84.568,84.564,84.74,84.484,84.664,84.204,84.332,83.92,83.58,82.956,82.488,81.984,81.184,80.044,79.34,78.284,76.82,75.708,73.756,72.2,70.48,68.308,65.908,63.728,60.868,58.34,55.384,52.492,49.804,46.516,43.852,40.864,37.596,34.964,33.204,30.936,29.172,27.464,26.204,25.004,23.896,23.224,22.268
0.76,0.76,0.5397127558708191,0.5267865412521362,0.5108357985496521,0.4979400715351105,0.4866554146385193,0.4786961834526062,0.4730081280040741,0.46980841917037963,0.46183289093017577,0.46146425691604614,0.4677975062465668,0.472297490940094,0.4850964731407166,0.49047003841400144,0.512765016040802,0.5283654209899903,0.5513239571475983,0.5899656066703797,0.6229318845558166,0.6754695001602173,0.7263901218032837,0.785559871749878,0.8841065716934204,0.9709908670806885,1.0967761576652526,1.2340305975723267,1.3916985216140747,1.5968573146057128,1.8141338905334472,2.0750607015609743,2.3773085221862793,2.769121683883667,3.178351990661621,3.6975399349975584,4.2566721775817875,4.933774267272949,5.737510418548584,6.612732651519775,7.652009720153808,8.724990167541504,9.97906717224121,11.42749005432129,13.005064456176758,14.74187278060913,16.53506750213623,18.54279920288086,20.65298766479492,22.96812360961914,25.220127232666016,27.653214342041014,30.317812431030273,81.644,82.236,82.244,83.016,83.144,83.62,83.944,84.4,84.308,84.316,84.228,84.088,84.06,83.908,83.584,83.36,82.952,82.2,81.672,80.852,80.112,79.596,77.8,76.828,75.028,73.804,72.06,70.108,68.228,66.108,63.856,61.128,58.624,55.616,53.048,49.976,47.36,43.992,41.256,38.4,36.152,33.52,31.36,29.484,27.904,26.384,25.288,23.968,23.36,22.536,21.832
0.8,0.8,0.5370506563472748,0.5234772665214539,0.5127947888755798,0.4973634940814972,0.4929740199279785,0.4851665927505493,0.4795693439674377,0.47537002758026126,0.47156416536331175,0.47470004163742063,0.47781169820785524,0.4880995173168182,0.5013623460388184,0.5145632842063904,0.5341007707023621,0.5613165106773377,0.5955348009490967,0.6303397602272034,0.678190481967926,0.7381455749511718,0.8026216761398316,0.8743547979927063,0.9745582169342041,1.0847543488693236,1.219212855911255,1.3854927236175536,1.5635341938018799,1.7929721549987794,2.0528132490539552,2.3373945042419435,2.6879281044006347,3.09632267868042,3.5869246812438966,4.1478545860290525,4.801714878387451,5.480626239929199,6.399778034362793,7.369545839080811,8.457741218109131,9.679377479248046,11.024562340393066,12.52889863647461,14.121824668579102,15.953709971008301,17.909707016601562,19.89803928100586,22.22301328918457,24.45673362060547,26.85808266479492,29.37650233276367,32.13199750732422,81.68,82.336,82.28,83.024,83.276,83.564,83.836,83.776,84.06,83.972,83.924,83.956,83.476,83.492,83.052,82.528,82.068,81.556,80.7,79.832,78.78,78.072,76.648,75.52,73.952,72.18,70.18,68.416,66.072,64.088,61.452,59.188,56.52,52.948,50.344,47.744,44.708,41.724,39.152,36.708,34.144,31.872,29.856,28.308,26.712,25.272,24.276,23.512,22.76,22.088,21.5
0.8400000000000001,0.8400000000000001,0.5400061443138122,0.5299771929740906,0.5158096425247193,0.5068614915275573,0.4933376202011108,0.49055939410209654,0.4848765930747986,0.48135366807937624,0.49445568520545957,0.4934909580993652,0.4983786477279663,0.5078731285476684,0.5278915721702576,0.5442137310600281,0.5647185874080658,0.5914465271377564,0.6407659996795654,0.6901142198944091,0.7469758605957031,0.8105090748214722,0.884069789428711,0.9768343601226807,1.0833551830291748,1.2152678623962403,1.3670511661911011,1.5539985089111328,1.7650997078704833,2.0132337523651125,2.2912864085006714,2.6224607360839842,3.0255446392059326,3.4776194532775877,4.006947484054566,4.635170395812988,5.403400536651612,6.200210590209961,7.115668052368164,8.121214039154053,9.342982992553711,10.582714938659668,12.080080431518555,13.739100582885742,15.428752855834961,17.33773628479004,19.368396580200194,21.38239446166992,23.64998611022949,26.058391654663087,28.487704767456055,31.0771659375,33.8267366998291,81.548,81.784,82.388,82.864,83.32,83.428,83.532,83.804,83.26,83.636,83.452,83.472,82.92,82.704,82.348,82.024,81.08,80.504,79.604,78.716,77.732,76.212,75.296,74.076,72.136,70.348,68.584,66.512,64.388,61.776,59.316,56.828,54.096,51.136,48.172,45.06,42.404,39.752,37.008,34.676,32.556,30.388,28.448,27.244,25.592,24.556,23.78,22.84,21.996,21.436,21.164
0.8800000000000001,0.8800000000000001,0.5404272603034973,0.5274063016891479,0.5184629960441589,0.5136260791301728,0.4969423584651947,0.49911092487335207,0.49955108541488646,0.4971565880489349,0.5073928665924072,0.513234922542572,0.5205524621295929,0.5368230830955505,0.556298756017685,0.5768427926254273,0.6114799661254883,0.6437401717185974,0.6891588956832886,0.746385993976593,0.8098402375030518,0.8777024052429199,0.9783279214859009,1.0697081965637207,1.1988559812927246,1.349627468624115,1.5275019791412354,1.7329924258041383,1.9883150921630859,2.2500847955322265,2.594248854522705,2.974857587738037,3.4159622467803956,3.908188044586182,4.503411151885986,5.222983174743653,6.016964317626953,6.896521506958008,7.903705486907959,9.012628432006835,10.26513976928711,11.666128540344237,13.18715641845703,14.864413774108886,16.707798489990235,18.64487175415039,20.684834967041017,22.836575689086914,25.195316592407227,27.64913466796875,30.241609846191405,32.71691315307617,35.529329490966795,81.624,82.064,82.196,82.56,83.072,83.128,83.072,83.248,82.928,83.196,82.868,82.768,82.46,81.908,81.168,80.852,80.228,79.528,78.508,77.6,76.404,75.276,73.628,72.444,70.452,68.816,66.492,64.404,61.98,59.62,56.66,54.328,51.784,48.412,46.12,42.876,40.104,37.732,35.044,32.912,30.688,29.096,27.484,25.988,24.928,23.956,22.948,22.252,21.612,21.12,20.596
0.9199999999999999,0.9199999999999999,0.5467131413269043,0.5367702563285828,0.5227771085739136,0.5185036475372314,0.5141576172065735,0.5082497875976563,0.512454050579071,0.5101222220134735,0.5194971986961364,0.5324736537361145,0.5486421506881713,0.5658332049751281,0.584910091381073,0.6184154186248779,0.6543700287628174,0.6937888327217102,0.7531421304130554,0.8120243765258789,0.8869426242637635,0.9736733988952637,1.0721272239685058,1.2011814862442016,1.3450666873168946,1.528792379989624,1.709615205154419,1.954377384262085,2.205966891365051,2.5322354257965087,2.8944324969482422,3.322564267425537,3.830452408981323,4.370042683715821,5.018347103271484,5.793425126953125,6.6676249742126465,7.587441244049073,8.703350906677246,9.86701323272705,11.201868001098633,12.726645852661132,14.416602584838866,16.094599321594238,18.00359595336914,19.97968353088379,22.031524855346678,24.31312793395996,26.745355283203125,29.13082825073242,31.751408751220705,34.45509799194336,37.248886064453124,81.428,81.672,82.184,82.492,82.392,82.808,82.724,83.016,82.752,82.708,82.264,81.908,81.712,81.116,80.504,80.064,79.028,78.424,77.348,76.284,75.116,73.664,71.976,70.22,68.452,66.476,64.468,62.248,59.772,57.22,54.56,52.12,49.192,46.212,43.42,41.168,38.0,35.804,33.384,31.036,29.424,27.796,26.412,25.08,24.34,23.392,22.452,21.844,21.116,20.792,20.164
0.96,0.96,0.5533066730690003,0.5404247705554962,0.537253513097763,0.5287953623390198,0.5235862043762207,0.518871816663742,0.5298984457206726,0.5406445070075989,0.541104297542572,0.5571600435447693,0.5766194588661194,0.599193160572052,0.6316574683856964,0.6624640674304962,0.7019716152191162,0.7491787167549133,0.8139769305801392,0.8810583271026612,0.9776795295143127,1.0833905053329467,1.1895948271942138,1.3370533404159546,1.5006311589813233,1.697130238380432,1.9096958744049073,2.1689934859466553,2.4853843884277342,2.8337083361816404,3.2428741984558105,3.7280173709106443,4.284290257415772,4.872075961303711,5.603946490478515,6.398240818786621,7.347979149475098,8.425861697998046,9.497773328552245,10.835734113464355,12.270570544128418,13.760889568481446,15.496635709838868,17.318732907714843,19.258677680664064,21.33704532348633,23.57874450805664,25.732913740844726,28.25810650390625,30.718302545166015,33.176427962646486,36.097249494628905,38.69274880126953,81.192,81.792,81.644,82.1,82.192,82.436,82.088,82.272,82.268,81.74,81.472,81.34,80.688,80.336,79.704,78.868,77.988,77.2,76.028,74.56,73.5,72.184,70.292,68.576,66.676,65.04,62.196,60.076,57.844,55.256,52.436,49.532,47.02,44.064,41.296,38.868,36.54,33.9,31.764,30.164,28.264,26.62,25.556,24.384,23.532,22.496,21.896,21.304,20.904,20.344,19.9
1.0,1.0,0.5556425155258179,0.5485036776924134,0.5470972168540955,0.5385109774589538,0.5389653374767304,0.5429965806961059,0.551998749923706,0.5604322832870483,0.5732523333930969,0.5854090745544434,0.6101592734527588,0.6356701564407349,0.6769014130973816,0.7164219905853272,0.7501320065689087,0.8226946113014221,0.8896198662376403,0.9848400650405884,1.0800534376525879,1.1955917268371583,1.3513426270294189,1.4882554613113403,1.6696516580200196,1.9021591743469237,2.1414099057388305,2.42716032081604,2.7860424855041503,3.174916784362793,3.6288466116333007,4.12896172782898,4.717047191085816,5.416495862579346,6.240845657196045,7.063271609802246,8.088859260253907,9.208092245788574,10.453551084899903,11.740547240600586,13.311965568237305,14.938737478027344,16.63045059753418,18.56276335083008,20.47652287109375,22.62846076171875,24.942173939819337,27.332543498535156,29.670326211547852,32.24441177368164,34.80908689941406,37.45913030883789,40.33133487548828,80.98,81.624,81.44,81.8,81.96,81.652,81.928,81.592,81.608,81.22,80.948,80.456,79.82,79.152,79.036,77.616,76.836,75.5,74.676,73.596,71.524,70.512,68.668,66.7,64.616,62.74,60.384,58.02,55.432,52.696,49.9,47.156,44.18,42.08,39.384,36.62,34.304,32.116,30.4,28.472,27.024,25.82,24.724,23.916,22.844,22.064,21.564,20.948,20.476,20.004,19.656


==> figures/vis_landscape/s3/results-3.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,8.414007452697755,8.128642783050537,7.8713008787536625,7.621976008911133,7.350975462036133,7.170667868957519,6.966779352722168,6.752978692016602,6.571668969116211,6.424109848327637,6.294669103546142,6.128827942047119,6.051373150024414,5.950974809417724,5.887956050567627,5.8220447500610355,5.83227506072998,5.864880108947754,5.9142288291931155,6.017486587524414,6.14775130065918,6.368038680267334,6.609228868408203,6.928919919128418,7.269825414733886,7.726699438323974,8.245882012939454,8.832922194519043,9.57615157196045,10.346402626342773,11.30358554534912,12.379927553405762,13.633690258483886,15.107832966003418,16.677340489501955,18.40662938354492,20.35658545776367,22.522177840576173,24.79238658569336,27.295873026123047,29.783411782226562,32.70263402893067,35.696563901367185,38.939641345214845,42.41679389282226,46.23230633666992,50.35235306396484,54.627319940185544,59.30033436767578,64.37870382080078,69.53787004638671,30.72,31.412,32.028,32.908,33.86,34.488,35.052,35.828,36.796,37.412,38.036,38.616,39.184,39.644,40.088,40.436,40.668,40.632,40.448,40.28,39.5,38.84,37.928,36.512,35.504,34.08,32.544,30.72,28.732,26.668,24.656,22.58,20.876,19.004,17.912,16.928,16.276,15.72,15.36,15.0,14.944,14.932,14.596,14.36,14.2,13.908,14.064,13.508,13.476,13.292,13.02
-0.96,-0.96,7.994477310180664,7.695638558502197,7.429791085205078,7.157483503112793,6.94457430557251,6.703956209716797,6.498361423339844,6.297971547546386,6.113653329162598,5.97861834564209,5.78895542755127,5.668990210418701,5.552064159851074,5.455014421386719,5.354723405456543,5.307932031860352,5.290046753082275,5.309816379089355,5.3611464691162105,5.428007795333862,5.519677055969238,5.711361946563721,5.907414740905762,6.169137756347657,6.537009853820801,6.943719378356934,7.399437885131836,7.936650842437744,8.655999441528321,9.385099545288085,10.233429850463867,11.23182383682251,12.4481589251709,13.774989818725587,15.324999104614259,17.025343368530272,18.885943800048828,20.928192080078126,23.14096938354492,25.472862154541016,28.028034911499024,30.687213663330077,33.52638332275391,36.65014790161133,40.065028028564456,43.68218606445313,47.641731437988284,52.078881571044924,56.739148898925784,61.45705878295898,66.52424070800781,31.196,32.236,33.072,33.752,34.764,35.476,36.34,37.036,38.008,38.396,39.62,40.248,40.68,41.368,41.836,42.304,42.284,42.56,42.492,42.264,41.64,40.864,39.948,38.948,37.356,35.952,34.416,32.96,30.824,28.588,26.592,24.328,22.14,20.18,18.948,17.568,16.728,16.06,15.588,15.232,14.98,14.888,14.528,14.46,14.324,14.088,13.98,13.612,13.5,13.332,13.064
-0.92,-0.92,7.557142049560547,7.260852619476318,6.984663228607178,6.730369764709472,6.486349387664795,6.243037406463623,6.040353128356934,5.825287063140869,5.678065821990967,5.481433761138916,5.356252651062012,5.1917834718322755,5.081425072021484,4.990226332702637,4.881768982696533,4.831307065429687,4.784372071228027,4.766754883270264,4.796920479888916,4.8451301553344726,4.951423663330078,5.095296450653076,5.2429434269714354,5.480004506988525,5.7835758056640625,6.189135733337403,6.584452747955322,7.077490273742676,7.72404815536499,8.393348003234863,9.241225524597168,10.169228573913575,11.269454639892578,12.571235112304688,14.005144604492187,15.60617507019043,17.37000719909668,19.35286426635742,21.468479948120116,23.685081552734374,26.07737485839844,28.709257319335936,31.58509226928711,34.49523369506836,37.84944191162109,41.41964711791992,45.152481358642575,49.33902706176758,53.737489011230466,58.450955954589844,63.51060108886719,32.132,33.244,34.056,35.024,35.748,36.68,37.744,38.476,38.908,40.192,40.644,41.632,42.332,42.908,43.744,44.124,44.4,44.484,44.284,44.08,43.788,43.068,42.164,41.048,39.86,38.184,36.872,34.78,32.848,30.472,28.164,26.028,23.98,21.592,19.58,18.344,17.292,16.5,15.844,15.52,15.236,14.836,14.732,14.5,14.308,14.1,14.04,13.712,13.34,13.328,13.116
-0.88,-0.88,7.091398859863281,6.805862330322266,6.5188840592956545,6.27525095489502,6.022101735534668,5.803571582183838,5.5872021188354495,5.392003661651612,5.21908530593872,5.054959234924317,4.888202751159668,4.7484801295471195,4.637112183685303,4.515389591217041,4.432378053283691,4.360192173995972,4.313191316070557,4.273596668853759,4.2754975408935545,4.312239879302979,4.381433036651611,4.467509118423462,4.637638321990967,4.844329784545899,5.0883346881103515,5.429253480529785,5.811931187896729,6.27380162612915,6.824661061706543,7.47894578704834,8.236728315582276,9.169410555114746,10.1980401852417,11.39484758758545,12.766605272827148,14.270813131103516,15.96756736694336,17.807424830932618,19.834098265991212,22.070193169555665,24.402783927001952,26.869123412475584,29.448059373779298,32.45362301269531,35.61029986694336,39.004435500488285,42.53040555664062,46.64538985717773,51.037333984375,55.608303283691406,60.7009600012207,33.436,34.316,35.424,36.104,37.308,38.236,39.088,39.996,40.844,41.824,42.852,43.344,44.136,44.836,45.012,46.072,46.136,46.54,46.88,46.736,46.572,45.944,44.828,43.784,42.532,41.096,39.192,37.18,35.284,33.06,30.552,27.76,25.696,23.14,21.076,19.188,18.02,16.888,16.096,15.616,15.288,15.048,14.872,14.692,14.412,14.112,14.2,13.864,13.56,13.368,13.08
-0.84,-0.84,6.678073615264893,6.391825591125488,6.09297289428711,5.828939443511963,5.57718548538208,5.366463421020508,5.152821228179931,4.964672388763428,4.781439237670899,4.596478699798584,4.442953895263672,4.306883011856079,4.185218178558349,4.088841264190674,3.9869591428375246,3.8877364736938476,3.843682015991211,3.8101995025634765,3.7813335523986815,3.7924659786987305,3.8341270066833495,3.904247129821777,4.0560031582641605,4.200781857452393,4.429841638946534,4.715698147125244,5.053114318389893,5.473264462127686,5.995019828033447,6.597695175476074,7.31231270111084,8.148955081634522,9.109929782104492,10.179736041259765,11.489751091918945,12.983339762878417,14.638912208251954,16.416650342407227,18.314707491455078,20.36059717102051,22.600394518432616,25.123753720703125,27.603590944213867,30.395576794433595,33.455809598999025,36.66300018554688,40.24124496826172,44.132005,48.280444200439455,52.74155450317383,57.771563995361326,34.5,35.528,36.564,37.636,38.752,39.932,40.428,41.276,42.492,43.456,44.392,45.34,46.056,46.744,47.38,48.064,48.624,49.136,49.328,49.364,49.288,48.62,47.696,46.928,45.556,43.712,41.948,40.38,37.696,35.64,32.924,30.328,27.804,25.028,22.608,20.448,18.816,17.652,16.652,16.036,15.484,15.248,14.844,14.66,14.604,14.14,14.112,13.944,13.752,13.392,13.128
-0.8,-0.8,6.235070703430176,5.9314451553344725,5.652188896331787,5.4116573049926755,5.176275829315186,4.922937289733887,4.714958461151123,4.5043391456604,4.342255851974487,4.181169625854492,4.032082696838379,3.877520474395752,3.7508542781066896,3.6434829403686524,3.561637682495117,3.4803423556518553,3.4123102882385252,3.3650560931396485,3.3338834449005126,3.3397561738586425,3.3480549573516845,3.4143180195617675,3.514561340789795,3.631514660797119,3.8174737269592285,4.07305463973999,4.3696359010314945,4.740110399856567,5.21161282913208,5.756865303649902,6.4090846640014645,7.186484161834716,8.07764509979248,9.113867313232422,10.324601555786133,11.682467956848145,13.244875461425782,14.923226440124512,16.82649204650879,18.793852928466798,20.910768529052735,23.258252040405274,25.73199313598633,28.395992094726562,31.293457878417968,34.44873869018555,37.85838194458008,41.477561254882815,45.54560973144531,50.04893484375,54.68339499145508,35.644,36.692,37.684,39.164,39.976,41.236,42.176,43.42,44.616,45.416,46.336,47.276,48.132,48.956,49.764,50.28,50.9,51.448,51.864,51.932,51.896,51.412,50.904,49.96,48.516,46.908,45.112,43.084,40.784,38.456,35.596,32.84,29.78,27.304,24.456,21.96,20.004,18.236,17.064,16.292,15.724,15.352,15.028,14.784,14.648,14.584,14.12,14.032,13.62,13.56,13.124
-0.76,-0.76,5.8109724288940425,5.51820585067749,5.234493844604493,4.984887349395752,4.738638896789551,4.5067294140625,4.306070691452026,4.109113202438355,3.946073998260498,3.7728917805480955,3.609520858001709,3.483327660675049,3.3537786296844483,3.2542908125305177,3.1594545796203612,3.0670088888549807,3.007509022064209,2.9433784300231935,2.9164935900878906,2.910346253051758,2.8981806656646727,2.946354535293579,3.0059944176483153,3.117180491638184,3.2844421714782714,3.474974063796997,3.7435625690460204,4.08446782699585,4.466197840881348,4.96540434173584,5.57379135925293,6.264110947265625,7.15672806640625,8.103903590393067,9.207254518737793,10.483362172546387,11.956150531921386,13.537674871826171,15.302695983581543,17.310407852783204,19.317893522338867,21.587444774780273,23.909667491455078,26.409817432861328,29.268256635131834,32.22299551269531,35.53087318359375,39.10154254272461,42.95212859375,47.34103170654297,51.72506020751953,37.496,38.424,39.612,40.836,41.844,43.036,44.116,45.432,46.184,47.404,48.588,49.508,50.612,51.204,52.068,52.772,53.38,54.2,54.34,54.796,54.828,54.564,54.06,53.34,52.084,50.348,48.512,46.648,44.488,41.728,38.384,35.468,32.488,29.18,26.196,23.62,21.156,19.628,17.708,16.84,16.092,15.424,15.144,15.028,14.58,14.432,14.284,14.092,13.572,13.488,13.044
-0.72,-0.72,5.441709013977051,5.109379390258789,4.838867869720459,4.5744333988952635,4.345459516601562,4.12100401550293,3.8955991577148437,3.7253493146514893,3.54262102104187,3.3728558097839354,3.2430050077819823,3.1115713303375245,2.9824979238891602,2.8766305165863035,2.7792346110534667,2.7085809896087647,2.6129659368896485,2.575972048950195,2.5298674647521975,2.507900859527588,2.5049767906188967,2.528013220176697,2.5750528843688967,2.6562442546844482,2.77838241104126,2.938565256958008,3.1579144812011717,3.4472330728912355,3.7913571392822267,4.246833888397217,4.796919911499024,5.406128327789307,6.182602945861817,7.100429298400879,8.12810210296631,9.33083938934326,10.654767735595703,12.24391873840332,13.856205215454102,15.689433161010742,17.713122651367186,19.839383638916015,22.18611448852539,24.554913284301758,27.23562785522461,30.181589713134766,33.269951009521485,36.61632809692383,40.43376685668945,44.634197703857424,48.86998514404297,38.592,39.712,41.288,42.456,43.676,44.924,46.32,47.232,48.692,49.916,50.596,51.66,52.744,53.608,54.964,55.488,56.372,56.916,57.484,57.436,57.76,57.588,57.3,56.516,55.448,54.052,52.44,50.032,47.812,45.012,41.908,38.924,35.504,31.948,28.78,25.672,22.836,20.74,18.924,17.544,16.468,16.104,15.512,15.196,14.96,14.668,14.332,14.168,13.708,13.492,13.1
-0.6799999999999999,-0.6799999999999999,5.0270879837036135,4.723248946685791,4.437052784118652,4.197983190002441,3.9517044242858885,3.7287928544616697,3.5341636247253416,3.332776952896118,3.17270842628479,3.019390881652832,2.8835356143951416,2.748650025253296,2.6155320235443114,2.5334735835266113,2.4188632440185547,2.363272431640625,2.2742818660736086,2.2236300683212282,2.1698157203674318,2.1538030658721925,2.1385979918670652,2.157690018234253,2.1936318775939943,2.2402614213562013,2.340799504776001,2.477881524734497,2.6500022615814207,2.8880192668151854,3.1995698056030273,3.604151422958374,4.044324622650146,4.636584235534668,5.30682123336792,6.14518902923584,7.124459066162109,8.248401764831543,9.511458826904297,10.950549931030274,12.58473731628418,14.315202546691895,16.25218573730469,18.279790137939454,20.38226524597168,22.823656356201173,25.354245415649412,28.024431829833983,31.046731907958986,34.37273116088867,37.85608043701172,41.86863121704101,46.06659108276367,40.312,41.46,43.108,44.428,45.728,47.104,48.344,49.616,51.008,52.448,53.468,54.58,55.52,56.2,57.452,58.22,59.276,59.712,60.42,60.76,60.692,60.888,60.36,59.904,59.272,57.892,56.38,53.816,51.944,48.748,45.696,42.54,38.596,35.036,31.492,28.032,24.812,22.208,20.084,18.236,17.152,16.264,15.936,15.532,14.984,14.708,14.452,14.132,13.968,13.74,13.388
-0.64,-0.64,4.678400835723877,4.367251808395386,4.085309887847901,3.8251970960998536,3.5953540014648437,3.392222543029785,3.185918207702637,2.9842373979187014,2.841472021713257,2.6823212049102785,2.543425197753906,2.4246375929260253,2.305126546325684,2.2052023893737793,2.1059787787628172,2.0366251053619386,1.977572552947998,1.9083942279434205,1.8654101972198487,1.84098969291687,1.8338231644439698,1.8295396273040772,1.8263566593170166,1.8900154395294189,1.9627556602478027,2.07115344078064,2.220345368041992,2.4078271131896973,2.6671342181777953,2.9701952597045898,3.38856658493042,3.8870416870880127,4.52356438079834,5.255727339172363,6.146276863403321,7.2112467083740235,8.390200129089356,9.7375456930542,11.208725682067872,12.88514252593994,14.68816914794922,16.670937272949217,18.798357637939453,20.97430130004883,23.44021170715332,26.10724877319336,28.99340856567383,32.10097478149414,35.51070490112305,39.2331462902832,43.35746303100586,41.556,43.04,44.92,46.328,47.692,48.952,50.3,52.0,53.456,54.56,56.048,56.956,58.136,59.16,60.384,61.1,61.764,62.936,63.372,63.788,63.592,64.096,64.12,63.444,62.616,61.664,60.112,58.032,55.772,52.892,49.58,46.184,42.528,38.588,34.724,30.688,27.272,24.224,21.38,19.228,17.996,17.044,16.252,15.624,15.144,14.828,14.404,14.324,14.076,13.748,13.26
-0.6,-0.6,4.328791648406982,4.03515176574707,3.747125651245117,3.4897507051849366,3.268904063720703,3.0652667569732666,2.8630319432067872,2.6878256717681883,2.5229888636779787,2.3778204611206055,2.235414499053955,2.1303722904205324,2.014285674972534,1.9239309031677245,1.8356964557647706,1.7614553146743774,1.6992045328521728,1.6398934771728515,1.5968225987243652,1.57225625125885,1.5452215341567994,1.5499007846069337,1.5509530066680908,1.5799616254043578,1.6362774014663697,1.716090260848999,1.8361736093902588,1.9945083718109131,2.2052502477645874,2.4665188523864745,2.814756856536865,3.241884674987793,3.7831968684387207,4.454507860717773,5.256464452667236,6.197280151672364,7.277936847076416,8.56874143157959,9.987435848999024,11.551335246582031,13.290189701538086,15.183718930358888,17.14823415527344,19.3734073638916,21.66186362915039,24.11089316833496,27.007971350097655,29.820722639160156,33.06390688232422,36.77068027832031,40.532031436767575,43.532,45.18,46.96,48.284,50.0,51.468,53.068,54.396,56.048,57.364,58.7,60.06,61.144,62.208,63.14,64.248,64.768,65.912,66.072,66.896,67.176,67.264,67.348,66.972,66.596,65.252,63.752,62.132,59.936,57.204,53.756,50.484,46.552,42.44,37.888,33.804,30.18,26.532,23.188,20.876,18.748,17.528,16.408,15.908,15.376,15.024,14.58,14.468,14.108,13.772,13.316
-0.56,-0.56,4.024981419067383,3.731203076248169,3.4404865812683108,3.2104598741149903,2.972161502227783,2.7584168756103518,2.5758630151367186,2.3954000900268553,2.237324592552185,2.099440873069763,1.9738882629585266,1.858471305770874,1.7676498929595947,1.668920058670044,1.5868761697769165,1.522503169670105,1.4588303203201294,1.408954039993286,1.3642138325881958,1.3391737459945678,1.3158925637054444,1.2993868781280518,1.3112028327178955,1.331224986038208,1.367932803516388,1.4239693416595458,1.5251965002059937,1.6344695810699463,1.7931969384002686,2.038603577270508,2.3023680014038086,2.6766956741714476,3.159009138946533,3.7045694409179686,4.4443636106872555,5.298730755462646,6.296051607208252,7.4731220416259765,8.786366998901368,10.275241392211914,11.935111642456055,13.749407062988281,15.689715966186524,17.736262489013672,19.929646408996582,22.295735932006835,24.90156270629883,27.791773166503905,30.795358377685545,34.19195301391601,37.98652170166016,45.264,47.06,49.136,50.392,52.14,54.076,55.712,57.272,58.82,60.144,61.164,62.528,63.852,64.988,66.256,66.868,68.148,68.776,69.46,69.932,70.184,70.8,70.276,70.256,69.86,69.144,67.652,66.404,64.292,61.492,58.336,55.124,50.692,46.624,41.96,37.312,33.288,28.936,25.692,22.656,19.976,18.476,17.116,16.212,15.764,15.248,14.816,14.64,14.276,13.84,13.368
-0.52,-0.52,3.7507485083770753,3.453481288909912,3.184048713607788,2.929024360809326,2.700714765472412,2.491542732086182,2.3081519998931883,2.1370486071777344,1.9859037107086182,1.8570013768005371,1.7363175883865356,1.637380736503601,1.5423634400177002,1.4463811757278442,1.3665932608032227,1.2993114213943482,1.2514838415908813,1.2032168494796753,1.172430708694458,1.1344444534301759,1.1194447032546997,1.1025672257995605,1.10322307220459,1.1048912566757203,1.146007350959778,1.1796830390167237,1.2544187642288207,1.3301771159362792,1.4771748886489868,1.6540076723480224,1.8778795059585571,2.2001087497711183,2.5857860206604,3.0861889820098876,3.6997565634155274,4.4802113722229,5.380432253112793,6.457497888946533,7.6575349949646,9.062507348937988,10.594616913757324,12.329251504211426,14.122295723266602,16.15856512878418,18.206645403442383,20.494077508544922,22.945772499389648,25.649204824829102,28.590776195068358,31.786460915527343,35.28154874633789,47.144,49.028,51.132,52.616,54.708,56.236,57.98,59.636,61.36,62.684,64.088,65.384,66.728,67.828,68.904,70.048,70.688,71.496,72.232,73.06,73.212,73.352,73.48,73.46,72.688,72.208,71.356,69.916,68.048,65.748,62.58,59.36,55.216,50.948,46.368,41.216,36.76,32.044,27.98,24.876,21.516,19.484,17.996,16.796,16.084,15.432,15.112,14.768,14.54,14.076,13.728
-0.48,-0.48,3.517088809509277,3.194380687561035,2.923742404937744,2.679311496505737,2.4528570596313477,2.2395660330200196,2.0744317799377443,1.916768268585205,1.7675579391860963,1.6451840018463135,1.5348654707336427,1.4293275917434691,1.3370946208953858,1.2615726398849487,1.1916525310516357,1.1288885612678528,1.086261024017334,1.0395295134925842,1.0020920640182496,0.9680896395111084,0.9418415379142762,0.9372458271980285,0.9254756527709961,0.9299380543518067,0.9549297521972656,0.982803770942688,1.0364941109466552,1.102741344795227,1.210025675983429,1.3493573368644713,1.5449706855010987,1.7908453084564209,2.0974613980865477,2.5355549806213378,3.0468656603240967,3.7261221493530274,4.565659769592285,5.500888254852295,6.63360765045166,7.946954653625489,9.366614391479493,10.942015807495117,12.723641002502442,14.587442694091797,16.68544432373047,18.803630646972657,21.15207383544922,23.67581881164551,26.46543671447754,29.496158359375,32.83171450927735,48.756,50.632,52.88,55.036,56.628,59.02,60.52,62.272,63.98,65.568,66.832,68.276,69.66,70.624,71.58,72.74,73.3,74.348,74.996,75.428,75.944,76.212,76.416,76.3,76.092,75.604,74.608,73.416,71.816,69.68,67.064,63.792,59.988,55.868,50.828,45.7,40.32,35.628,31.184,26.78,23.408,20.744,18.852,17.656,16.46,15.832,15.18,14.868,14.564,14.124,13.84
-0.43999999999999995,-0.43999999999999995,3.3186732752990724,2.9943828868865965,2.7091340464782716,2.459473411483765,2.2292542527770998,2.0558947330474853,1.8779828967285157,1.7043843180847167,1.596552806854248,1.4521682988739013,1.351021955986023,1.2716965924072265,1.1715219057273865,1.0982782095718384,1.0437672757339478,0.9886049270629883,0.9442758031845093,0.8943302801322937,0.8601842206192016,0.8337739442062377,0.8115450151252747,0.7942137130737305,0.7957710855293274,0.7921357193374634,0.8095026107406617,0.8287518293762207,0.8670350522613526,0.9136744589805603,0.9997390655899048,1.097192458667755,1.2622656743240357,1.454799370689392,1.7000184064483643,2.055874771652222,2.5140397358703614,3.065860063934326,3.7817002221679688,4.647134949874878,5.637674047927857,6.862394876403808,8.221422792663574,9.708271684265137,11.366751838989257,13.146799819335937,15.064521523742675,17.173355084228515,19.32748776245117,21.75629597717285,24.424995181884764,27.20743387084961,30.412138154907225,50.332,52.788,54.84,56.856,59.204,61.052,62.816,64.98,66.264,68.112,69.564,70.52,72.196,73.108,74.14,75.248,75.72,76.56,77.156,78.004,78.308,78.796,78.76,78.92,78.424,78.272,77.604,76.524,74.956,73.468,70.732,68.088,64.592,60.708,55.592,50.42,44.928,39.268,34.272,29.568,25.964,22.596,19.92,18.352,17.184,16.276,15.88,15.232,14.7,14.28,13.976
-0.4,-0.4,3.138207562789917,2.821455346221924,2.5289226385879515,2.2868876132202147,2.0792224870300293,1.8509079827880859,1.7070394847488404,1.5430151692962646,1.426619793357849,1.3220116857147217,1.2009772402191161,1.1141549842643739,1.0413813774108887,0.9739826739883423,0.9190455780410767,0.8661901913070679,0.82177994556427,0.7863170718193054,0.7511167958831787,0.7273473269271851,0.7111828614807129,0.6947675427246094,0.6878655051422119,0.6859707820129395,0.6885675687217713,0.7012000896072388,0.7327642064857482,0.7633931684494019,0.82929927028656,0.9141949217224121,1.0276373582458496,1.1861188802719116,1.3918916837692261,1.6787124112701417,2.0382837578582764,2.5325962162399294,3.1270657345581054,3.8936330679321287,4.802349668426514,5.903892243804932,7.186614259185791,8.52390262802124,10.078432774963378,11.753664326782227,13.625633512268067,15.553165986633301,17.69486867492676,19.923369423217775,22.42072894897461,25.099592475585936,28.08203900390625,51.864,54.32,56.624,59.064,60.916,63.38,64.956,66.9,68.404,70.192,71.648,73.028,74.164,75.416,76.168,77.34,77.944,78.592,79.38,80.02,80.288,80.888,80.636,80.808,80.768,80.624,79.812,79.256,78.108,76.644,74.704,71.724,68.608,64.724,60.712,54.968,49.376,43.808,37.78,32.724,28.304,24.74,21.868,19.52,17.792,16.716,15.88,15.34,15.072,14.472,14.196
-0.36,-0.36,2.983186009979248,2.6671857279968263,2.4005997899627687,2.1482690075683593,1.9231377600860595,1.722813173561096,1.560545534362793,1.4141285719680785,1.2890095218276978,1.1832294738006592,1.0882894325447083,0.9937812659072875,0.9301832024383545,0.8724358023071289,0.8139388728713989,0.7622502625274659,0.7204869260978699,0.6938457997894287,0.6715660500240326,0.6412964475822449,0.6227440761947631,0.6107606087112427,0.5946611498641968,0.5965834190750122,0.595001462688446,0.611820935306549,0.6255452478790283,0.6570378248977661,0.7066841864585877,0.7654649625301361,0.8526032801437378,0.9668375392150879,1.1371911458206176,1.3471960097122193,1.6669803603744506,2.0399303797149657,2.570506390991211,3.23143337562561,4.038964045257568,4.982327357330322,6.131790718841553,7.430315460510254,8.864447594604492,10.494564093627929,12.190147366027832,14.082749474487304,16.0924250881958,18.186189887695313,20.514866572875977,23.088637238769532,25.915771572875975,52.912,55.852,57.976,60.548,62.516,65.196,67.14,68.968,70.828,72.28,73.724,75.216,76.332,77.208,78.408,79.392,80.04,80.42,81.056,81.968,81.992,82.392,82.66,82.752,82.888,82.452,82.188,81.528,80.6,79.204,77.544,75.564,72.696,69.28,64.792,60.068,54.356,48.392,42.28,36.828,31.496,27.264,23.616,20.784,18.892,17.636,16.576,15.876,15.492,14.74,14.268
-0.31999999999999995,-0.31999999999999995,2.8784002643585205,2.5375401230621337,2.27840303855896,2.0172435265350344,1.804175102005005,1.6163308702087402,1.4518611497497558,1.3124829120635986,1.1897434614944458,1.0786511763381958,0.9903496842193603,0.9091952171325683,0.8413767740440369,0.7786743195724487,0.7247472694015503,0.6912904189491272,0.6589251220989227,0.6195371911239624,0.5948102815055847,0.5738861448097229,0.5496978302383423,0.5463490764427185,0.5314644288635254,0.5285582085704803,0.526248378944397,0.5291303438091278,0.5480759665298461,0.5742681471824646,0.6103850239276886,0.6556971357345581,0.7204310641098023,0.8097463529586792,0.9531310530471802,1.1065057393074036,1.35356089012146,1.6757229536437988,2.0820399711608886,2.6383291611480715,3.332741944503784,4.21061174407959,5.212811381683349,6.426448703308106,7.781821687316895,9.240206413269043,10.86960294128418,12.62285658996582,14.47757187713623,16.63465482727051,18.742529805297853,21.204214595947267,23.846618892822267,54.164,57.28,59.452,62.144,64.556,66.556,68.832,70.664,72.288,74.156,75.472,76.912,78.044,79.104,80.144,80.884,81.324,82.356,82.608,83.188,83.7,84.028,84.252,84.144,84.292,84.104,83.74,83.432,82.3,81.42,80.144,78.268,75.932,73.076,69.02,64.396,59.224,53.304,46.692,40.628,35.152,30.028,25.8,22.812,20.012,18.288,17.124,16.116,15.624,14.876,14.584
-0.28,-0.28,2.8195802974700928,2.476986819458008,2.192575195655823,1.9498225712585449,1.702418648071289,1.524753305206299,1.3666840337371826,1.2345854919815062,1.0995882792282103,1.0044036289596558,0.9040312142944336,0.8347370350074768,0.773349021987915,0.7104097573661804,0.6650520473861694,0.6269641689586639,0.5918912660026551,0.5611860687446594,0.5419363930225373,0.5221340557861328,0.504220539855957,0.493652039604187,0.48019656034469604,0.4735369648933411,0.4771565818405151,0.4844898467350006,0.4868618076324463,0.5065243280792237,0.530701755580902,0.5731849488449097,0.620765049419403,0.6850489373397827,0.793564667186737,0.9197719880867005,1.1061012185287475,1.3572581744384766,1.7199642906570434,2.1736083977508547,2.7441751387023925,3.4953812210083006,4.429041406860351,5.499637063903808,6.713765591735839,8.090543816223144,9.588461334838867,11.279873702697754,13.071562112426758,15.037895514831543,17.06494306335449,19.380396853637695,21.81000985595703,55.34,57.86,60.528,62.944,66.096,68.136,70.1,71.788,73.904,75.496,77.036,78.224,79.36,80.68,81.404,82.5,82.768,83.404,83.968,84.484,84.808,85.064,85.408,85.516,85.292,85.248,85.332,84.984,83.948,83.452,82.228,80.792,78.488,76.34,72.9,68.776,63.76,58.212,51.684,45.36,38.588,33.524,28.736,24.964,21.824,19.512,17.808,16.688,15.884,15.4,14.9
-0.24,-0.24,2.7641325383758546,2.4183470063018797,2.1325569541168212,1.878863981552124,1.6459205170822144,1.4555617547607422,1.2952293252182008,1.1593455328178406,1.0409366341590882,0.935418674545288,0.8570028740692138,0.7802381628417969,0.7235427820014954,0.6648985067367553,0.6205498001480102,0.5776817171859742,0.5545360631370544,0.5229560300064087,0.4983349307823181,0.48122258123397826,0.4696622168540955,0.4533548074245453,0.44423759910583493,0.43271964830398557,0.4343074359798431,0.44293692638397214,0.45195875457763673,0.46410008740425107,0.47464165077209475,0.5046476554489135,0.541501213722229,0.5919232200813294,0.6710751747131347,0.7763533263015747,0.9352779108428955,1.1192154585266114,1.4038305502510071,1.7748885514831543,2.2592573957824706,2.8796398537445067,3.6851435150146483,4.6563037617492675,5.764881677856446,7.051227351989746,8.46111699005127,10.014551396484375,11.72680213684082,13.555416896362305,15.504260686645507,17.665504002685548,19.974982611694337,55.664,58.72,61.488,64.02,66.836,69.12,71.544,73.236,75.152,76.568,77.932,79.608,80.496,81.556,82.416,83.34,83.76,84.716,85.084,85.432,85.672,86.16,86.096,86.552,86.536,86.304,86.036,85.744,85.668,84.908,83.996,82.74,81.096,78.88,76.16,72.74,68.184,62.876,56.556,49.968,43.2,37.208,31.664,27.264,23.864,20.944,19.004,17.492,16.536,15.56,15.14
-0.19999999999999996,-0.19999999999999996,2.7333011627960206,2.4166961299133303,2.0915449447631835,1.837648850631714,1.6240173446273805,1.4183623050880432,1.2601116506576537,1.116245703830719,1.0026527496337891,0.8990011240386963,0.8073486787414551,0.7393867954063416,0.6810296000576019,0.6233370121383667,0.5778360897064209,0.5481515562820435,0.518189430770874,0.4884096672058105,0.46903069673538206,0.4508477139854431,0.4345277108192444,0.42845829065322877,0.4147169821357727,0.4055494793510437,0.41535433685302736,0.4064988599395752,0.415127492313385,0.42493482080459594,0.43706945561408994,0.4617339232969284,0.48807353481292726,0.5291072372245789,0.5917427238082886,0.6737305468177796,0.7924368599128723,0.9463058985900878,1.1615527797698975,1.4509105099105835,1.8591533798980713,2.362147382659912,3.039300015106201,3.897212725982666,4.926183022155762,6.094033142242432,7.389289560394287,8.806003184814454,10.412971853637695,12.153214711608888,14.043416721496582,16.025016311035156,18.19474788208008,56.216,59.012,62.632,65.02,67.436,69.972,71.92,74.0,75.772,77.728,79.236,80.136,81.492,82.548,83.44,84.064,84.716,85.5,85.868,86.232,86.5,86.568,87.024,87.148,86.852,87.252,86.904,87.028,86.56,85.888,85.116,84.268,82.908,81.028,78.688,75.72,71.728,67.176,61.356,55.448,48.34,41.324,35.428,30.092,25.844,22.74,20.08,18.4,17.06,16.084,15.336
-0.16000000000000003,-0.16000000000000003,2.7730207874298096,2.3988456635284425,2.086594306793213,1.8027129023361206,1.5928017971420287,1.382845469932556,1.2223553785324097,1.0855652332687378,0.9660713305664063,0.8692602218437194,0.7862476453399658,0.7084657082939148,0.6504031895065308,0.5960837331581116,0.5588188122749329,0.5177351685142517,0.48878474864959714,0.4683125224876404,0.44797787004470824,0.4252139458274841,0.41910670252799986,0.4101472724342346,0.39774116285324096,0.39651514604568483,0.39226118597984316,0.39100236652851106,0.39086357736587524,0.39613667797088625,0.40838300064086913,0.4279049576473236,0.44537032818794253,0.48429700550079346,0.523667568950653,0.5974031184959412,0.6828579734420777,0.7978566234970093,0.983116608543396,1.2163709873580932,1.5424820239639283,1.970932798309326,2.542760804595947,3.2383085166931154,4.155411013336182,5.2071461474609375,6.441244241790772,7.797693072509766,9.25100932006836,10.82160692779541,12.59120182006836,14.403376766357422,16.451690608520508,56.548,59.316,62.72,65.488,68.036,70.692,72.672,74.48,76.62,78.168,79.724,80.856,82.228,83.12,83.924,84.88,85.608,85.776,86.592,86.76,86.936,87.336,87.66,87.628,87.716,87.58,87.7,87.796,87.176,86.852,86.292,85.5,84.56,83.0,80.884,78.488,75.14,70.924,65.844,59.6,52.936,45.868,38.976,33.284,28.732,24.624,21.9,19.392,17.884,16.82,15.852
-0.12,-0.12,2.834321401748657,2.4663580428314207,2.1249666247177124,1.8256938338470459,1.6019059700775147,1.382533438682556,1.217450539226532,1.0692889719581604,0.9498493391799927,0.8478303851699829,0.7594153950500488,0.6939055062294006,0.6342868189430236,0.5812877974319458,0.5435542641067505,0.5028047026443482,0.4721424643611908,0.4533428031730652,0.43421379514694214,0.41301911037445066,0.4028672323513031,0.39130149600982667,0.3877967428588867,0.3776499038028717,0.3842566763496399,0.3779138605117798,0.37487273188591,0.3804697184944153,0.39286298250198365,0.403841340303421,0.4231287561750412,0.45010563158035277,0.48591779231071475,0.5352341773700714,0.6051452965736389,0.7052494840240479,0.8249478252410889,1.0309153213310243,1.2808301992797853,1.6292307753753663,2.107343148574829,2.721375206604004,3.5109787910461425,4.433795604705811,5.554949588623047,6.7747756175231935,8.180728149719238,9.67531079284668,11.270075338439941,13.038994762573243,15.00093635498047,56.092,59.476,62.4,65.516,67.984,70.992,72.952,75.0,76.944,78.768,80.324,81.32,82.64,83.572,84.436,85.244,86.008,86.328,86.788,87.12,87.42,87.672,87.912,88.016,87.932,87.968,88.1,87.68,87.668,87.476,86.948,86.252,85.452,84.072,82.688,80.548,78.104,73.94,69.512,64.348,57.892,50.62,43.5,37.136,31.348,26.864,23.332,21.008,18.624,17.516,16.352
-0.07999999999999996,-0.07999999999999996,2.921709901275635,2.5110048094177246,2.178131218109131,1.8915369145584107,1.6256841886138915,1.4033395807647706,1.2404664290237426,1.0889242437553406,0.9488199655723571,0.8403619744300842,0.7610306603622436,0.6862868732738495,0.6186975872421264,0.5697798376274109,0.5282160391998291,0.5010381897544861,0.4682985986804962,0.44367925519943235,0.4214753925704956,0.4036634354686737,0.3931981642627716,0.38627341382980346,0.37509198711395264,0.36933613883972166,0.3662713638687134,0.3653245371055603,0.3654066761398315,0.3671588319015503,0.37991696743011477,0.39298360508441926,0.4034266325187683,0.42619720193862914,0.44966736162185666,0.4911661727523804,0.5522341723442078,0.6270274461841583,0.7330149328804016,0.8969875189590454,1.0751438224029541,1.3750166061401368,1.760699560623169,2.2630273220825194,2.9434868495178224,3.7544735578918456,4.732588142395019,5.8664011428833005,7.147257887268067,8.53829365097046,10.045127532653808,11.70382179473877,13.440873721923829,55.984,59.42,62.496,64.972,67.9,70.796,73.232,74.936,77.156,78.728,80.312,81.76,83.096,83.78,84.872,85.616,86.136,86.624,87.144,87.524,87.852,87.876,88.156,88.232,88.428,88.44,88.344,88.464,88.112,87.812,87.424,86.86,86.404,85.228,83.576,82.084,79.86,76.568,73.076,68.064,62.532,55.572,48.18,41.356,35.316,30.02,25.688,22.616,20.276,18.38,16.884
-0.040000000000000036,-0.040000000000000036,3.044130852355957,2.6199028675842286,2.2440694367599487,1.9318875442886352,1.6807528289794922,1.464624475841522,1.2466517858505248,1.1016932685470582,0.9735536626243592,0.854856628036499,0.7645369020652771,0.6903212586212158,0.6294646145629883,0.5735392851638794,0.5393290488815308,0.5006636982393264,0.46800341777801513,0.4359797527694702,0.41792488147735596,0.40421372864723204,0.38992493700027464,0.3795872070503235,0.3746142785739899,0.3742147763252258,0.36207249688148496,0.35840537935256955,0.3659018424034119,0.36270261489868166,0.36953101470947264,0.3775113758468628,0.39321357304573057,0.40929424560546873,0.4321796482563019,0.46406968891143796,0.5096171720504761,0.5745594343185425,0.6538237949562072,0.7771524958610535,0.9430154103469849,1.178386949558258,1.4848209078216552,1.9139820159912109,2.456828663330078,3.1868242953491213,4.044506647338867,5.065049643478393,6.244255664672852,7.508803169250489,8.914501950073243,10.466158716430664,12.158338859558105,55.212,58.812,61.64,64.904,67.668,70.132,73.076,75.212,77.024,78.716,80.288,81.544,82.868,83.992,84.432,85.532,86.044,86.828,87.216,87.512,87.952,88.144,88.412,88.088,88.424,88.672,88.412,88.396,88.324,88.024,87.48,87.516,86.932,85.756,84.796,83.244,81.424,78.932,75.656,71.364,66.232,59.716,52.772,45.724,39.088,33.328,28.176,24.452,21.928,19.384,17.692
0.0,0.0,3.223558411407471,2.7752509873199465,2.3867190714263917,2.0555436643218994,1.7527477473449706,1.5172301649856568,1.3141474422454833,1.132561900024414,1.0000565809631348,0.8859221446990967,0.7909648690605163,0.7068869418334961,0.6409466891860962,0.5832897666549682,0.5410444071006775,0.5023107014846802,0.46675559218406676,0.44779874868392944,0.421643053817749,0.4028239155387878,0.3900788419151306,0.37808423530101776,0.372457461977005,0.36388861304283143,0.36496427481651306,0.3612870114994049,0.3579178213739395,0.36647435788154603,0.3690717769432068,0.3758065225791931,0.3871642360973358,0.40030299129486085,0.4184953319454193,0.4438391886806488,0.4834928737354279,0.5249161499404907,0.5928952429962158,0.6915618730354309,0.830533358001709,1.0046518294143676,1.2751212294006347,1.6036637956237794,2.085330683517456,2.680461737060547,3.4495330712890624,4.337806853713989,5.42091066329956,6.560970732116699,7.912777835083008,9.35943549911499,10.884379072875976,54.38,57.524,60.664,63.792,67.1,69.76,72.332,74.6,76.768,78.588,80.108,81.424,82.732,83.888,84.704,85.396,86.236,86.56,87.236,87.516,87.824,88.136,88.192,88.42,88.528,88.628,88.844,88.544,88.316,88.348,87.932,87.8,86.952,86.52,85.444,84.56,82.928,80.752,77.948,74.252,69.688,63.992,57.108,50.296,42.972,36.52,31.216,26.868,23.452,20.724,18.892
0.040000000000000036,0.040000000000000036,3.457780167236328,2.952198133544922,2.5265738287353514,2.185564754219055,1.8568930083465576,1.59865614818573,1.3779548391723633,1.1943013397979736,1.0609300481033326,0.9193481275939941,0.8198916985511779,0.727267029724121,0.6660011371421813,0.6028974425888062,0.5536850244522095,0.5160093581581116,0.4803558114242554,0.4500406758117676,0.4344951637125015,0.4103718587875366,0.3947149631500244,0.3857057539749146,0.3723707063484192,0.36509957903862,0.36622149931907655,0.36054589465141296,0.3627565793132782,0.3650424790239334,0.3721698780918121,0.3707557983779907,0.3809504548931122,0.39448833797454835,0.41296968086242675,0.4373765188407898,0.4662961620140076,0.5147106022071838,0.5621204638290406,0.629403944721222,0.7557554139328003,0.9066786827850342,1.1055046807098388,1.3864712813568114,1.762850725479126,2.261668582839966,2.947591935119629,3.7550102837371826,4.720385536499023,5.7361876095581055,6.954415849609375,8.331093696594237,9.807722033691407,53.384,56.752,59.712,63.02,65.716,68.992,71.46,74.02,75.656,77.84,79.588,81.312,82.464,83.692,84.56,85.192,85.92,86.596,87.02,87.488,87.796,87.984,88.32,88.38,88.36,88.636,88.612,88.492,88.22,88.564,88.116,87.748,87.348,86.648,85.952,84.82,83.588,82.116,79.324,76.288,72.232,67.156,61.2,54.636,47.252,40.188,34.096,29.32,25.604,22.18,20.152
0.08000000000000007,0.08000000000000007,3.691107358932495,3.194807707672119,2.724421383514404,2.311847640991211,2.003876484565735,1.7200729006195068,1.480144825668335,1.2831916761016846,1.1108230809783937,0.9721239888381958,0.8596417218399048,0.7710917034912109,0.6852025872421265,0.6286085751342774,0.5715251906204224,0.5325361024475098,0.502587402420044,0.4655082643508911,0.4438708696937561,0.4225285082912445,0.4077058012008667,0.39420956086158754,0.38602843254089353,0.3765889425468445,0.37399979679107664,0.3655268829727173,0.37195455313682557,0.3705126626777649,0.36880641883850096,0.3810814673614502,0.3849946365737915,0.3996842099761963,0.40902760150909423,0.4294890625858307,0.45256003019332885,0.4944540345001221,0.5345632125759124,0.6001701506328583,0.6793054414653779,0.8077471645736695,0.9721708815002441,1.199365403289795,1.5233101188659668,1.948629769973755,2.5162232080078124,3.192155982971191,4.0632226410675045,5.0176028483581545,6.168646262512207,7.372044206237793,8.775595037231446,51.96,55.092,58.248,61.748,64.848,67.768,70.436,72.94,75.18,77.296,78.94,80.5,82.124,83.056,84.024,84.928,85.676,86.264,86.78,87.06,87.368,88.06,88.056,88.316,88.344,88.712,88.328,88.4,88.368,87.86,87.976,87.56,87.32,86.74,86.456,85.176,84.288,82.888,80.872,78.424,74.768,70.444,65.092,58.632,51.376,44.564,37.872,32.18,27.48,24.348,21.208
0.1200000000000001,0.1200000000000001,4.002085838546753,3.4644063443756106,2.9755590060424804,2.5453059140014647,2.1610294830322268,1.8783513431930543,1.6152723516464234,1.392989924697876,1.2005071490478516,1.0549613233566284,0.9339035442733765,0.8239199859714508,0.7403225564193726,0.6704553378868103,0.6038640316200257,0.5626708906078338,0.519481142616272,0.48100020515441894,0.46064403084754946,0.43626439464569094,0.41366950319290163,0.40757384923934936,0.392548805809021,0.3858752876520157,0.3755534724998474,0.3704789290237427,0.36860989669799804,0.3673379811191559,0.37446032645225524,0.38231301325798034,0.38744780544281004,0.39394125978469846,0.40691265256881715,0.42360624207496644,0.44977973880767824,0.48145084245681763,0.5109540709877014,0.5704512724685669,0.6472739884662628,0.7504703228378296,0.8835018064880371,1.072470637550354,1.3307439498519897,1.670153140220642,2.1630330086898804,2.7588427947235106,3.5192451836395264,4.390634887695312,5.405739405670166,6.571940595855713,7.784186788635254,50.124,53.868,56.812,60.056,63.344,66.204,68.888,71.652,73.94,76.012,77.98,79.528,80.984,82.3,83.604,84.44,85.088,86.108,86.484,86.936,87.48,87.456,87.92,88.2,88.216,88.464,88.432,88.26,88.304,88.18,87.952,87.72,87.64,87.16,86.412,85.596,85.044,83.536,81.72,79.504,76.916,73.06,68.368,62.4,55.592,48.444,41.604,35.504,29.9,26.068,23.204
0.15999999999999992,0.15999999999999992,4.407927891998291,3.771422310333252,3.222000493621826,2.773075581512451,2.3546682432556154,2.0423905237197877,1.7628453580474854,1.5208696141052247,1.3153056146812439,1.1437932882881165,1.0255979502868653,0.8928582324409485,0.7949963819885254,0.7211653038978577,0.6398733529090881,0.5946039789772034,0.554422145986557,0.5144341030216217,0.482375130443573,0.4595469774246216,0.43579908675193785,0.4201742327880859,0.4108588563919067,0.4020501218414307,0.3922772287750244,0.3917494961071014,0.3903408413505554,0.3816061729431152,0.38786094822883604,0.3868544995498657,0.3987138368797302,0.3970773400712013,0.4117587415122986,0.43028002746582034,0.4501153330039978,0.4778514154434204,0.5053096180534363,0.5549776979351043,0.6219872412872315,0.7054220188617706,0.8169365306854248,0.9741075581359864,1.1951279093551637,1.480987240524292,1.8808055335998535,2.3967339069366456,3.0395053217315673,3.8341904460144045,4.7602168134307865,5.820248885040283,6.941589210205078,48.76,51.976,55.428,58.492,61.804,64.676,67.712,70.128,72.884,74.876,77.02,78.784,80.304,81.66,82.984,83.656,84.6,85.216,86.012,86.54,86.856,87.092,87.432,87.744,87.892,87.852,87.808,88.08,87.832,87.836,87.692,87.692,87.292,86.96,86.348,85.708,84.972,83.832,82.464,80.4,78.22,74.812,70.552,65.18,59.168,52.508,45.208,38.792,33.088,28.252,24.844
0.19999999999999996,0.19999999999999996,4.833073554840088,4.144183223114013,3.583523949432373,3.080751139755249,2.629481214981079,2.270044591140747,1.9375906533813476,1.6652961422729493,1.4536175544166565,1.2598352420806884,1.1004410432243348,0.9720862572097778,0.8678101174736023,0.7818197843933106,0.7019848672676087,0.6391446920776367,0.5942799884796143,0.5420292272186279,0.5204569373416901,0.48643665026664734,0.4586039966869354,0.44290018754005434,0.43532957389831545,0.4165773404502869,0.41164210576057436,0.3997457129907608,0.40264505945205686,0.3959977731990814,0.393869741191864,0.40054514259815216,0.40620416845321655,0.40515364866256715,0.4202927614593506,0.4319115778541565,0.44519156826019285,0.4738353028535843,0.5115965425491333,0.5466717770195008,0.5872268974876403,0.6722819901275635,0.7625349336051941,0.8889274491500855,1.0652991649246215,1.310307681274414,1.6455440651702882,2.091759731903076,2.6501246546173096,3.359618565979004,4.201015155639649,5.147538141174317,6.204015533752441,46.796,50.2,53.06,56.448,60.072,62.68,66.04,68.476,71.064,73.248,75.56,77.476,78.916,80.728,81.98,82.908,83.772,84.876,85.224,86.032,86.6,86.388,86.94,87.32,87.396,87.656,87.604,87.724,87.832,87.344,87.432,87.472,87.08,86.892,86.596,85.896,85.036,84.1,83.292,81.192,79.1,76.464,72.612,68.404,62.684,55.996,48.98,42.068,36.1,30.968,26.62
0.24,0.24,5.312190791015625,4.613748468475341,3.961297487258911,3.3743370516204836,2.9327204833984375,2.510261086425781,2.1699284522247315,1.863990373916626,1.629045318069458,1.3946630555915833,1.2274571083068848,1.0775789892578125,0.9606406233406067,0.8550021632289887,0.7715877764701843,0.7038714795303345,0.6348801944541931,0.5890732161331177,0.5530719725608826,0.5208821376228332,0.4897406881713867,0.4707999955368042,0.4581998885345459,0.43314340845108035,0.433311027765274,0.4162628964662552,0.41197733911514284,0.41090350519180296,0.40826460879325865,0.4114147330570221,0.41741762470245364,0.42270435754776003,0.4215479112052917,0.44160932552337645,0.45768760398864744,0.4750348321723938,0.5013015530872345,0.5362704538726807,0.5869610074806213,0.6528734844875336,0.7288091183853149,0.843534056301117,0.996258885307312,1.18889429397583,1.4854802320861817,1.8288222996520995,2.32119088180542,2.9318456665802004,3.6769090380859377,4.560916268463135,5.529276367797851,44.828,48.08,51.184,54.376,57.792,60.504,63.668,66.172,69.184,71.68,73.828,76.008,77.72,79.088,80.852,81.88,83.012,83.78,84.464,85.336,85.828,86.112,86.596,86.968,86.856,87.22,87.432,87.508,87.412,87.448,87.24,87.212,87.0,86.496,86.2,85.736,85.204,84.168,83.22,81.64,79.92,77.564,74.268,70.524,65.224,59.916,52.94,45.944,39.452,33.616,28.684
0.28,0.28,5.87628390045166,5.133071936645508,4.393506737823486,3.7907060958862306,3.2755148724365233,2.825987486190796,2.4237820625305178,2.0870050252914427,1.8032115341949464,1.5907532257843018,1.3777973679733277,1.2214350769424438,1.085006588215828,0.9485951643371582,0.8547309080314637,0.7660752460861207,0.6967468350410462,0.6453363807296753,0.6019823872566223,0.5595505953407287,0.5223054108428955,0.5034057918167114,0.4850753444480896,0.46178461738586424,0.45705039083480836,0.4411716331291199,0.4304430458641052,0.4308934900474548,0.4286087392425537,0.42757486300468445,0.42582242238998413,0.4359748961639404,0.44278884288311005,0.45075348348617555,0.4689916415596008,0.47723630666732786,0.510643674697876,0.5335883583068848,0.5685872561359405,0.6410185450649262,0.701912874622345,0.8024836841964722,0.9372359768486023,1.1010558366775514,1.3274813103103638,1.657867578125,2.070793130493164,2.6076843089294433,3.229076694869995,4.036468676147461,4.918557528381347,42.952,45.42,49.228,52.252,55.284,58.408,61.484,64.464,66.896,69.536,71.64,74.096,75.596,77.756,79.348,80.852,81.924,82.848,83.636,84.28,85.28,85.68,85.716,86.452,86.48,86.632,86.972,86.956,86.908,86.936,86.94,86.816,86.7,86.512,86.008,85.88,85.0,84.292,83.676,81.82,80.564,78.468,75.528,72.316,68.004,62.42,55.612,49.668,42.696,36.384,31.284
0.32000000000000006,0.32000000000000006,6.58860873626709,5.748706721801758,4.948422300109863,4.24712626739502,3.677393338470459,3.188404016113281,2.7524905037689207,2.381425285797119,2.0669803221893313,1.7791696578598022,1.5667171438980103,1.3780321557998658,1.1846728421783448,1.0670975285434723,0.9597328756332397,0.8645832202720642,0.7816099946975708,0.7206313887405396,0.6700527826690674,0.6147187690353394,0.5768051425170898,0.5401179512786866,0.5143101265716553,0.49443721448898315,0.47904247654914855,0.46582839391708375,0.45758824226379397,0.4502976884746552,0.4493577517032623,0.44311383335113524,0.4460899336051941,0.4423768778324127,0.45323293239593504,0.462969596118927,0.4732939906978607,0.49156337184906007,0.5104311320495606,0.545097183418274,0.5840722754192352,0.6292794269180297,0.6938326874732971,0.7805814776039124,0.8870695519638061,1.0295556777000427,1.2357101712036134,1.4937049764251709,1.8509828579711913,2.2948234548950195,2.873790543899536,3.5956511894226075,4.4371928794860835,40.532,43.552,46.664,49.472,53.092,55.968,58.444,61.968,64.544,67.528,69.78,71.868,74.172,76.34,77.64,79.084,80.576,81.568,82.348,83.268,84.148,84.816,85.308,85.76,85.936,86.312,86.456,86.476,86.632,86.868,86.52,86.536,86.368,85.976,85.78,85.532,84.924,83.992,83.356,82.2,80.856,78.956,76.684,73.776,69.804,65.224,59.16,52.992,46.336,39.76,33.684
0.3600000000000001,0.3600000000000001,7.310600133361817,6.371461351013184,5.569640389862061,4.804373642730713,4.136568549346924,3.61686766998291,3.093010182647705,2.7033916946411134,2.3635137847137453,2.0611469817352295,1.7780744007873535,1.5611904712677003,1.3673903998565673,1.1908269899368287,1.0703211933898926,0.9707865917587281,0.8670551956367493,0.79889585521698,0.7368857142257691,0.6874175638198853,0.6376030043411255,0.5949903843021392,0.5591398441696167,0.5473592712593078,0.5208229074478149,0.49693491485595703,0.4930635291671753,0.4729133037090302,0.46607819177627563,0.45814888662338255,0.45880142179489136,0.46787250120162965,0.47789578231811525,0.48300178077697753,0.4853176078033447,0.5060915195274353,0.5292846549606324,0.5547179884147644,0.5861179990386963,0.6288480002593995,0.6826939978027343,0.7605436159515381,0.8528890105628967,0.9851191347503662,1.1567694911956787,1.3991284576797485,1.6730417401885986,2.0868281343078614,2.5992145299530027,3.199282381362915,3.9428686744689943,37.824,41.328,44.1,47.316,50.296,53.192,55.828,59.432,62.204,64.936,67.344,69.636,72.068,74.436,76.004,77.28,79.092,79.844,81.112,82.052,82.72,83.64,84.464,84.524,85.304,85.724,85.576,86.216,86.532,86.368,86.38,86.252,85.756,85.624,85.74,85.04,84.536,83.908,83.156,82.5,81.028,79.308,77.48,74.708,71.228,66.9,62.02,55.792,48.652,42.532,36.72
0.40000000000000013,0.40000000000000013,8.111649051513671,7.0907330010986325,6.200404567718506,5.406648922271729,4.708020050964356,4.064921782684326,3.5546533544921877,3.0415284173583985,2.683341767578125,2.314120779571533,2.044860673675537,1.7770698236846925,1.5677207540130615,1.3928927730178833,1.2298060058212281,1.1045453265762328,0.9993629346847535,0.9106774111175537,0.8193350825691224,0.7651074950027466,0.6985936352539063,0.6543856127166748,0.6218845989227295,0.5927856896972656,0.5712260920524597,0.541123039112091,0.5152564130210876,0.5132228017044067,0.5066847626686096,0.5010891883087158,0.49354474878311155,0.48804831490516665,0.496376782207489,0.49285114418029785,0.4995528011417389,0.526655464887619,0.5391213425827026,0.5606526288032532,0.5939636085224151,0.6398833458709717,0.690491479587555,0.7430848842048645,0.8338461960411072,0.9369093857574463,1.1021245868301393,1.2968789283752442,1.561638272628784,1.8964310530853272,2.3460758983612062,2.9077966233825685,3.5891447938537597,36.244,39.124,41.856,44.332,47.448,50.684,53.408,57.064,59.1,62.576,64.752,67.344,69.676,71.76,73.912,75.488,76.768,78.292,79.772,80.596,81.74,82.528,83.172,83.664,84.128,84.748,85.292,85.32,85.468,85.276,85.744,85.604,85.508,85.424,85.432,84.748,84.236,84.072,83.148,82.168,81.204,79.792,77.704,75.688,72.232,68.496,63.696,58.516,52.06,45.652,39.128
0.43999999999999995,0.43999999999999995,9.015971087036133,7.867572223205566,6.949016340332031,6.101518376770019,5.302644132537842,4.633895527954102,4.049363442077636,3.5279624618530274,3.074326992034912,2.691596222381592,2.3477287195587158,2.0515675266265867,1.7941640200805664,1.5945059265518189,1.414163316192627,1.2814528042030335,1.1317227958297729,1.035237920923233,0.9289624236297608,0.8621076428222656,0.7927020178413391,0.7310232525825501,0.6977915557861328,0.6570789155006409,0.6259134151268005,0.5926414144134522,0.5631903491020203,0.5555402661132812,0.5405975099182129,0.5260564178466797,0.5210630833625793,0.5183271218109131,0.5170685026741028,0.5286117955112457,0.5234158632564545,0.542682788734436,0.5559949902057648,0.5791793548965454,0.6123280250167846,0.6447421856689454,0.6859096562385559,0.7534294826412201,0.8220438133430481,0.9256463655662537,1.0590166870880127,1.2189545322036743,1.4461931689453125,1.7744697702789307,2.146655555419922,2.629206693496704,3.2456681814575195,33.66,36.416,38.872,41.968,44.712,47.808,50.688,53.632,56.108,59.272,62.032,64.476,67.06,69.228,71.34,72.84,74.952,76.112,78.116,78.836,79.948,81.124,81.608,82.54,83.088,83.764,84.332,84.324,84.72,84.844,85.084,84.948,84.996,84.668,84.8,84.356,84.048,83.52,82.952,82.04,81.192,79.68,78.132,76.252,73.256,70.032,65.592,60.504,54.704,48.32,41.976
0.48,0.48,10.068365012817383,8.891458699645996,7.7418305819702145,6.838247147216797,5.971252602386475,5.211882555618286,4.557851655731201,4.023771894760132,3.520245525970459,3.1003875704956054,2.695950486526489,2.376755009689331,2.068890516014099,1.849704326171875,1.6196767795944214,1.4452474237823487,1.309827128753662,1.1781621814727783,1.070231171951294,0.9695185159683227,0.8974072745704651,0.8213114657592774,0.7763665413665771,0.721990029335022,0.6911876312065125,0.6527079591178894,0.6256514008331299,0.5984117713165283,0.5829785986328125,0.5725739947319031,0.5559448930168152,0.5509861066818237,0.5521194642257691,0.5542808989906312,0.5467619495582581,0.5602357152366638,0.5821952587127686,0.6077024935150146,0.6248594652557373,0.6477843938827514,0.6998712046241761,0.7487668822669983,0.8193685279464722,0.9140834386062622,1.0332014084625245,1.182526445159912,1.3890873850631713,1.664349400100708,1.9951503519439697,2.411284776268005,2.9549335942840576,31.04,33.664,36.676,39.012,41.836,45.288,48.124,50.824,53.472,56.476,59.04,61.428,64.26,66.456,68.692,70.492,72.38,74.42,75.8,77.108,78.088,79.724,80.292,81.392,81.644,82.532,83.22,83.52,83.86,83.844,84.228,84.264,84.164,84.576,84.444,84.144,83.684,83.108,82.572,81.76,80.912,79.816,78.232,76.26,73.988,70.696,67.044,62.26,56.856,50.944,44.908
0.52,0.52,11.092169590759278,9.91029673675537,8.767225609436036,7.680170468902588,6.789461635437012,5.9638436386108395,5.2029658978271485,4.624626858825684,4.057534369049073,3.5475130366516114,3.1093070111083985,2.725825503692627,2.41426801361084,2.1290259709358215,1.8770410940551758,1.7103212577819824,1.50789467086792,1.3519035911941528,1.2228054561233521,1.1048895067596436,1.0320870977783203,0.9460508525466919,0.8678912475967407,0.8107259442520142,0.7634445040512085,0.7210126161575318,0.6779028519248962,0.6617094076633453,0.6421420825958252,0.6147920517349243,0.6085460192871094,0.5865913182258606,0.6036513702201843,0.5973998754787445,0.5850659921836853,0.6033272856521606,0.6082902563858033,0.623110185623169,0.6497538812637329,0.6707353113174438,0.7084673272323608,0.7645644267654419,0.8183394508361816,0.9231036293029785,1.01159931432724,1.1479440292358398,1.3391764939498902,1.563935417251587,1.8512640414428712,2.266543539657593,2.7314358865356447,28.88,31.244,33.812,36.384,39.416,42.132,45.024,47.472,50.076,53.256,56.0,58.44,60.744,63.656,66.064,68.016,70.144,71.856,73.528,75.256,76.216,77.696,78.992,79.536,80.58,81.068,81.808,82.208,82.648,83.004,83.384,83.452,83.316,83.208,83.376,82.976,83.096,82.632,82.064,81.452,80.856,79.516,78.26,76.168,74.1,71.636,68.112,63.916,59.076,53.112,47.456
0.56,0.56,12.442878155517578,10.962272890319824,9.760321273498535,8.658418997192383,7.637760794677734,6.751084786224365,5.952728172607422,5.263070100402832,4.653605986328125,4.062467839202881,3.5933170346450805,3.151643305206299,2.8087265168762205,2.4907864379119875,2.200297561340332,1.959468454360962,1.7534544018554687,1.5709987979125977,1.4248617279815674,1.2786053620910645,1.1859609410858154,1.076707688484192,0.9937824170684815,0.9108787050247192,0.8541804024887085,0.8093959392547607,0.762155030670166,0.739801873664856,0.7116348789215088,0.6793589491653442,0.669390464477539,0.6456807834815979,0.6356681618881226,0.6423708945465088,0.6305354446792603,0.6275057320404053,0.6392468062400818,0.6694219736671447,0.6790979012870788,0.7163418854141236,0.7407966532897949,0.7816428709793091,0.8328442980575561,0.9128485516738891,0.9996605994606018,1.128974968738556,1.3001842101287842,1.504456212158203,1.7868239600753784,2.101423783798218,2.560568388519287,26.712,29.292,31.412,33.788,36.404,38.716,41.84,44.648,47.276,50.392,52.988,55.184,57.92,60.356,62.944,64.988,66.98,69.152,70.748,72.716,74.076,75.496,76.824,77.904,78.828,79.612,80.392,80.872,81.532,81.708,82.176,82.416,82.48,82.308,82.472,82.616,82.484,81.82,81.396,80.944,79.776,79.032,77.868,76.428,74.588,72.188,68.776,64.944,60.3,55.404,49.796
0.6000000000000001,0.6000000000000001,13.75281568786621,12.200803070373535,10.861634976196289,9.637441268005372,8.583040542907716,7.655671622619629,6.771787497558594,5.9937969735717775,5.309454021148682,4.667512355194091,4.139858500518799,3.6550860275268553,3.2912462557601927,2.8792921891784666,2.5554086560821534,2.2938896276474,2.0421996891021728,1.8196500997161866,1.6362224865341186,1.4854518368530274,1.3577652069473267,1.2447668072509765,1.1334418661880492,1.0526898988723754,0.9791356949234009,0.9135132862472534,0.8703543564414978,0.8225612146186828,0.7795324269199372,0.7490275548171997,0.7396744784355164,0.7168209909057617,0.6972061763763427,0.677164905090332,0.6773123413276673,0.6846406865501404,0.6849064856338501,0.6966643160057068,0.7144140397262573,0.7318297871398926,0.7760071362113953,0.8139091238975525,0.8637807939529419,0.9347096226501465,1.0042582482910156,1.1292411470413208,1.286763008956909,1.4785196525192261,1.7004420335388184,2.0017319914245606,2.398692372970581,24.564,26.696,28.692,31.292,33.888,36.288,38.508,41.688,44.096,46.844,49.708,52.232,54.296,56.748,59.14,61.872,64.124,66.336,68.48,69.98,71.896,73.04,74.028,75.468,76.676,77.908,78.46,79.052,80.116,80.492,81.012,81.044,81.392,81.88,81.492,81.648,81.408,81.216,80.628,80.012,79.64,78.52,77.464,76.176,74.552,72.036,69.196,65.604,61.684,57.068,51.428
0.6400000000000001,0.6400000000000001,15.247630005493164,13.578209254760742,12.182966209411621,10.828997001342774,9.620795654907226,8.577688472900391,7.634911103820801,6.796922406158448,6.034463750305176,5.341594136657715,4.755669778366089,4.226916547393799,3.7784571347045897,3.356708102493286,2.9693697578430176,2.6404054930114746,2.376409631958008,2.119881312484741,1.9139521759033202,1.7503294018554687,1.5722354864120482,1.436616035079956,1.3303889402580262,1.224683621711731,1.1410721421051024,1.0485916417694092,0.996821883983612,0.9249466272163391,0.8742763375091552,0.8576269437789917,0.8130785025978088,0.7736601679420472,0.7602721561813355,0.7384348956298828,0.7392522047233582,0.736544585762024,0.7444920761394501,0.7421588348388672,0.7520984429931641,0.772937205734253,0.8119682385063172,0.8535617052459716,0.8860469117736817,0.9562872356033325,1.0343454745101928,1.1414435898590087,1.267985726184845,1.4603196380996704,1.6845348514556884,1.9447924033355712,2.2964509834289553,22.492,24.32,26.384,28.488,30.952,33.664,35.828,38.444,41.112,43.656,46.152,48.848,51.276,53.62,56.104,58.84,60.904,62.952,65.26,66.916,68.804,70.512,71.544,73.308,74.272,75.664,76.448,77.604,78.456,78.764,79.14,79.948,80.024,80.816,80.56,80.548,80.268,80.216,80.264,79.612,78.992,77.748,77.044,75.756,74.068,71.868,69.584,66.048,62.376,58.188,52.992
0.6799999999999999,0.6799999999999999,16.745346666259767,15.025598709106445,13.457783097839355,12.06557455291748,10.769674726867676,9.680741766967774,8.65275868408203,7.69426903717041,6.876103581542969,6.14189921585083,5.441638394470215,4.879637377471924,4.327108070220947,3.901465278778076,3.4594479732513426,3.1056768838500974,2.776938722381592,2.484467229156494,2.256013588562012,2.01186979057312,1.830359160232544,1.669672578353882,1.5381058812713624,1.4110499295043946,1.3014832750320435,1.2150090878486632,1.1410596126747132,1.068730948486328,0.9979697129058838,0.952537735710144,0.9104413946533203,0.8767959609222412,0.8387560391616822,0.8296594742202759,0.8134296455001832,0.8032857441711426,0.8041587472915649,0.8008845510101318,0.8142325957870483,0.827037771949768,0.8539289595794678,0.8845818780517578,0.9472478419685364,0.9827376202011109,1.067213857460022,1.1661172501945496,1.2890061471176149,1.4457303740692138,1.6453851329803466,1.9147989516448976,2.204371086807251,21.0,22.268,24.548,26.744,28.384,30.756,32.768,35.576,38.108,40.46,43.208,45.428,48.112,50.424,52.896,55.264,57.624,59.84,61.512,64.136,65.796,67.768,68.768,70.644,72.112,72.988,74.316,75.344,76.416,77.128,77.56,78.42,78.596,79.04,79.056,79.58,79.484,79.524,78.944,78.852,78.088,77.364,76.084,75.336,73.696,71.956,69.22,66.664,63.0,58.532,54.328
0.72,0.72,18.501192259521485,16.64976860809326,14.929966697387695,13.417278279418944,12.051109641113282,10.787403662414551,9.731015528259277,8.691237261352539,7.791054308929444,7.022764505767822,6.243296491394043,5.57880673538208,4.978235641937256,4.483209544372559,4.003635124206543,3.6042015925598143,3.2255031414031983,2.9154159971618654,2.6058720405578613,2.3500345806884764,2.1635489031219484,1.9707028626251222,1.8051315060806274,1.647444271697998,1.513288099784851,1.3978257302093506,1.2916204888153076,1.2213299026489257,1.1492274981689452,1.0784680009841918,1.0208817901420593,0.9851940560913086,0.9478376039886475,0.9232708660888672,0.9112899820327759,0.8764548736572265,0.8864625477981567,0.868358009147644,0.8770533994293213,0.8875070238876342,0.910389471282959,0.9559723350524902,0.9854516758346558,1.0481824456977844,1.09433765958786,1.1938783077049255,1.3112256328201295,1.4566612984466554,1.6450516925048828,1.8913145503997804,2.181787699432373,19.568,20.84,22.556,24.276,26.024,27.976,30.156,32.488,34.816,36.62,39.788,42.236,44.904,47.092,49.392,51.836,53.828,56.108,58.432,60.652,62.512,64.048,65.992,67.66,69.288,70.62,71.964,72.952,73.736,74.924,75.572,76.228,77.08,77.3,77.64,77.676,77.524,77.992,77.824,77.616,76.768,76.396,75.28,74.288,73.388,71.496,69.276,66.86,63.228,59.524,55.16
0.76,0.76,20.278204797973633,18.28207113647461,16.454016427001953,14.900484660034179,13.45114719543457,12.01516522857666,10.875418465576171,9.80380055053711,8.760963094482422,7.893458048095703,7.081796524353027,6.404902294616699,5.762081066741944,5.168079598236084,4.651430516967774,4.164591477355957,3.766841686401367,3.4106062493133544,3.04478391456604,2.7834460305023194,2.5366172878265383,2.2628824477767946,2.0907163372802735,1.9264060816192627,1.7743119552612305,1.635437618637085,1.477625523262024,1.423261159362793,1.3229866176605225,1.2385077980804444,1.1713030540657043,1.1165267024612426,1.0841901334762574,1.0491684367370606,1.0167454554748536,0.9879435294151306,0.9788999153327942,0.9737504499053955,0.9747354485321045,0.9738757904434204,0.982664106464386,1.012710209274292,1.0584539644145965,1.118920911026001,1.1687725875663757,1.2509606994628906,1.3543103228378295,1.4912260790634155,1.6751680014419557,1.88751188873291,2.1685210623168945,18.188,19.44,20.74,21.892,23.804,25.56,27.628,29.6,31.964,34.42,36.56,38.76,40.992,44.044,45.76,48.292,50.236,52.404,54.852,56.68,58.956,61.364,62.672,64.568,65.884,67.992,69.604,70.224,71.736,72.664,73.448,74.04,74.848,75.32,75.376,76.06,76.152,76.4,75.92,76.112,75.916,74.872,74.02,73.176,72.4,70.42,68.696,66.004,63.12,59.336,55.936
0.8,0.8,22.214816593017577,20.074911364135744,18.181452690429687,16.462782979125976,14.889655715332031,13.398863644104004,12.20847695953369,10.935677318725586,9.898247765960694,8.942980272827148,8.061904944152833,7.25160128540039,6.620497689208984,5.949897498779297,5.3482791268920895,4.840821618652344,4.349955576629639,3.941190527801514,3.5986316439819337,3.2296644721221925,2.943672071685791,2.6867174111938477,2.42864299118042,2.2454478518295287,2.050822437477112,1.908575203857422,1.7629284201049804,1.6189902794647217,1.5373720634460448,1.4276197478485106,1.3548574105072022,1.2741094660568237,1.2199009983062745,1.1885589348983765,1.1386924114608765,1.0997599867248535,1.079206660709381,1.0715557839965821,1.0700750034713744,1.0693538105773925,1.072307034740448,1.107921640853882,1.1276995394134521,1.1835986449050904,1.2315547815704346,1.3270546766471862,1.4319831453323364,1.5538947437667847,1.7204909782409668,1.9034255334091186,2.162167473983765,17.208,18.332,19.18,20.54,21.672,23.464,25.42,27.048,29.248,31.124,33.368,35.948,37.824,40.132,42.44,44.756,46.808,49.052,51.144,53.212,55.512,57.208,59.372,60.992,62.896,64.544,66.096,67.336,68.544,70.032,70.572,72.092,72.504,73.304,73.956,74.464,74.616,74.592,74.224,74.444,74.244,73.576,73.252,71.996,71.084,69.232,67.332,65.412,62.704,59.364,55.632
0.8400000000000001,0.8400000000000001,24.192524131469728,21.936480225219725,19.932550913085937,18.121985244750977,16.428068691101075,14.908014162292481,13.51518372467041,12.216201111755371,11.132016183776855,10.131842713012695,9.122223982849121,8.252570355529786,7.499556979675293,6.8072888442993165,6.112516708831787,5.5550526336669925,5.031876797332764,4.564374774169922,4.16082640296936,3.769665242462158,3.4343563202667236,3.1386500329589846,2.8687666223144532,2.597702183609009,2.4156103244018556,2.226867716331482,2.039463865737915,1.8979297492218017,1.7639937646484376,1.6867935047912597,1.5626753824615478,1.492492619781494,1.4146315272331238,1.3526346980285644,1.2997044121170045,1.2607587646484375,1.2123985149002074,1.1919852836990357,1.1765601470947267,1.1697013387680053,1.1870082859420776,1.2001366445922852,1.2385611745071412,1.2790763774108886,1.3311598086929322,1.4063303306770325,1.4949792959213257,1.6261297571182252,1.7770068924331666,1.9478719557952882,2.1968604878234865,16.372,17.128,17.668,19.168,20.076,21.532,23.156,24.976,26.616,28.356,30.572,32.528,34.852,36.788,39.276,41.62,43.568,45.668,47.752,49.628,51.76,53.984,55.92,57.872,59.352,60.816,62.896,64.16,65.552,66.716,67.9,68.932,69.836,70.632,71.528,71.648,72.464,72.468,72.976,72.684,72.56,72.2,71.228,70.376,69.304,68.112,66.752,64.488,61.904,59.204,55.56
0.8800000000000001,0.8800000000000001,26.432354779052734,24.016723085327147,21.771901392822265,19.899138299560548,18.12007871520996,16.427080273132326,14.978112470703126,13.639093706359864,12.45625411682129,11.317377886962891,10.282798821411133,9.368267618103028,8.479745293884278,7.654150526275635,6.97973290435791,6.390435987548828,5.788340760192871,5.309297011566162,4.803360878601074,4.376672641143799,3.9802457893371583,3.6593703092193604,3.337060997619629,3.057077742614746,2.8066024226379396,2.5771204391479494,2.394700358352661,2.219135074005127,2.0737689763641356,1.950902674484253,1.8114011179733276,1.6964134814453125,1.6152403647613525,1.5343357276916505,1.4733863837432861,1.4281235037612916,1.3876216129302978,1.3584378874969483,1.3333122451400756,1.3213228246688842,1.306597494468689,1.3420981164741517,1.3472510782051086,1.3836828159713745,1.4280899839401244,1.5073724871826173,1.582373832397461,1.7203363645172118,1.8494614086914063,2.0283587981414795,2.2605632582092285,15.624,16.368,16.98,17.848,18.784,19.952,21.316,22.904,24.372,26.228,27.7,29.6,31.732,34.288,36.104,37.996,40.224,42.2,43.992,46.112,48.192,49.988,52.096,54.228,55.992,57.856,59.392,61.1,62.004,63.356,64.98,66.396,67.036,68.652,68.816,69.256,69.972,70.404,70.44,70.512,70.628,70.128,69.564,69.172,67.88,66.844,65.6,62.724,61.46,58.352,55.12
0.9199999999999999,0.9199999999999999,28.872519123535156,26.29966072998047,23.835644791259767,21.759900977783204,19.80741260864258,18.24315646118164,16.520833991088868,15.170144783935546,13.869928222351074,12.595167470092774,11.476365492553711,10.485515409545899,9.606598194580078,8.768063552856445,7.9944940396118165,7.275919644470215,6.626348365325928,6.075929422912598,5.519618020324707,5.062166013336181,4.611077347869873,4.234733950195312,3.889910908203125,3.5406347981262205,3.2800749363708497,3.0328226292419433,2.818393916091919,2.588786373977661,2.401157153930664,2.2550530795288086,2.0922391427612306,1.9808812879943847,1.8739995882415772,1.7693228400421142,1.6924835280227661,1.6362650229644775,1.5634136829948426,1.5511278245162965,1.5090421405792236,1.4737203386306763,1.4841985818481445,1.4813099725341796,1.5008904610443115,1.5424753443908692,1.5744083531570434,1.647143935546875,1.7110815449142456,1.8259709077072144,1.9716124611282348,2.112052702407837,2.3410083418273926,14.964,15.42,16.06,16.732,17.448,18.336,19.572,20.576,22.02,23.78,25.548,27.24,28.996,30.832,32.924,34.984,36.788,38.9,41.06,42.816,44.568,46.444,48.68,50.476,52.252,54.136,55.388,57.352,59.276,60.232,61.816,62.86,64.052,64.86,65.888,66.736,67.064,67.356,68.132,68.26,67.748,67.988,67.8,66.472,66.356,64.916,63.768,62.052,60.024,57.472,54.804
0.96,0.96,31.369989006347655,28.589719525146485,26.091236864013673,23.771513318481446,21.766915456542968,19.86481983215332,18.22376088623047,16.704743238525392,15.351341473388672,14.016434104614257,12.82213287689209,11.790311346740722,10.721271807556152,9.871276875610352,8.992162342681885,8.271691826782227,7.569304974060058,6.946524585571289,6.346441865997314,5.791021485595703,5.346304243011475,4.890729907531738,4.501132705993652,4.13144712272644,3.8026023762512207,3.5294149952697755,3.2686616513061524,3.02774056350708,2.7893920388031006,2.64102964553833,2.453077096786499,2.317352435684204,2.156600602645874,2.066533066635132,1.974717547340393,1.8646594596862793,1.8094949188995362,1.766593001022339,1.7119674309539794,1.6818095195388794,1.6510288235855102,1.6677779483795165,1.6674163271331788,1.7043514576911927,1.724126262741089,1.7994930628967285,1.855029327430725,1.9860462552642821,2.106826168479919,2.271193070907593,2.4669802734375,14.264,14.872,15.256,15.768,16.504,17.192,18.048,19.28,20.22,21.724,23.192,24.808,26.428,27.7,29.972,31.58,33.264,35.228,37.508,39.436,41.336,43.24,44.7,47.048,48.708,50.476,51.772,53.7,55.6,56.6,58.404,59.368,60.756,61.664,62.764,63.368,64.316,64.98,65.24,65.596,66.008,65.604,65.296,64.58,64.284,63.24,62.024,60.32,58.348,55.996,53.392
1.0,1.0,33.97461280029297,31.101859354858398,28.36787430847168,25.967469252319336,23.708750241088868,21.761141861572266,19.95494122314453,18.301729715576172,16.839699431152344,15.472808344116212,14.264825289916992,13.030497490844727,11.995086642150879,11.044561419372558,10.134821594543457,9.283004882507324,8.539582950744629,7.849186831207275,7.2487340574646,6.631439986419678,6.107116488647461,5.6212592532348635,5.195785308532715,4.788307398834228,4.417128541870118,4.088688614959716,3.802125566329956,3.525372565841675,3.263776348953247,3.0713560027313234,2.877325082855225,2.683979985809326,2.511780526199341,2.3827704863739014,2.260819369277954,2.176691838302612,2.0829762911224363,2.0232779300689696,1.9608831198120118,1.9182678414916992,1.8751121949768066,1.8788728900146485,1.8856706630706788,1.8949377732086181,1.933071498336792,1.9650220597839356,2.06862473903656,2.149831337509155,2.2644829034805296,2.415009708862305,2.6229540721130373,14.048,14.412,14.732,15.184,15.668,16.344,17.076,18.116,18.984,19.904,21.16,22.416,24.252,25.6,27.404,29.02,30.976,32.64,34.412,36.096,37.876,39.776,41.424,43.416,44.772,46.704,48.556,49.748,51.724,52.628,54.364,56.024,57.268,58.576,59.852,60.532,61.18,61.776,62.284,62.6,63.048,63.016,62.888,62.36,61.464,60.828,59.788,58.484,56.712,54.772,52.284


==> figures/vis_landscape/s3/results-4.csv <==
X,Y,loss_0,loss_1,loss_2,loss_3,loss_4,loss_5,loss_6,loss_7,loss_8,loss_9,loss_10,loss_11,loss_12,loss_13,loss_14,loss_15,loss_16,loss_17,loss_18,loss_19,loss_20,loss_21,loss_22,loss_23,loss_24,loss_25,loss_26,loss_27,loss_28,loss_29,loss_30,loss_31,loss_32,loss_33,loss_34,loss_35,loss_36,loss_37,loss_38,loss_39,loss_40,loss_41,loss_42,loss_43,loss_44,loss_45,loss_46,loss_47,loss_48,loss_49,loss_50,acc_0,acc_1,acc_2,acc_3,acc_4,acc_5,acc_6,acc_7,acc_8,acc_9,acc_10,acc_11,acc_12,acc_13,acc_14,acc_15,acc_16,acc_17,acc_18,acc_19,acc_20,acc_21,acc_22,acc_23,acc_24,acc_25,acc_26,acc_27,acc_28,acc_29,acc_30,acc_31,acc_32,acc_33,acc_34,acc_35,acc_36,acc_37,acc_38,acc_39,acc_40,acc_41,acc_42,acc_43,acc_44,acc_45,acc_46,acc_47,acc_48,acc_49,acc_50
-1.0,-1.0,11.543733083190919,10.919073256225586,10.257431154785156,9.632231201171875,8.985921525878906,8.373510473022462,7.825340395355225,7.221906262512207,6.687652667388916,6.152784216003418,5.627916081390381,5.119001283721924,4.656348718109131,4.22518234085083,3.8503395525360107,3.4684196076202394,3.1311308019256594,2.819067194213867,2.5488578591156004,2.3344231523132324,2.0966599993133546,1.9333982741546631,1.7666206533432007,1.6272724396133422,1.5303120235443115,1.421502306022644,1.3453117945480346,1.274606957244873,1.212537961883545,1.1925109236907958,1.1822366201400756,1.1634857235336304,1.2023693482589721,1.2540087721061706,1.3489788079452514,1.494224111328125,1.698572509613037,2.022024981765747,2.441409102783203,3.0052914647674562,3.778960539016724,4.6989563857269285,5.934466350708008,7.401775360717774,9.095292648925781,11.110945067138672,13.329233102722167,15.892268217468262,18.709933676452636,21.61549234680176,24.985212579956055,17.832,18.124,18.5,19.368,19.912,20.868,21.7,22.532,24.0,25.0,26.24,28.204,29.732,31.704,33.804,36.5,38.812,41.452,44.372,47.12,50.088,52.212,55.324,57.536,59.908,62.532,64.208,66.264,67.844,68.604,69.452,70.392,70.2,69.684,68.656,66.688,64.192,61.028,56.804,52.5,47.544,42.868,38.084,33.94,30.36,27.492,24.928,22.92,21.072,19.836,18.724
-0.96,-0.96,10.792633414916992,10.189647404174805,9.548957969360352,8.895480473327638,8.316191041870118,7.752840925598145,7.175616669006348,6.581213893585205,6.0134942375183105,5.523848890686035,5.031212052154541,4.607925683059692,4.167741446075439,3.750854529495239,3.36640688583374,3.0363459800720216,2.7570235805511474,2.504032733230591,2.279711254196167,2.0653358603668215,1.8822153728485107,1.7410073056030273,1.6057454386138916,1.4962062535858154,1.3807053886413574,1.2951572553253174,1.2316592993927002,1.1711386915969848,1.1249329173278808,1.1014639768981933,1.0723080238723754,1.0690757069015502,1.1027799459075929,1.1590104851531982,1.247525294189453,1.376874632873535,1.599380914993286,1.8531133449554444,2.2722828546142577,2.8339271923065184,3.5286667048645017,4.402434449157715,5.5662256680297855,6.924642024841309,8.559999184875489,10.459235754699707,12.560280228881837,14.970094900207519,17.590484280395508,20.50725903137207,23.57782247741699,18.488,18.736,19.56,20.152,21.092,21.676,22.452,24.056,25.212,26.772,28.296,30.072,31.932,33.988,36.28,39.152,41.964,44.56,47.02,50.032,52.752,55.308,58.108,60.052,62.632,65.024,66.408,67.908,69.636,70.788,71.408,71.912,71.768,71.14,69.836,68.388,65.632,62.972,58.74,53.92,49.532,44.768,39.768,35.728,32.196,28.932,26.368,24.256,22.492,21.328,20.296
-0.92,-0.92,10.061054753112794,9.480522555847168,8.803946876220703,8.203657015380859,7.626329612731934,7.057777758789062,6.483332570495605,5.9754116790771485,5.511152880554199,4.9803216339111325,4.518772257995606,4.0979607402801514,3.689838939666748,3.3365836865997314,3.003301025543213,2.715129475708008,2.4701295778656007,2.219954529800415,2.032555520782471,1.8731485728454589,1.719635475769043,1.5817393466949463,1.46836576587677,1.368865836906433,1.2788442487716676,1.2037176193237304,1.1397556925201415,1.0840223204612731,1.0469854494857789,1.006869636516571,0.9930270633125305,1.0143553863716126,1.0332176510238646,1.0839788395690917,1.1758524542999267,1.2988452034950255,1.4872486868476869,1.7573787817382813,2.130258225708008,2.6513497273254396,3.3163826895141604,4.16896673538208,5.242616190643311,6.544285727844239,8.045633963012696,9.85302372467041,11.920106687927246,14.178431072387696,16.727603813476563,19.55286982208252,22.472709786376953,19.16,19.768,20.732,21.216,21.96,22.908,24.468,25.484,26.58,28.48,30.248,31.932,34.308,36.856,39.028,42.116,44.38,47.236,49.792,52.804,55.208,57.644,59.988,62.44,64.688,66.624,68.268,70.056,71.232,72.568,73.424,73.184,73.204,72.572,71.676,69.72,67.16,64.26,60.388,55.996,50.94,46.244,41.728,37.452,33.86,30.556,27.652,25.944,23.864,22.648,21.316
-0.88,-0.88,9.336700953216553,8.724895304565429,8.075536900634766,7.567430108947754,6.946214087219238,6.427249138183594,5.909365069427491,5.395436192932129,4.901251297454834,4.451487625122071,4.008125463409423,3.647699167175293,3.2773867601776123,2.9679424607086182,2.66636345413208,2.406014108123779,2.1847832360076906,2.0029639324188233,1.8422340023803712,1.6952904976654053,1.5739359893798828,1.4517194810295104,1.3539305102157593,1.281420682258606,1.196107763786316,1.1280247853851317,1.065970096130371,1.0088748073005676,0.9796261582756043,0.9475072332000732,0.9429756378936768,0.9401330864143371,0.9653023881149292,1.0201099975776673,1.0899740830993652,1.2120769945526122,1.4067850208663941,1.680170159072876,2.0354079843139647,2.516088577346802,3.132251022567749,3.950733787994385,5.000400145416259,6.22226665435791,7.677136974182129,9.394955144042969,11.365672265472412,13.576736089172364,16.038303617553712,18.737610474853515,21.756412352905272,20.208,20.616,21.572,22.548,23.252,24.264,25.484,27.056,28.496,30.436,32.264,34.424,36.972,39.484,41.94,44.82,47.56,50.152,52.584,55.356,57.664,60.452,62.488,64.404,66.352,68.576,69.736,71.512,72.684,73.824,74.128,74.26,74.236,73.832,72.792,71.308,68.552,65.256,61.844,57.336,52.82,47.94,42.8,38.7,35.32,32.208,29.1,26.9,24.9,23.504,22.448
-0.84,-0.84,8.660466359863282,8.076239864501954,7.435428293151856,6.907096768493652,6.301902107086182,5.849605828704834,5.322302247924805,4.840811629486084,4.397322499923706,3.9727118019104,3.5859858044433595,3.2351225624084474,2.9301773706054686,2.6363160453033445,2.398623350753784,2.1697337283325195,1.9837300178527832,1.815390071258545,1.672944091949463,1.5519968592453004,1.445198928604126,1.3550932902908326,1.2774644285392762,1.1768336372566224,1.117545260295868,1.0578555687713622,1.0061766028594972,0.9585320820617675,0.9218329018306732,0.8947889162826538,0.8841261792182923,0.8799275668144226,0.9072518770217896,0.963443863067627,1.0360574146270751,1.162566866874695,1.3317055710601806,1.5772798488235473,1.9057584130096437,2.3893488373565672,2.9915848848724367,3.776272901382446,4.755716355285645,5.928350797576904,7.354092975921631,9.052323216400147,10.915644667053222,13.063847883300781,15.457870321655273,18.17217566040039,21.181945795898436,20.848,21.604,22.612,23.26,24.524,26.052,27.324,28.7,30.716,32.368,34.7,37.228,39.648,41.972,44.728,47.236,50.26,52.58,55.516,57.556,59.584,61.82,64.044,65.968,68.364,69.668,71.252,72.936,73.928,74.6,75.548,75.896,75.892,75.212,73.98,72.224,69.792,66.492,63.36,58.412,53.96,49.2,44.696,40.296,36.488,32.936,30.588,28.308,26.444,24.848,23.492
-0.8,-0.8,7.991476545410157,7.3672282739257815,6.809129344940185,6.299379404449463,5.764391340484619,5.274971528015136,4.765354136352539,4.324135032348633,3.90514670211792,3.5153905559539793,3.186858762664795,2.878702916717529,2.6008794094848633,2.359273613433838,2.159405396118164,1.966520684738159,1.8210326930999756,1.6662849928283692,1.5632211610412599,1.4523286669158935,1.3516587693786621,1.2648980743217468,1.1811097295379638,1.1094799993896485,1.0543040881729127,0.9895533300018311,0.9455380966186523,0.897689241027832,0.8581967900466919,0.8389206751823425,0.8267274778938294,0.8297063161849976,0.8619630939102173,0.9088350578689576,0.9831814151382446,1.1155336562538147,1.2637877812957763,1.5279312228775024,1.8408569412612914,2.266737858428955,2.866547673187256,3.6161429137420655,4.567583795623779,5.705238940582276,7.1057209677124025,8.713187189941406,10.52338265686035,12.722134601745605,15.110051534423828,17.91846536621094,20.915877068481446,22.092,22.68,23.676,24.704,26.16,27.592,29.132,31.204,32.848,34.8,37.5,40.152,42.236,44.912,47.416,50.224,52.156,54.728,57.056,59.332,61.768,64.088,65.94,68.096,69.724,71.212,72.576,74.172,75.208,76.496,76.752,77.028,76.604,76.204,75.344,73.236,70.916,67.648,64.356,59.948,55.152,50.18,45.784,41.708,37.58,34.372,31.732,29.132,27.408,25.776,24.216
-0.76,-0.76,7.344148312835693,6.7540784889221195,6.167005883636475,5.705681493835449,5.195918651275635,4.721875163879394,4.250987107696533,3.8566178326416014,3.4969398793792723,3.1434792890930177,2.8414287212371825,2.5661172437286375,2.343018445701599,2.129361590652466,1.9402014068603515,1.8051815989685058,1.6770702812194824,1.5624449660873414,1.4500169538116454,1.3615142245101928,1.27189708152771,1.2024991535949707,1.1316697840118408,1.0565752593231201,0.9948435119628907,0.9367649758529664,0.8925152098083496,0.8432632146835327,0.8100436159896851,0.789689895362854,0.7804365438842773,0.7859935398864746,0.8101104652404785,0.8639034604072571,0.9376778945541382,1.0597148641777039,1.2218084809112548,1.4540900355529784,1.774343946762085,2.198181399536133,2.749089960098267,3.4955638996887206,4.42443032333374,5.572046496734619,6.92638454498291,8.518600873870849,10.385610742492675,12.51398994354248,14.927332816772461,17.715092784423828,20.89810748901367,23.104,24.004,24.944,25.932,27.756,29.28,31.428,33.044,35.12,37.776,39.692,42.428,44.752,47.58,50.096,52.3,54.56,56.628,59.056,61.14,63.276,64.984,67.28,69.088,71.036,72.552,73.9,75.456,76.616,77.428,78.004,78.092,77.992,77.124,76.0,74.216,71.888,68.936,65.052,60.96,56.58,51.376,46.544,42.644,38.972,35.544,32.528,30.304,28.288,26.44,24.908
-0.72,-0.72,6.674129440765381,6.151440052947998,5.602291825256348,5.1070946771240235,4.644230526428223,4.241040432434082,3.836077148132324,3.4682904219055177,3.1132734675598144,2.8293073487091065,2.539855354576111,2.317972721710205,2.117490416183472,1.9492871615219116,1.8013501596069337,1.6676513674163818,1.5630770248413086,1.4690491740036011,1.3730153887176513,1.2929395111846924,1.212198350944519,1.1279081912994384,1.0686625567531585,1.0001832635879517,0.9388883072280884,0.8821705055999756,0.8418484607315063,0.7930303398513794,0.762176455078125,0.740679328918457,0.7347745292377472,0.7477214226913452,0.7710350539779663,0.8236264179611206,0.903632950553894,1.0005709745407105,1.1739030310058594,1.3935171524047851,1.7015649726867677,2.1542041792297364,2.7231830197143556,3.410569493179321,4.311620813293457,5.447749490966797,6.789055055084228,8.440723234558105,10.29162833190918,12.457763114929199,14.967372397766113,17.911085234375,21.30594983215332,24.224,25.272,27.06,28.208,29.544,31.484,33.456,35.136,37.696,40.172,42.508,45.008,47.384,50.164,52.0,54.48,56.44,58.404,60.62,62.748,64.744,66.676,68.6,70.372,72.148,73.76,75.08,76.664,77.636,78.428,79.032,78.864,78.808,77.672,76.872,75.172,72.74,69.744,66.02,61.66,57.184,52.536,47.644,43.592,39.832,36.444,33.612,31.036,28.836,27.116,25.4
-0.6799999999999999,-0.6799999999999999,6.068675422668457,5.541134626464844,5.058419560852051,4.599921413269043,4.165264844970703,3.789117553100586,3.4055901815795897,3.0647670207977296,2.769066865005493,2.5376529541778563,2.3087688257598877,2.090676160964966,1.9384296813201904,1.809552049636841,1.6602040739822388,1.5769773168945314,1.4658312688064574,1.3829812866592408,1.2948020344543456,1.225931244659424,1.1488736331558227,1.079114875164032,1.0043405893516542,0.9447532168960572,0.8939734238052368,0.837224610042572,0.7974709390830994,0.7527826989555358,0.7150018883895874,0.70186837890625,0.70056895154953,0.7128393201637268,0.7337623238182068,0.7901369044876099,0.8615128402328491,0.9836418839645386,1.1399189850616456,1.3545160056304932,1.6657991069030762,2.101130258102417,2.6472462963867187,3.382585137939453,4.2732522694396975,5.393644348144531,6.786915959777832,8.382279116363526,10.321038678283692,12.566560708618164,15.174879396362305,18.356856603393556,21.848451340942383,25.844,26.832,28.524,29.856,31.996,33.34,35.648,37.936,40.38,42.592,45.316,47.536,49.712,51.888,54.46,55.84,58.356,60.124,62.56,63.98,65.984,67.94,69.792,71.588,73.388,74.992,76.336,77.876,78.672,79.5,79.948,80.016,79.66,78.94,77.672,75.908,73.4,70.48,66.48,62.596,58.172,52.9,48.452,44.396,40.632,37.156,34.008,31.58,29.38,27.236,25.948
-0.64,-0.64,5.513347805633545,4.984338240356445,4.538422237854004,4.1443137600708,3.7449722369384766,3.3790075390625,3.0534332926940917,2.7453225814819335,2.509161363220215,2.28952134185791,2.0856750704574587,1.9303885178375244,1.7972415789031981,1.6689123264312744,1.5727847686767578,1.4770818087387085,1.3939460177230836,1.3115862560653686,1.2461135164260864,1.1574846602630615,1.0995669496917724,1.020187999382019,0.9644804009628296,0.9016084468269349,0.8367411436462402,0.7956981059265137,0.7437524403762817,0.713247639465332,0.6909429263305664,0.6715472706604004,0.661046937379837,0.6678105144691467,0.7036488242530823,0.7540102828788757,0.8242598392486572,0.9430438180541992,1.1074251663208008,1.3467517141914367,1.6525787673950196,2.079080949707031,2.636836369781494,3.368429270629883,4.28670813407898,5.444409525146485,6.872355867614746,8.502768608093263,10.543666914978028,12.941670935668945,15.768389092407226,19.09968614074707,22.981588262939454,27.176,28.804,30.448,31.84,33.836,36.056,38.188,40.66,43.052,45.444,47.752,49.588,51.98,54.104,55.696,57.636,59.66,61.468,63.344,65.316,67.096,69.116,70.768,72.768,74.756,75.992,77.68,78.736,79.596,80.288,81.1,81.016,80.468,79.892,78.56,76.592,73.944,70.736,67.388,62.888,58.504,53.844,49.148,44.668,40.824,37.456,34.18,31.34,29.324,27.308,25.456
-0.6,-0.6,4.934864988555908,4.467485403747559,4.069915578155517,3.6782166944885253,3.333033274612427,3.0162588304138183,2.7268973109436034,2.4752854260635377,2.2740941076660155,2.0775259470367433,1.9305496004867553,1.7958104583358765,1.6754458207702636,1.573267179222107,1.4974449700546264,1.4082405100250244,1.3203811742401124,1.2497968111419677,1.1780978596115113,1.1196651309204102,1.0461447028923034,0.9785984014129638,0.9124395136451722,0.8469907258796692,0.7970995512771606,0.7491918476104736,0.7007948074150085,0.6765276294708252,0.6419191990280151,0.63328112449646,0.6354225844192505,0.6486824530124664,0.6713683848190307,0.722632691860199,0.8060798791503906,0.9237970344734192,1.0685558799171448,1.3131072540283204,1.6409420976257325,2.0724906533432006,2.6482351941680906,3.398671695404053,4.345418943939209,5.549085833435059,7.030590623779297,8.765951998443603,10.893275365600585,13.498563835449218,16.441278473510742,20.169498833618164,24.405117343139647,28.932,31.0,32.444,34.34,36.304,38.42,40.612,43.144,45.532,47.872,49.692,51.936,53.572,55.696,57.48,59.36,61.096,62.872,64.488,66.012,68.476,70.044,72.192,73.952,75.728,77.032,78.436,79.712,80.816,81.22,81.532,81.608,81.288,80.332,78.984,76.94,75.016,71.792,67.74,63.72,58.648,53.82,49.264,44.476,40.78,37.388,34.372,31.32,29.028,27.148,25.5
-0.56,-0.56,4.438155307922363,4.026164193878174,3.659485191192627,3.2964062047576905,2.974250020904541,2.715732589263916,2.4662811218261718,2.2558441985702515,2.070026831817627,1.9194002222442628,1.7980410917663574,1.6703752281951905,1.570556595993042,1.4826623610687255,1.3981617433166504,1.3376944327163696,1.268820002861023,1.2049045594024659,1.1371085502624512,1.0742037776565552,0.9996100838470459,0.9308791136169433,0.8709260394287109,0.8069473916816712,0.7515370881462097,0.705081208114624,0.6627567851638794,0.6286534437179565,0.606471041431427,0.5967199014663697,0.5934908948230744,0.6109536963319778,0.6436199866485596,0.707731962556839,0.786412292881012,0.9040256481933594,1.0723400786590576,1.3024022093963623,1.6275555004119873,2.0834570669555665,2.6778772734832765,3.4578177111816406,4.425351210250854,5.69983816986084,7.2825743321228025,9.102895384216309,11.41874179107666,14.159285773010254,17.488282540283205,21.50792065917969,26.378068228759766,30.528,32.804,34.824,36.948,38.952,41.288,43.712,45.808,48.4,49.96,51.964,53.668,55.648,57.096,59.264,60.868,62.104,63.988,65.488,67.108,69.532,71.608,73.388,74.908,76.688,78.176,79.828,81.036,81.472,82.264,82.516,82.428,82.0,80.832,79.532,77.796,75.168,72.12,68.156,63.484,58.584,53.984,49.296,44.992,40.58,37.136,34.088,31.448,28.592,26.672,24.836
-0.52,-0.52,3.9984872773742675,3.5932177032470705,3.2611050653076172,2.95729711730957,2.6852011020660402,2.4393150678253175,2.242149038848877,2.0604520518493654,1.907933827972412,1.7848669718170167,1.6785338498687745,1.5830259064483643,1.5068640956878663,1.4278711727142335,1.3510612547683716,1.2868882651519775,1.2141582708358765,1.1553257732963562,1.0715524638748168,1.019326318397522,0.9507953007888794,0.8795635510253906,0.8113216521453858,0.7628558838272095,0.7125578639221192,0.6612055850028992,0.6221008640289306,0.5935217296409607,0.5726155425071716,0.5645172031211853,0.5674552906990051,0.5883354690599442,0.620127184009552,0.6874266493225097,0.7668982516098023,0.891448097782135,1.0596652699279785,1.3182350363159179,1.6646941596221925,2.141149268722534,2.7541160124206545,3.568188501586914,4.633207167053222,5.97088230545044,7.611697889862061,9.687261975708008,12.186369298706055,15.153161878051758,18.77556769897461,23.301285806274414,28.665570834350586,32.892,35.48,37.048,39.236,41.36,44.0,45.68,48.076,49.844,51.608,53.732,55.096,56.92,58.54,60.108,61.452,63.356,64.824,67.048,68.676,70.8,72.976,74.608,76.184,77.584,79.58,80.812,81.56,82.656,83.128,83.144,83.088,82.504,81.432,80.164,78.112,75.468,72.072,67.876,63.548,58.768,53.852,49.104,44.424,40.716,36.716,33.464,30.78,28.1,25.968,24.268
-0.48,-0.48,3.5839928168487547,3.235875495452881,2.928960245361328,2.667849158782959,2.422799096374512,2.223995297317505,2.0589480513000487,1.8990582279205321,1.780537706604004,1.6852479820251465,1.5818356658554078,1.512776909866333,1.4416744175338745,1.371472660331726,1.3006073543167114,1.2222073639678954,1.1784877708435058,1.1004262334251405,1.0350019930267333,0.9695425105667115,0.8947912594223022,0.8285958417320252,0.7776817668151855,0.7246102562141419,0.6681197702789307,0.6259292229652405,0.5842108390426636,0.5549263730525971,0.541849156665802,0.5382647080993652,0.5412728650093078,0.5653440700626373,0.6001190532493591,0.6652818409729004,0.753170686378479,0.8854880711936951,1.0833792724609375,1.3441469381141662,1.6971624948501587,2.185345545425415,2.8686376197814942,3.744981084136963,4.908639379882812,6.352330824737549,8.104512513427734,10.302555791625977,13.01881625427246,16.40840056121826,20.51566199584961,25.538626153564454,31.69068376647949,35.34,37.436,39.312,41.776,44.072,46.464,47.752,50.0,51.968,53.516,55.164,56.6,58.092,59.216,61.104,62.844,64.096,66.436,67.98,70.06,71.572,74.012,75.72,77.004,78.708,80.532,81.652,82.776,83.32,83.632,83.988,83.832,83.076,81.92,80.428,78.2,75.34,71.888,67.82,63.356,58.34,53.552,48.268,43.796,39.988,36.036,32.876,29.884,27.344,25.308,23.248
-0.43999999999999995,-0.43999999999999995,3.2095008385467527,2.90218270072937,2.642146763458252,2.4188307460784912,2.2083988228607176,2.0482177212524415,1.8974017498397828,1.7898224069976807,1.674703007736206,1.58382582736969,1.526486877822876,1.452938570022583,1.369730371055603,1.3165952341461182,1.2507889072799683,1.19137156124115,1.127214365158081,1.0495914806365967,0.9832575017547608,0.9224550054168701,0.8561622893905639,0.7878091136360168,0.7289561389541626,0.6792896403121949,0.6249269908428192,0.5900150912857056,0.5456290951633453,0.527327285604477,0.5105054651546478,0.5019156981849671,0.5148749709320068,0.5371608620452881,0.5969502460193634,0.6541015368270874,0.7462571012115479,0.8985505220031739,1.0956646703720092,1.3844732492446898,1.7619907830047608,2.329327935333252,3.060081831665039,4.006809264068604,5.244604657592774,6.831211726074219,8.754323842163085,11.198375545654297,14.201657742919922,17.935377774658203,22.517460828857423,28.209486810302735,35.368738889160156,37.484,39.784,41.396,44.052,46.152,47.856,49.972,51.452,53.56,54.96,56.236,57.744,59.436,60.5,62.044,63.808,65.448,67.712,69.156,71.04,72.884,74.648,76.932,78.58,79.976,81.52,82.924,83.792,84.18,84.608,84.5,84.416,83.288,82.22,80.764,78.172,75.332,71.532,67.652,62.496,57.684,52.476,47.48,43.064,39.0,35.008,31.924,28.68,26.432,24.476,22.536
-0.4,-0.4,2.898766771697998,2.6133379950332642,2.4202177610015867,2.21785767906189,2.052559492416382,1.8945951644134522,1.7711062736129761,1.6774336367416383,1.5992290640258788,1.519367099838257,1.4388704595947266,1.3867942303848266,1.327432686882019,1.2681902922821044,1.2046488863754272,1.1356299657440185,1.0657721778869629,1.0016088788604736,0.9333012390518188,0.8739279583740235,0.8051304030418396,0.7451446276092529,0.6888624385547638,0.6395132604598999,0.5921169613456726,0.5503862414741516,0.5148931063175202,0.4893730180644989,0.4928502632522583,0.48787648906707765,0.4958249804496765,0.5313270603084564,0.5719017093658447,0.6476519931030273,0.7477417659568787,0.9086782594871521,1.1299707792282105,1.4267674950408935,1.854477294998169,2.440223159561157,3.2257282624816894,4.256531641998291,5.668473267822265,7.349049281158448,9.534796461791991,12.23574180053711,15.564509482421874,19.7928231451416,24.952026239013673,31.493141121826174,39.414734302978516,39.724,42.176,43.808,46.284,48.06,50.596,51.736,53.42,54.464,56.052,57.892,58.944,60.244,61.592,63.152,64.912,66.812,68.64,70.468,72.48,74.488,76.408,78.132,79.492,80.872,82.456,83.656,84.588,84.868,85.212,85.42,84.664,83.872,82.736,80.776,78.06,74.824,71.276,66.828,61.964,56.652,51.588,46.404,42.352,37.784,33.764,30.736,27.76,25.476,23.664,21.584
-0.36,-0.36,2.6054024616241453,2.391277038269043,2.1822503729248046,2.0392850149917603,1.8942041933059692,1.7831362469863892,1.6886215126037598,1.589231591682434,1.5251781294250488,1.4557534119415283,1.3858878144073485,1.3302159931755067,1.2734349292755127,1.2119376442718506,1.154607956199646,1.0868631129837036,1.0252652494812011,0.9643104582595825,0.8899777603530884,0.8287289220809937,0.7689792534637451,0.6930543608474732,0.6402379311561585,0.5936560787677765,0.5498506842422486,0.5134885979270936,0.4874575295639038,0.46805882348060607,0.4595512602806091,0.46953735657691953,0.4820921963596344,0.5086832033252716,0.5711536601829529,0.6473024735641479,0.7708555140113831,0.9258798583602905,1.173350005340576,1.501982490081787,2.0064755129241942,2.6310006693267822,3.52233143951416,4.648012713317871,6.175408349304199,8.059892579956054,10.486861447753906,13.527297857055665,17.232598552856444,21.922449014892578,27.829702127685547,35.201263923339845,44.48722349609375,42.884,44.328,46.552,48.564,50.508,51.852,53.728,54.904,55.808,57.196,58.776,59.744,61.272,62.928,64.16,66.336,67.704,69.464,71.384,73.524,75.308,77.572,79.364,80.9,82.112,83.616,84.62,85.392,85.692,85.796,85.584,85.148,84.004,82.648,80.528,78.056,74.784,70.86,65.8,61.084,55.556,50.452,45.2,40.66,36.348,32.7,29.344,26.58,24.684,22.68,20.776
-0.31999999999999995,-0.31999999999999995,2.361703476638794,2.180162096557617,2.0138955087661743,1.8768246655273437,1.7642536262512207,1.6786560370635986,1.5922153692245484,1.5195170560455322,1.4625553003311158,1.389762997970581,1.3265718222808838,1.2864328756713868,1.225309519367218,1.166924433822632,1.1051880905914306,1.0505851126670838,0.9696594824981689,0.9151910873413086,0.8455140463638305,0.7803947915649414,0.7168050713729859,0.6524270182800292,0.6001954742431641,0.5554106349658966,0.5103661905765533,0.4813545733356476,0.45492182233810424,0.4390823196029663,0.4409021260786056,0.445653173160553,0.47026770955085756,0.5053417493629455,0.5623647630119324,0.658169015197754,0.7903123026275635,0.982986503982544,1.241298250541687,1.6126500499343872,2.1561260803222657,2.8491373470306396,3.820701511917114,5.116822834777832,6.788982976379395,8.902897545776367,11.623837154541016,15.010201201171874,19.246743385009765,24.542752042236327,31.366898886108398,39.69405205810547,50.32527220581055,45.176,47.004,48.992,50.636,51.952,53.068,54.86,55.784,57.26,58.724,59.672,61.092,62.316,63.844,65.528,66.908,69.004,70.86,72.836,74.62,76.912,78.648,80.372,81.996,83.316,84.448,85.336,86.076,86.396,86.312,86.032,85.24,84.484,82.688,80.3,77.488,74.152,69.536,64.592,59.552,54.284,49.176,43.736,39.276,35.248,31.324,27.928,25.448,23.3,21.616,19.88
-0.28,-0.28,2.183384904632568,2.0088630682373045,1.8720149660491943,1.7645156259155272,1.6686012950134277,1.5820494333648683,1.5089724470901489,1.461759044418335,1.395595170402527,1.3402189651107788,1.2829748138809205,1.2293619672012328,1.1779567074775696,1.107896870651245,1.0550328765869141,0.9995641814422608,0.9299686289215088,0.864211819343567,0.7902227423095703,0.7378117985343933,0.6707338234138489,0.6129704383277893,0.5605297217559815,0.5225568269538879,0.4796660796070099,0.44952099077224733,0.43456431751251223,0.42018609731674195,0.4167059124469757,0.434279643239975,0.46581465156555174,0.5014103845214843,0.5758718768310547,0.6709023678779602,0.8156570150566101,1.021785993347168,1.3350361209869386,1.7485531761550903,2.354211979675293,3.1618220628356934,4.238082763519287,5.719348218688965,7.546104513244629,9.934633052062988,12.936540647277832,16.8511163470459,21.617285672607423,27.63359446899414,35.27566458984375,44.94866180786133,57.09475680541992,46.932,49.084,50.74,52.2,53.752,55.16,56.292,57.12,58.356,59.268,61.088,62.0,63.664,64.912,66.672,68.244,70.284,72.316,74.4,76.036,78.076,79.872,81.636,83.096,84.34,85.428,86.208,86.696,87.08,86.616,86.132,85.672,84.22,82.544,80.236,76.764,73.132,68.492,63.16,58.02,52.728,47.152,42.212,37.408,33.572,29.604,26.808,24.572,22.328,20.604,19.272
-0.24,-0.24,2.0118727725219725,1.8692922621154786,1.7664145812988281,1.6622084851455687,1.5782184313201904,1.518605714302063,1.4603876490783692,1.3960167028045654,1.3369560234832765,1.2912550829315186,1.2385535830688477,1.1903097040557862,1.130758023223877,1.078992540283203,1.0094647237205505,0.9385846635627747,0.8789004755973816,0.809192444229126,0.7503715410614014,0.6868274210166931,0.6301105759906769,0.5746647558355331,0.5257827795505524,0.48378678186416624,0.45982303968429566,0.4261200422477722,0.4107105661869049,0.40370347818374636,0.4058934470653534,0.4242869699668884,0.45483282746315,0.506347453212738,0.5859508341407776,0.6998370737457276,0.8706429390525818,1.0953088633728028,1.452097172203064,1.928290441761017,2.597364503173828,3.522478394317627,4.7653273853302,6.410196839599609,8.481394678955079,11.100241255493165,14.49431065246582,18.880586743164063,24.35248821411133,31.15326465270996,39.8451680065918,50.968375627441404,64.64353578125,48.844,50.836,52.084,53.768,55.136,55.976,57.244,58.296,59.536,60.576,61.724,62.944,64.308,66.212,68.048,69.676,71.444,73.74,75.376,77.276,79.212,80.916,82.544,84.048,85.096,86.248,86.828,87.456,87.412,87.084,86.688,85.556,84.064,82.28,79.412,76.136,72.008,67.064,61.96,56.452,50.884,45.348,40.54,35.904,31.54,28.308,25.412,23.34,21.66,19.732,18.476
-0.19999999999999996,-0.19999999999999996,1.870441120223999,1.7714345754623413,1.6497352923965454,1.58242611579895,1.5151131763458252,1.4512990142822266,1.3985465894699096,1.3401771798324584,1.2959499320983887,1.2403255246162415,1.1953219519805909,1.142645822944641,1.0736991050052642,1.0180200114631652,0.956167197933197,0.894169676322937,0.8303368581390381,0.7686962348937988,0.7013338632774353,0.6397906569290162,0.5896400748252869,0.5373539809989929,0.4958563660621643,0.4549361051845551,0.425529199552536,0.40088119802474975,0.39172158427715303,0.38489870168685913,0.3909793977069855,0.4195230555582046,0.4518351036643982,0.5153308104515075,0.6058091135597229,0.7241931473255158,0.9193183584594726,1.1947268545150758,1.5881877346801758,2.1266575736999513,2.914163623504639,3.9310215901184082,5.343096117248535,7.117438464660644,9.491825474243164,12.520013064575195,16.340137169189454,21.182883814697266,27.48895588989258,35.179425208740234,45.17246969238281,57.796706506347654,73.63412248535157,51.024,52.284,53.948,54.88,56.036,57.16,58.188,59.536,60.428,61.22,62.58,63.94,66.12,67.612,69.072,71.16,73.008,74.576,76.94,78.732,80.5,81.98,83.704,85.028,86.136,86.924,87.54,87.836,87.768,87.508,86.68,85.504,83.884,81.78,78.92,75.024,70.632,65.904,59.968,54.868,48.5,43.596,38.356,34.024,30.076,26.916,24.424,22.396,20.564,18.96,17.624
-0.16000000000000003,-0.16000000000000003,1.7427865007781982,1.6605122103881835,1.5794159247589112,1.4995124174499512,1.446709095840454,1.3972752445983887,1.351234855117798,1.2872973540878296,1.2511606117630005,1.1984345757865906,1.1457422799682617,1.0843676636505126,1.0294700527763367,0.9695643736648559,0.9100669474029541,0.8455490428352356,0.7771682379150391,0.7188101301574708,0.6578388371467591,0.6056252955627441,0.5505828545045852,0.5053071519851685,0.46446393907546996,0.42960367896556856,0.3953531153869629,0.3827083649396896,0.371758223733902,0.37341349249839784,0.3929520172071457,0.42150586643218996,0.4615339736175537,0.5326089530467987,0.6358714218330384,0.7900659940052033,1.004112059059143,1.3205799449157716,1.7564294735336303,2.4183939600372315,3.2786275340270996,4.460667507781983,6.0349448080444335,8.088651683654785,10.728981128845215,14.144478488769531,18.490467208251953,23.882105526733397,31.021086181640626,39.912208428955076,51.12424303833008,65.3197548046875,83.82908817382813,52.64,53.74,55.136,56.328,57.204,58.464,59.228,60.54,61.516,62.628,64.116,65.448,66.852,68.496,70.496,72.4,74.396,76.496,78.3,79.968,81.596,83.216,84.664,85.808,86.988,87.624,87.972,88.108,87.936,87.484,86.564,85.24,83.464,80.792,77.444,73.82,69.188,63.692,57.984,52.152,46.764,41.388,36.276,32.232,28.48,25.532,23.192,21.3,19.608,18.236,17.076
-0.12,-0.12,1.6463763585281372,1.5629415679168701,1.4946983028793335,1.441815484638214,1.3810473098564149,1.333635760383606,1.2900140354156495,1.235941325340271,1.1946955819702147,1.1364700266647338,1.0924113873291015,1.0360072323799134,0.9735087760162353,0.9195906272888184,0.8601340670394897,0.8031623173713685,0.7371746084022522,0.6773206282806397,0.6154801242637634,0.5670505794334412,0.518349033279419,0.46730429496765136,0.43417100130081177,0.4066968789768219,0.38140242404937746,0.37236549286842346,0.36287632002830505,0.3736862657165527,0.3887210239124298,0.43080790822029114,0.4770876680755615,0.5655419605255126,0.6810995293617248,0.8514683909416199,1.101255094871521,1.4681847491455078,1.9967698336791992,2.7211096950912474,3.7234421630859376,5.077959035797119,6.844254791717529,9.207626611328125,12.15286299194336,16.070539849853514,20.846409415283205,27.107583331298827,35.06780567260742,45.02938937866211,57.9251378112793,74.29859756347656,94.98605465332031,54.224,55.576,56.988,57.848,58.472,59.44,60.492,61.624,62.648,63.964,65.304,66.88,68.364,69.988,71.912,73.84,75.644,77.192,79.236,80.86,82.664,84.476,85.592,86.484,87.56,88.0,88.48,88.212,88.232,87.308,86.496,84.62,82.668,79.82,76.496,71.908,66.736,61.652,56.232,50.052,44.244,38.8,34.18,30.056,27.2,24.336,22.392,20.324,18.856,17.452,16.296
-0.07999999999999996,-0.07999999999999996,1.5756860536003112,1.4847487649536133,1.4362468734359741,1.3842354336929321,1.3354220153045655,1.2830268321609497,1.2340626224136353,1.1944929479598998,1.1501271405792237,1.1003143556594848,1.0395101973342895,0.9916167655563355,0.9309754879760742,0.8769072340965272,0.8134002922439575,0.7516620392227172,0.6937475547409058,0.6327165151405334,0.5825094281578064,0.5276513955974579,0.48479748098373415,0.4448275781345367,0.4106554803085327,0.384650989151001,0.3646067485904694,0.35622269026756287,0.3566921960067749,0.37122774450063706,0.391853437166214,0.44201123087882993,0.5028474629211426,0.5992630850028992,0.7323689017486572,0.9397443777751923,1.2327264214706422,1.653078856639862,2.2666284326171877,3.112397258682251,4.257266489334106,5.806971055603027,7.814292875976562,10.382773995361328,13.770097724914551,17.99668858642578,23.514555276489258,30.556664224853517,39.57008690673828,50.85967791381836,65.42168221191406,84.08998302246094,107.78999054199218,55.304,57.264,57.632,58.508,59.492,60.832,61.744,62.6,63.856,64.852,66.656,67.896,69.516,71.224,72.836,74.948,76.868,78.876,80.456,82.484,83.86,85.152,86.28,87.376,88.104,88.504,88.72,88.444,88.16,87.132,85.932,83.984,81.932,78.716,75.148,70.324,65.008,59.148,53.324,47.632,41.852,36.788,32.172,28.656,25.616,23.116,21.024,19.512,18.136,16.7,15.68
-0.040000000000000036,-0.040000000000000036,1.489754077911377,1.431936181640625,1.3752522652435302,1.3249974877166748,1.2780783744621276,1.2293592931747437,1.1876274962997437,1.1574569466781617,1.0966880869483948,1.0397810577392579,1.0002634377861024,0.9358996530532837,0.888741893043518,0.8290178782463073,0.7642893996047974,0.7090982459449768,0.655830401725769,0.6033731056499482,0.5496436976623535,0.50202833070755,0.45572694849014284,0.41649011123657226,0.39015060629844667,0.3675529077672958,0.35617297994613645,0.34626436590194704,0.36043191366195676,0.3771000960159302,0.405936314868927,0.45040973567962644,0.5336104970932006,0.6578038484191895,0.8139695966529846,1.0351854098510742,1.3911556211853027,1.888869568634033,2.5898718248748778,3.547194635925293,4.883384772491455,6.569718258056641,8.881925751342774,11.797090365600585,15.591753678588868,20.271262645263672,26.575702466430663,34.55307795288086,44.52591569824219,57.59146,74.02688285644531,94.98312165771485,122.01412582275391,57.28,58.212,58.58,59.824,60.584,61.632,62.908,63.32,65.028,66.676,67.796,69.312,70.824,72.324,74.504,76.228,77.992,79.784,81.436,83.196,84.704,86.0,87.02,88.032,88.436,88.888,88.768,88.116,87.904,86.868,85.44,83.324,80.696,77.408,73.316,67.952,62.848,57.092,50.908,45.556,39.208,34.704,30.472,26.992,24.236,21.956,20.104,18.572,17.324,16.152,15.452
0.0,0.0,1.42219491355896,1.3648431536865235,1.3113192072677613,1.2708245851516724,1.2245316814804077,1.1766634284210205,1.1369225061798096,1.0913511507034301,1.050669434928894,0.9988254489326477,0.9521648329162598,0.8890360026931763,0.8373420453071594,0.7805144656562805,0.725109847831726,0.6763437125587464,0.6159985062980652,0.5682565488243103,0.5176881640815735,0.47425560585021975,0.44069691422462465,0.39742153862953183,0.3767565295886993,0.3533945908737183,0.34969609687805175,0.3464713707637787,0.3591116869258881,0.3908776282930374,0.4227325138664246,0.4858656945037842,0.5766902868270875,0.7104474213409424,0.8953354997634888,1.1695393006134034,1.5794564467620849,2.171902967834473,3.0053700856018066,4.107119816131592,5.58578378326416,7.570825612182618,10.08219772644043,13.37647882019043,17.646115767822266,22.992077509765625,29.93202217224121,38.86217504516602,50.16128003051758,64.7025727722168,83.23428715087891,107.08395200683594,138.08491680664062,57.86,59.34,60.204,61.036,61.936,62.996,64.08,65.084,66.36,67.632,68.788,70.844,72.448,74.108,75.764,77.152,79.08,80.988,82.676,83.992,85.184,86.66,87.528,88.484,88.732,88.96,88.64,88.052,87.304,86.228,84.66,82.108,79.668,75.496,71.304,66.124,60.208,54.844,48.36,41.96,37.112,32.44,28.616,25.664,23.376,20.964,19.336,18.256,16.836,15.636,14.54
0.040000000000000036,0.040000000000000036,1.3521806674957275,1.3036665054702758,1.2757679774475097,1.2127167640304566,1.1788825759506225,1.1306702157211304,1.0875135381698608,1.0425713173294067,0.9972794667434692,0.9474052687835693,0.8992591890716553,0.8516579462051391,0.7953372955513001,0.7473673070907593,0.6869440377807617,0.6359182258224487,0.5822636088562012,0.5335598750305176,0.4901788024711609,0.4434701943778992,0.4143510296058655,0.38653871465206147,0.36578666149139405,0.3526063404941559,0.3450958380699158,0.3516519666981697,0.3741315149688721,0.39947123916625976,0.4491399745082855,0.5265125646209717,0.6338829886627197,0.7957822547340393,1.0186200637245177,1.362179673538208,1.8219177822113037,2.5215945029449465,3.4412069552612303,4.697260361022949,6.405678037567139,8.669593827514648,11.469964961242676,15.212111189575195,19.96570519897461,25.996159794311524,33.70711978515625,43.8444820715332,56.59163596435547,72.94765386230469,93.9961018774414,120.84398537353516,154.9273833984375,59.488,60.608,60.892,62.324,62.992,63.832,65.084,66.344,67.368,69.172,70.28,71.716,73.676,75.028,76.812,78.568,80.64,82.128,83.636,85.132,86.172,87.196,87.944,88.58,88.832,88.84,88.452,88.036,86.884,85.4,83.724,80.976,77.988,73.804,68.972,63.216,57.796,51.828,45.536,39.684,34.66,30.568,27.044,24.22,22.092,20.02,18.684,17.276,15.984,14.84,14.12
0.08000000000000007,0.08000000000000007,1.3080280966186524,1.2462141257095336,1.2204523599624635,1.1682330864334107,1.1225288270378113,1.0822453345870973,1.0513793524932862,0.9979864882278442,0.960283018360138,0.9032636493110656,0.8530622478675842,0.8061949765396118,0.7555582465171814,0.7085868758010865,0.6522508138275146,0.6057454432296753,0.5540581021976471,0.5106343574905395,0.46686422445297243,0.4313793613624573,0.4024515301990509,0.3745198544025421,0.3616747256469727,0.3490118744468689,0.3553916369247436,0.363928365688324,0.38497160970687866,0.42632042637825013,0.48357297883987427,0.5675254090309143,0.709976478919983,0.8897350263977051,1.157594354248047,1.5555889468193054,2.1120677690887453,2.905192088279724,4.001482037963867,5.4207317721557615,7.4014090744018555,9.785699663696288,13.07867237335205,17.183509865112306,22.405084413452148,29.211183692626953,37.9503059375,48.94739935180664,63.51316818237305,81.98166717773438,105.45036320800781,135.575381328125,174.08267224121093,60.424,61.556,62.196,63.124,64.136,65.136,65.876,67.468,68.664,69.916,71.46,73.136,74.664,76.184,77.992,79.628,81.224,82.96,84.376,85.616,86.604,87.504,88.152,88.54,88.6,88.516,88.1,87.476,86.404,84.536,82.424,79.5,76.284,71.488,66.716,60.896,54.816,48.62,42.56,37.4,32.844,28.724,25.78,23.18,20.972,19.436,17.764,16.496,15.556,14.516,13.548
0.1200000000000001,0.1200000000000001,1.240754482460022,1.2004763890457153,1.1617954337310792,1.118465640296936,1.0754881085586547,1.0385049254226684,0.9974142652130127,0.9560817093658447,0.9068161698532105,0.867454668712616,0.8143465662384033,0.770854948387146,0.7198886812591553,0.6667131241703034,0.6212604261684418,0.5744482460403443,0.5345379837608337,0.48513807237625123,0.4478692342758179,0.42206487018585204,0.3953960108280182,0.37338829069137575,0.3569045632123947,0.3524340910339355,0.3590513482475281,0.38181884416580203,0.4087451595544815,0.45562602655410767,0.5323434855651855,0.6433682719230652,0.7899298274993897,1.0128480946350098,1.3363108681488036,1.810769839630127,2.462447836074829,3.372211148223877,4.576022575073242,6.268694874572754,8.384839261779785,11.189118537292481,14.817214037780762,19.454803448486327,25.245594139404297,32.79552648681641,42.55600612060547,55.15367632568359,71.09853365478516,91.43787772216797,118.26753695556641,151.45293659667968,194.45232686523437,61.876,62.648,63.472,64.62,65.392,66.616,67.444,68.64,70.256,71.12,72.896,74.24,75.692,77.448,78.788,80.752,81.904,83.552,85.012,86.18,86.856,87.58,88.388,88.608,88.54,88.128,87.672,86.692,85.436,83.376,80.932,77.968,74.192,69.244,63.612,57.732,51.984,45.84,40.048,34.788,30.568,26.94,24.284,21.996,20.312,18.412,17.296,16.076,14.776,14.004,13.096
0.15999999999999992,0.15999999999999992,1.1907508200073242,1.148892071056366,1.1038848345947265,1.0728072169113159,1.0386410377311706,0.9980209808731079,0.9455537557220459,0.9224573439121246,0.8779262667274476,0.8255924030303955,0.7737793411254883,0.7333562419223786,0.6862426232147216,0.6398180879974366,0.5927339980506897,0.5499812459754944,0.5096817524147034,0.4697503327178955,0.43539389905929565,0.41023655084609983,0.3869570931625366,0.3677808580493927,0.366650669631958,0.36918391988754273,0.3790742486143112,0.40337129829406737,0.4406151211166382,0.5014218144607544,0.5911609272003174,0.7282315091705323,0.9127647903633118,1.1840561675643921,1.5467159232330323,2.1015089369010926,2.883938795852661,3.9206263325500488,5.338424172668457,7.180826592254639,9.6330162991333,12.683674699096679,16.73001625366211,21.896001126098632,28.38649046447754,36.80915612792969,47.58099407470703,61.5031224621582,79.45261524536133,102.61332240722656,132.13155147949217,169.6700601953125,217.4040852001953,62.88,64.044,64.86,65.664,66.564,67.204,68.888,69.848,70.736,72.476,73.852,75.588,76.756,78.396,79.908,81.596,82.864,84.068,85.444,86.184,87.124,87.744,87.98,88.224,88.116,87.692,87.004,85.992,84.34,82.128,79.184,75.576,71.56,66.5,60.944,55.072,48.48,42.508,37.276,32.484,28.864,25.548,23.044,20.816,19.296,17.648,16.38,15.252,14.196,13.372,12.688
0.19999999999999996,0.19999999999999996,1.1438653593063355,1.118061293029785,1.0670322263336183,1.0250595405769347,0.9907320827484131,0.9444395345878601,0.91463453414917,0.8712929164505004,0.8374920427322388,0.7859041520309448,0.7468765432167053,0.7055368486785889,0.6578125040626526,0.621324682674408,0.5652471113967895,0.5303654731464386,0.49386996582984927,0.45696669295310977,0.427383285779953,0.4015729872131348,0.3879259293174744,0.37820814023971555,0.37952574595451355,0.38546424272537233,0.40245468826293945,0.4294836253070831,0.4897484672737122,0.5651437598228455,0.6744858042526245,0.8256376510429382,1.046578888130188,1.3644731153488159,1.8211217206192016,2.4522671659851074,3.3503631622314454,4.548293219451904,6.171182577209473,8.239121202392578,10.942049707336425,14.405489096374511,18.832053119506835,24.57873894104004,31.700722337646486,41.251470631103516,53.18231698364258,68.76864772705078,88.87140074951172,114.23723126708984,146.57863354492187,188.19791270507812,241.0589330957031,64.34,64.544,66.024,66.872,67.62,68.836,69.996,71.18,72.052,73.672,74.868,76.364,77.78,79.048,81.024,82.216,83.436,84.784,85.572,86.588,87.116,87.672,87.808,87.88,87.512,87.092,86.016,84.56,82.792,80.492,77.48,73.544,69.0,63.84,57.884,51.82,45.58,40.072,34.756,30.728,26.916,24.232,22.212,20.116,18.444,16.876,15.584,14.964,13.796,13.284,12.496
0.24,0.24,1.0984494915008545,1.056742949142456,1.0256188724136353,0.9800331722831727,0.9597560890960694,0.913952974319458,0.8769339219474792,0.8385514051055908,0.793904801979065,0.7563336399650574,0.7186170873069763,0.6741685670852661,0.6390964730453491,0.595701232585907,0.5517034407234191,0.5161633452606201,0.4857118643760681,0.4524429437541962,0.43095448417663573,0.4067087423038483,0.3936456892204285,0.39072722629070283,0.395429078040123,0.4092339559173584,0.4303167352104187,0.4722834140205383,0.5457153532409668,0.6254449238681793,0.7554512943649292,0.948713987236023,1.2147232887649537,1.6097993304443359,2.1439054610443113,2.897982008590698,3.904152919845581,5.2990264363098145,7.069063177490234,9.418795545959473,12.490668894042969,16.30199684753418,21.220368416748048,27.432632484741212,35.5512736328125,46.12362298095703,59.65209518798828,76.70749442626953,98.80591725097656,127.0460483959961,163.08050290039063,207.81125671875,267.4912067578125,65.336,66.144,66.952,68.168,68.636,69.94,70.832,72.38,73.252,74.664,75.924,77.336,78.792,79.748,81.532,82.556,83.736,84.848,85.628,86.464,87.256,87.496,87.58,87.212,86.788,86.084,84.772,83.6,81.456,78.696,75.24,70.76,66.08,60.58,54.904,48.22,42.708,37.268,32.188,28.604,25.38,23.052,20.94,19.08,17.384,16.244,15.036,14.22,13.352,12.76,12.236
0.28,0.28,1.0567957218551636,1.0109733907699585,0.9831798986434936,0.9424807359695434,0.9203253218460083,0.8714061456680298,0.8432717482566834,0.8067615212440491,0.7665030672645569,0.7332097856330871,0.6877355277252197,0.6589021593856812,0.6153209797286987,0.5729785774612427,0.5411585034179688,0.5118793303394318,0.47599235178947447,0.4475398410797119,0.4335872569847107,0.4184725539302826,0.4088133573436737,0.4135407281684875,0.4228279651737213,0.44655022696495056,0.4748462658023834,0.5296965477180481,0.6138355242156982,0.7120122761917115,0.8699271219062805,1.0993143956756593,1.4163386653137207,1.875731577720642,2.49024962852478,3.412847925643921,4.587491358795166,6.100158833312988,8.105413504943847,10.694895018615723,14.032874370117188,18.32613607788086,23.813592241210937,30.78411954345703,39.72758080810547,51.357831953125,66.28796912597656,85.50601187744141,109.80369947021484,140.97511839355468,179.8110221875,230.31744964355468,294.48942365234376,66.344,67.016,68.124,68.932,69.56,71.352,71.904,72.88,74.456,75.548,76.76,77.74,79.624,80.8,82.096,82.908,84.196,85.248,85.644,86.336,86.716,86.792,86.776,86.432,85.864,85.024,83.744,82.176,79.752,76.52,72.736,68.256,62.896,57.052,50.924,45.416,39.692,34.444,30.496,26.736,23.856,21.996,19.876,18.212,16.468,15.332,14.512,13.592,13.244,12.504,12.128
0.32000000000000006,0.32000000000000006,1.0157797772216797,0.9768136710166931,0.9477880354690552,0.9135102193069458,0.879397272491455,0.8472945329093933,0.8031846429634094,0.7835093343925477,0.7392786149978637,0.7082492316436768,0.6745292024612427,0.6396107443809509,0.6046603110313415,0.5658124257850647,0.5321740142440796,0.5025630712318421,0.48075688972473146,0.46608841047286986,0.4439460673046112,0.437457329993248,0.4367181319618225,0.4425551375627518,0.45751081014633177,0.47956702954292296,0.5344395771503448,0.6037350367927551,0.6893576086044312,0.8213824160575867,1.0106149016571044,1.2912569403076173,1.682390666885376,2.2082893013763427,2.939110440750122,3.9717311231994628,5.32462056930542,7.061858927612304,9.268970061035157,12.187193817138672,15.840247090148926,20.666315677490235,26.65654293334961,34.48794531982422,44.50994584960937,57.53201572509766,73.78366745117188,94.96148467041016,121.70808380615235,155.25774569335937,198.6022853125,253.52201201171874,323.7894985742187,67.472,67.992,68.9,69.704,70.88,71.76,73.24,73.612,74.988,76.08,77.276,78.744,79.54,81.02,81.928,83.324,83.988,84.564,85.268,85.856,85.732,86.028,85.976,85.7,84.68,83.46,82.316,80.16,77.72,74.036,69.964,65.104,59.684,53.572,47.44,42.3,37.304,32.24,28.532,25.352,22.892,20.524,18.836,16.848,15.836,14.528,13.92,13.236,12.74,12.316,11.732
0.3600000000000001,0.3600000000000001,0.9771637549209595,0.9430235728645324,0.9131922407150268,0.8841815962791443,0.8493419656562805,0.8219673571205139,0.7880448428726197,0.7542960291099549,0.7225021215438843,0.6875518001365661,0.6566870572090149,0.6206623272705079,0.5910728434753418,0.560316547088623,0.537238555393219,0.5058026070785523,0.4857639563179016,0.4688888700866699,0.460581817779541,0.459374110622406,0.46438375078201294,0.4649997727394104,0.499929990568161,0.5457878735733033,0.6006066638374329,0.6822167390441894,0.7951314311981201,0.9546188211059571,1.1908957440185546,1.5133755578613282,1.9933563236999512,2.5952911048889162,3.477988572692871,4.639465915222168,6.195633464813232,8.117673683776855,10.661050051574707,13.849387985229493,17.881211807250978,23.22989351623535,29.969471216430666,38.467272021484376,49.560636840820315,64.01240858154297,82.20442835693359,105.0286065966797,134.15873924316406,171.52690923828126,217.75637654296875,277.71203744140627,355.4716970410156,68.248,69.244,70.036,70.72,71.648,72.444,73.508,74.896,75.676,76.932,77.78,78.868,80.212,81.288,82.216,83.44,83.94,84.716,85.064,85.356,85.236,85.488,84.932,84.44,83.452,82.212,80.42,78.216,75.328,71.472,66.796,62.176,55.936,50.0,44.312,38.892,34.132,29.984,26.688,23.796,21.664,19.38,17.8,16.156,14.916,13.692,13.38,12.572,12.46,11.876,11.488
0.40000000000000013,0.40000000000000013,0.9405540288543701,0.9088209840202331,0.8824177577590943,0.8486591626548767,0.8230065886116028,0.7953482471466065,0.7622564918136596,0.734568468284607,0.7103613643074036,0.6830312298202514,0.6495842698287964,0.6174658376312255,0.5917062803649903,0.5658949326324463,0.541661862487793,0.5180691371917725,0.5012354021549225,0.4920988998126984,0.48363718920707705,0.49299822988510134,0.5041387042999268,0.525273576927185,0.5573785905265808,0.6109601811027526,0.6774128825569152,0.7872575727462768,0.9245425329971313,1.1190480238342284,1.3876955352783202,1.7732725118255614,2.332580660324097,3.104374373245239,4.1183599212646484,5.447181458587647,7.134087107086182,9.335845426940917,12.101678448181152,15.691649511108398,20.206820064697265,26.053880794677735,33.403486397094724,43.1266858203125,55.3649246105957,70.87013555908203,91.14084330322265,116.27716817138672,148.25679172851562,187.5225427685547,239.03666444335937,303.36135318359374,387.10771041015624,69.196,70.224,70.728,71.272,72.452,73.364,74.476,75.168,76.244,77.276,78.22,79.404,79.88,81.032,81.964,82.82,83.488,83.968,84.772,84.508,84.444,84.244,83.908,83.016,81.92,80.416,78.616,75.852,72.524,68.52,63.764,57.92,52.064,46.248,40.968,35.98,31.624,27.948,24.676,22.412,20.384,17.992,16.484,15.132,14.432,13.196,12.764,12.096,11.812,11.516,11.588
0.43999999999999995,0.43999999999999995,0.911398500213623,0.8885202689361572,0.8532437624740601,0.832819168548584,0.8069408567047119,0.7813592093849182,0.7510636832046509,0.7225026117324829,0.6980590242576599,0.6767113019561768,0.6478988446807862,0.6180174476242065,0.5989779011154175,0.5723561668205261,0.5568123801231384,0.5446928466510773,0.5252317127895355,0.5270089319705963,0.522286335735321,0.5346723614025116,0.5552261234092712,0.586445156917572,0.6266890352249146,0.6912939485931396,0.7733650743675232,0.8986759687423707,1.0734178557586669,1.3268012819862365,1.6648259449768066,2.1290307745361328,2.7996705604553225,3.668256487426758,4.826721288909912,6.317793996429443,8.235801871643066,10.7249107623291,13.8066567678833,17.79074988586426,22.875907321777344,29.256687739868163,37.403431607055666,48.07848741821289,61.707250594482424,79.12284355957031,101.04644472900391,128.28496014648437,162.76980322753906,205.99753332519532,260.77201669921874,330.7936892382813,421.40837564453125,69.904,70.616,71.348,72.18,73.096,74.124,75.024,75.68,76.728,77.548,78.332,79.22,79.844,80.96,81.784,82.316,83.064,83.1,83.768,83.668,83.3,82.86,82.396,81.748,80.46,78.528,76.052,73.18,69.488,65.32,59.572,54.172,47.96,42.908,37.76,33.148,29.104,26.0,23.16,20.792,19.092,16.948,15.668,14.476,13.236,12.6,11.956,11.528,11.62,11.188,11.432
0.48,0.48,0.8958980563735962,0.8706256755638122,0.8421371250152588,0.8171166555023194,0.7951150972747802,0.7726787440109253,0.7388721325683594,0.7181407558822632,0.6955992994117737,0.6688993285751342,0.6561838364982605,0.6287412172317505,0.6110007168388367,0.5901021005630493,0.578439406337738,0.5677126738929749,0.5644409105110169,0.5626777504253387,0.5695209176826477,0.585323623790741,0.6163898827838897,0.6542978977394104,0.7065627526092529,0.7947779949188233,0.9012938311386108,1.0463558449554444,1.2756908782958984,1.563318658027649,1.9789283242034912,2.5542738986206053,3.336847730255127,4.316382048187256,5.671753401947021,7.344019745483399,9.550577972717285,12.23461090209961,15.773299592895508,20.124582603759766,25.625596341552736,32.77526030151367,41.98715767822266,53.70959003173828,68.64148113525391,87.55423330078125,111.24848588378906,141.10535166015626,178.18194532226562,225.06020073242186,282.189344375,359.9739788183594,457.312688046875,70.372,71.14,72.052,72.78,73.38,74.208,75.088,75.9,76.424,77.376,78.084,78.992,79.912,80.496,81.132,81.752,82.028,82.328,82.528,82.608,82.068,81.884,81.1,79.96,78.256,76.636,73.628,70.472,65.948,60.948,55.532,50.116,44.664,39.34,34.696,30.564,26.772,24.052,21.66,19.512,17.512,15.728,14.436,13.028,12.56,12.068,11.612,11.56,11.392,11.148,10.984
0.52,0.52,0.8698217192649841,0.8452542457199097,0.8238085012531281,0.8039654230308533,0.7865639503860473,0.7623490745544433,0.7417976919174194,0.7175560432624817,0.7018004338645935,0.6816502817344665,0.659371567325592,0.6470372205162048,0.6284517937469483,0.6168046783828736,0.6141094463920593,0.6041767863082885,0.6026257901191712,0.6135997149276733,0.6336319774246216,0.6545378495788574,0.69294415599823,0.7297176284027099,0.8082177360153199,0.912528779668808,1.0544816883468628,1.2349185606384276,1.5078377553558349,1.8608083992004394,2.351178504180908,3.0289403050231933,3.9419192222595214,5.118354320678711,6.597575254211426,8.568529495544434,11.012050805358887,14.023345933837891,17.888817741699217,22.803769172973634,29.063368321533204,36.91457051269531,46.97477018676758,60.077875288085934,76.45898068847656,96.82165653808593,123.04808462402343,154.853648203125,194.60485359375,244.6362605859375,308.3550919921875,389.1628996386719,493.59239329101564,71.044,71.756,72.632,73.024,73.56,74.72,75.156,76.096,76.776,77.284,78.168,78.836,79.36,80.004,80.196,80.92,81.052,81.312,81.22,81.144,80.724,80.328,79.276,78.028,76.408,73.868,70.664,66.78,62.236,57.216,51.48,46.028,41.168,36.216,31.744,27.92,24.616,22.38,20.024,17.904,15.96,14.632,13.416,12.384,11.816,11.496,11.292,11.124,11.036,11.036,11.088
0.56,0.56,0.8584585588073731,0.8363631166267395,0.8227100593185425,0.7984480230331421,0.7855528057098389,0.7654764418792724,0.7461732892799378,0.7289519569778442,0.7149251316070556,0.6951179682540893,0.6844198505020141,0.6714934108543396,0.6527798579025269,0.6541922683143616,0.6515813231849671,0.6483154788684845,0.6543768724632263,0.6758453600883484,0.6925338793563843,0.7327678536605835,0.7799013199234008,0.8412743559837341,0.9346228298950195,1.0455316048812866,1.2352202141952515,1.4468518479919434,1.766246689414978,2.226132711105347,2.826928693084717,3.613655913848877,4.662399841003418,6.053329781951904,7.799521435699463,9.996576071166992,12.661166788330078,16.134818326416017,20.414945767822264,25.848083659667967,32.82141283630371,41.716666671142576,52.680374609375,66.97269369140625,84.99346333496094,107.25527911132812,134.7539273388672,170.0213066064453,212.70940155761718,266.5435687402344,335.07407434570314,421.5014432910156,531.649741328125,71.748,71.964,72.656,73.232,73.98,74.468,75.124,75.708,76.436,77.108,77.656,78.372,78.88,79.12,79.428,79.904,80.06,80.116,80.156,79.792,78.952,78.404,77.396,76.016,73.276,70.948,67.316,62.764,58.196,52.724,47.6,42.26,37.148,32.788,29.108,25.604,22.808,20.424,18.096,16.448,14.988,13.516,12.616,11.712,11.568,10.896,10.688,10.744,10.752,10.872,10.84
0.6000000000000001,0.6000000000000001,0.8543163673210145,0.8398127004814148,0.8225232871627808,0.8047569647026062,0.7924496547317504,0.7739686251163482,0.76150546377182,0.7456440171051025,0.7289195862197876,0.726538975315094,0.7118838726615906,0.7027864167785645,0.7023365514755249,0.6984975988769532,0.6946958102416992,0.7083535195064544,0.7228924647712708,0.7448149536514282,0.7888029381942749,0.8318651625442505,0.8854316275405884,0.9831992881393432,1.0917727876663208,1.2341447393417357,1.457002964630127,1.7257545424652099,2.1415368035888673,2.680758621673584,3.4008886318969727,4.341776267852783,5.5864626557922366,7.152763491821289,9.110134422607421,11.562585017395019,14.601372050476074,18.37730135986328,23.218682199707033,29.258871575927735,37.03120520263672,46.69385377685547,59.045629754638675,74.46559667480469,94.38804877441406,118.26595530761719,148.68880833984375,185.58432790039063,232.6139444921875,289.8936131640625,361.98620875,454.34284283203124,571.3187751367187,71.736,72.316,72.584,73.208,73.7,74.388,74.872,75.128,75.972,76.144,76.896,77.068,77.824,78.272,78.504,78.62,78.752,78.688,78.34,78.16,77.528,76.252,74.98,73.188,70.46,67.432,63.456,58.664,53.276,48.272,43.336,38.36,33.816,29.876,26.312,23.456,20.58,18.472,16.712,15.012,13.624,12.584,11.668,11.428,10.82,10.5,10.484,10.444,10.436,10.532,10.744
0.6400000000000001,0.6400000000000001,0.8539377587127686,0.8396938150787353,0.8307655121231079,0.809993919210434,0.8054673018455505,0.7892536269187928,0.7833224431800843,0.7682296615219116,0.7635575970268249,0.7613321996688843,0.7510596115016938,0.7461698977470398,0.7444961326408386,0.752718801689148,0.770831438369751,0.7819004057121277,0.8032767290115357,0.8296824955940246,0.8726103837680816,0.9389891551208496,1.0141141440582275,1.1201237870407104,1.250811936607361,1.4611837059211732,1.714926403465271,2.073874203453064,2.5579617248535156,3.2052255451965332,4.071383247680664,5.206651401214599,6.620344255981445,8.410575422973633,10.62410852798462,13.416755178833007,16.823316006469728,21.15061435546875,26.54111087524414,33.30091420654297,41.767078247070316,52.458833096923826,65.97720645263672,83.0050145703125,104.32419474365234,130.9942796899414,163.52553338867187,203.93795578125,253.6970142919922,315.18674880859373,390.8946733691406,488.4382341503906,613.3424316796875,71.404,72.196,72.408,73.196,73.296,73.636,74.044,74.728,74.968,75.416,76.144,76.408,76.8,77.052,77.092,77.112,77.14,77.0,76.616,76.004,75.232,73.796,72.228,70.084,67.156,63.668,58.964,54.044,48.956,44.152,38.832,34.684,30.88,26.832,23.92,21.032,18.936,16.688,15.104,13.72,12.408,11.596,11.032,10.492,10.336,10.212,10.064,10.076,10.228,10.412,10.564
0.6799999999999999,0.6799999999999999,0.864600500831604,0.8478655413627625,0.8521318098258972,0.8295171625137329,0.8264300801849366,0.8238184981536866,0.8127719395828247,0.8057274982643128,0.8056789280319214,0.802928293876648,0.8010882703781128,0.8041580923652649,0.8163541516113281,0.8299628277206421,0.8471705871009827,0.8650949815368653,0.893380281419754,0.9443140385437012,1.000845010986328,1.078384028892517,1.170727472038269,1.3000721311187744,1.4865058738708496,1.7045657359695434,2.0464492348480223,2.4916173810577393,3.0898935192871093,3.8779494175720215,4.907973497848511,6.223892933807373,7.824245303039551,9.904476910095214,12.4799063180542,15.51317288116455,19.397053861694335,24.132960103149415,30.192694188232423,37.55744879150391,46.95520705078125,58.802437451171876,73.74402548095703,92.1350276953125,115.4989137548828,144.23538334472656,179.96641502929688,222.39981172851563,274.61889729492185,340.2329956054688,422.41046197265626,525.6277977441406,654.9687304101562,71.38,71.808,71.908,72.5,72.724,72.992,73.388,73.62,74.28,74.552,74.952,74.96,75.648,75.496,75.488,75.62,75.456,75.152,74.724,74.024,72.988,71.196,69.108,66.792,63.324,58.928,54.448,49.296,44.512,39.444,35.312,31.172,27.228,24.524,21.34,19.188,16.864,15.152,13.728,12.58,11.568,11.036,10.456,10.068,9.952,9.932,9.908,10.036,9.856,10.328,10.564
0.72,0.72,0.884464792728424,0.8756877915382385,0.8695725539779663,0.8626677548599243,0.8550904003524781,0.8601995894241333,0.8486076935577392,0.8542195746994019,0.8500617730331421,0.8559628368377685,0.8725407027053833,0.8731558180618286,0.8845140077972412,0.8997403433036805,0.9230226752471924,0.959946035861969,1.008349122505188,1.065504690208435,1.1354244437026977,1.232147017097473,1.3577397450637818,1.5356946827697755,1.7342713796997071,2.052405831756592,2.4572267301940918,3.002934159088135,3.733333292236328,4.700275717163086,5.838076149597168,7.428716061096192,9.288543369750977,11.592556958007812,14.48105404663086,17.97893539794922,22.317338873291014,27.56885293334961,34.32374277404785,42.50350603881836,52.8977918347168,65.76310874755859,82.17144260253906,102.41441013671874,127.54452343261718,159.0243523046875,196.8996182324219,243.36384059570312,300.3908501953125,370.51774249023435,456.2291133984375,564.932236796875,700.4575928515625,71.04,71.276,71.424,71.772,72.324,72.276,72.68,72.864,73.228,73.316,73.512,73.988,74.244,74.096,74.304,73.84,73.708,73.068,72.476,71.552,70.3,68.04,66.02,63.12,58.96,54.396,49.564,44.624,40.044,35.756,31.68,27.74,24.48,21.872,19.02,17.076,15.072,13.648,12.512,11.52,11.0,10.656,10.256,9.984,9.568,9.496,9.704,9.568,9.808,10.324,10.392
0.76,0.76,0.9010498524093628,0.8963264688301087,0.9002259147644043,0.8984711371612549,0.8951108080291748,0.9010147369003296,0.9073671452331543,0.9145985014343262,0.9117757137489318,0.9228009335708618,0.9324671974563599,0.96391549659729,0.9774273693466187,1.0077488528442382,1.0371715085601807,1.0796551323318482,1.135418723602295,1.2053659798812866,1.3000018531417847,1.4150217097473146,1.5814244469451904,1.7929239092254639,2.0695231562042236,2.442950543212891,2.9272201012802124,3.636423959197998,4.497833034210205,5.595698978881836,7.047084332427978,8.836141425476074,10.93133322402954,13.566424113769532,16.913629186401366,20.78173979675293,25.637365679321288,31.544710480957033,38.80845313110351,48.06833984008789,59.287961204833984,73.54011789550782,91.15178727050781,113.63711500488282,141.34052149902342,174.93616704101564,216.23248813476562,266.06187494140624,326.9202330761719,400.8580124023438,492.974566953125,607.4875439453125,749.0364083203125,70.488,70.816,70.792,70.924,71.248,71.556,71.608,71.648,72.004,72.304,72.64,72.252,72.476,72.456,72.344,72.172,71.576,71.012,69.944,68.896,67.048,64.804,62.124,58.424,54.628,49.788,45.084,40.216,35.936,31.96,28.316,24.84,21.568,18.836,17.164,15.008,13.656,12.508,11.52,10.844,10.42,10.076,9.676,9.532,9.472,9.392,9.428,9.532,9.572,10.196,10.26
0.8,0.8,0.9442466942977905,0.9459840976715088,0.9428594421577453,0.9527071659660339,0.9531533002471924,0.9537132234573364,0.9762498667526245,0.9730943795776367,0.9838266688919067,1.0060986491012573,1.0240904346466064,1.0507641520500184,1.0773901288223267,1.1181958082580565,1.1701521894073486,1.207558847846985,1.282406967086792,1.3855374810028076,1.4928831337738038,1.6548951894378663,1.8352363569641112,2.116002211074829,2.4638887397766114,2.9271518851470946,3.5651840330505373,4.386211407775879,5.418479988403321,6.7567471430969235,8.320152986755371,10.378860432739257,12.786059741821289,15.912688833007813,19.439295969848633,23.881438632202148,29.29586523925781,35.935307504882815,43.99857447021484,54.01193680908203,66.51262264160157,82.14021548828126,101.32874651123046,125.64720521728516,155.64908752441406,192.9776274707031,237.82391583984375,292.13763065429686,356.58024595703125,436.38785752929687,531.6160784960938,651.6745813671876,801.6513358789063,69.536,69.484,69.616,70.024,70.244,70.104,70.176,70.548,70.648,70.64,70.484,70.5,70.572,70.48,70.264,69.996,69.536,68.3,67.488,65.828,63.752,61.224,57.824,54.096,49.444,44.72,40.46,36.1,31.912,28.344,25.116,21.54,19.104,16.836,15.176,13.544,12.34,11.408,10.696,10.312,10.096,9.576,9.644,9.408,9.22,9.14,9.116,9.316,9.628,9.908,10.104
0.8400000000000001,0.8400000000000001,0.9925159029006958,0.9999723504257202,1.0029455919647217,1.0146540718078614,1.0160358902931212,1.0297314057540894,1.0418653843688965,1.058495308265686,1.0787820935440064,1.1055003598213196,1.1273436774826049,1.1614803132629394,1.2012529932403564,1.2465280405807495,1.2898853464889526,1.369510472717285,1.4623068575286866,1.576105400276184,1.7083058895874024,1.9105784531021117,2.1571643576812742,2.51070823513031,2.9441196492767334,3.543220385131836,4.316949535751343,5.295902468109131,6.499613379058838,8.010710184020995,9.994238839111327,12.254744714050293,15.026593310546875,18.433547751464843,22.554628829956055,27.466639776000978,33.390736423339845,40.676555954589844,49.447467917480466,60.39109896972656,74.10568804199218,91.49884677490235,113.02435212890624,139.37667547851564,172.14564105957032,212.47293153320314,261.3314043359375,319.6651026171875,391.4697619433594,475.306963984375,577.116737890625,698.65188734375,853.9771457617187,68.516,68.756,68.948,68.628,68.62,68.856,68.74,68.84,68.84,68.904,68.936,68.784,68.88,68.312,68.032,67.4,66.792,65.668,64.384,62.716,60.244,56.904,53.424,49.064,44.48,40.268,35.528,32.1,28.172,24.908,21.956,19.064,16.756,14.924,13.148,12.036,11.212,10.712,10.388,9.824,9.644,9.308,9.408,9.204,9.088,9.08,8.812,9.124,9.144,9.88,10.072
0.8800000000000001,0.8800000000000001,1.0548095362854004,1.05667914768219,1.0749578446769714,1.092806702079773,1.1032740477371217,1.115587333908081,1.1437712608528137,1.1630462731170654,1.1777946703720092,1.2103872642707825,1.2378309194564818,1.2890805116653443,1.3239164303970337,1.4063941638183595,1.4594230047225951,1.555148955116272,1.6740637180328368,1.8272799935150146,1.9972895594024658,2.230321452484131,2.55891510055542,3.002747512664795,3.537305373840332,4.232911765136719,5.182364721603394,6.3176715972900395,7.766278965759278,9.58917872833252,11.734528694763183,14.337895368347167,17.481584658203126,21.30868204650879,25.766041046752928,31.243501729125978,37.91372903076172,45.86702276611328,55.633101462402344,67.85585756591797,82.84720758300782,101.38999031738281,124.63208743896485,153.97749249023437,190.63674768554688,234.10324338867187,288.12831408203124,351.4378137207031,428.4180119921875,518.7613337695312,626.1428271679688,754.0317063867187,913.7240202929687,67.448,67.268,67.436,67.388,67.432,67.208,67.092,67.32,67.268,67.616,67.272,67.196,66.84,65.964,65.78,65.04,63.732,62.736,61.092,58.848,56.12,52.208,48.76,44.552,40.032,35.828,32.004,28.172,24.592,21.684,19.032,16.652,14.656,13.34,12.008,11.228,10.664,10.268,9.964,9.632,9.532,9.312,9.14,9.232,8.98,9.016,9.072,9.156,9.3,9.504,10.016
0.9199999999999999,0.9199999999999999,1.1303412295532227,1.1362629188919067,1.1604846566390992,1.171490232849121,1.1877634210586547,1.216678839416504,1.2402958704376221,1.2689268367004394,1.3005669902420043,1.3367418027877807,1.388792721862793,1.4343796434783935,1.4998027462005614,1.566794627685547,1.6529512156677246,1.7779466917037965,1.912642632522583,2.090656840133667,2.336971525001526,2.628782656097412,3.0422676480102537,3.5448107556915285,4.223204444732666,5.133549740600586,6.190258301086426,7.562065501556397,9.245064685058594,11.291067948913573,13.82012932434082,16.694112917480467,20.258437257690428,24.525205032958983,29.669938212890624,35.497531950683594,42.893578415527344,51.60259853759766,62.366985272216795,75.48221154541015,91.86626784912109,112.7112134008789,138.31411080566406,169.71701379882813,209.5217959033203,258.2786521484375,316.47202078125,386.8384165527344,468.55815509765625,567.4286879296875,680.1312390234375,816.8259897070312,982.7248726757813,65.76,65.992,65.852,65.76,65.792,65.4,65.684,65.424,65.224,65.252,64.896,64.668,64.68,63.872,63.18,62.084,61.064,59.608,57.236,54.576,51.324,47.628,43.836,39.4,35.744,31.904,28.036,24.732,21.488,18.832,16.432,14.768,12.98,11.9,10.992,10.36,10.008,9.972,9.508,9.452,9.312,9.396,9.12,9.18,9.204,8.844,9.048,8.796,9.008,9.476,9.732
0.96,0.96,1.219062426109314,1.234882790107727,1.2571840061950683,1.2809257808303833,1.2983603701019286,1.3312491459655762,1.3673908841323852,1.3929184545135498,1.4380356886672974,1.4899769965744019,1.5349699437713622,1.5985252601623534,1.6654264772033691,1.7603183840179444,1.8740184591293334,2.0154855839538572,2.206492333984375,2.435239144592285,2.726444160461426,3.110671194458008,3.6257128161621095,4.2493444769287105,5.07324471206665,6.074292082214355,7.404426524810791,8.934490248413086,10.881638534545898,13.219623393554688,15.99363559020996,19.359070404663086,23.2816887902832,27.94611403442383,33.49482834594727,40.137581865234374,48.1167688293457,57.74676656982422,69.46259299560546,84.12478596435547,102.15863801025391,124.56233623046874,152.9096866113281,187.71283868652344,231.6119701513672,285.23966205078125,349.6418807324219,425.21099493164064,517.1903318554688,620.9557766992187,743.6360468554687,884.21796765625,1057.004230234375,64.388,64.252,64.228,64.152,63.992,63.948,63.368,63.78,63.38,62.812,62.632,63.008,62.28,61.352,60.504,59.308,57.716,55.796,53.608,50.568,46.56,42.704,38.812,35.46,31.708,27.808,24.576,21.516,18.676,16.284,14.688,13.036,11.564,10.96,10.56,10.108,9.904,9.58,9.428,9.476,9.308,9.228,9.304,9.088,8.852,8.828,8.708,8.848,8.8,9.264,9.688
1.0,1.0,1.3208935199737548,1.3421527675628662,1.3639144481658936,1.3964033868026733,1.424245385017395,1.457563516998291,1.50093260761261,1.5460524431228637,1.6084822046279907,1.655547727584839,1.723414937286377,1.795856483001709,1.8941483821868896,2.0052256290435793,2.1528099852752685,2.323176817703247,2.524768625869751,2.8536425985717773,3.2052963172912596,3.680392018432617,4.303081449661255,5.0813187309265135,6.066111403503418,7.298565209655762,8.74960289489746,10.528622084045411,12.760854819030762,15.43283245666504,18.47132295776367,22.272783908081056,26.56061708496094,31.84228232055664,37.84246897949219,45.14685804199219,53.775572824707034,64.37768120605469,77.59762691894531,93.27011525878906,112.98188794921874,137.9128338305664,168.95878032226562,208.2075036328125,255.94763712890625,313.86914032226565,386.03663655273436,469.7370869140625,568.9597587109375,684.8132031445313,815.371541484375,962.35544171875,1138.4406441796875,62.968,62.444,62.512,62.332,61.972,61.904,61.84,61.572,61.124,61.016,60.516,59.964,59.544,58.396,57.232,55.912,54.432,51.692,48.964,45.696,42.136,38.136,34.864,31.124,27.916,24.464,21.132,18.336,16.436,14.34,12.728,11.684,10.832,10.388,10.056,9.776,9.556,9.432,9.572,9.392,9.216,9.36,9.276,9.12,9.164,8.808,9.024,8.764,8.952,9.244,9.536

